Data-Driven Sequential Sampling for Tail Risk Mitigation

Given a finite collection of stochastic alternatives, we study the problem of sequentially allocating a fixed sampling budget to identify the optimal alternative with a high probability, where the optimal alternative is defined as the one with the smallest value of extreme tail risk. We particularly consider a situation where these alternatives generate heavy-tailed losses whose probability distributions are unknown and may not admit any specific parametric representation. In this setup, we propose data-driven sequential sampling policies that maximize the rate at which the likelihood of falsely selecting suboptimal alternatives decays to zero. We rigorously demonstrate the superiority of the proposed methods over existing approaches, which is further validated via numerical studies.

==> dataMS/pfs_comparison/ProbLarge_EA_Scenario_1.csv <==
Var1_1,Var1_2,Var1_3,Var1_4
3.16227766016838,0.9996,0.5304,0.5385
3.98107170553497,0.9997,0.4081,0.399
5.01187233627272,0.9997,0.284,0.2703
6.30957344480193,0.9991,0.1727,0.1556
7.94328234724281,0.9993,0.079,0.0656
10,0.9989,0.0216,0.0142
12.5892541179417,0.9987,0.00229999999999997,0.000800000000000023
15.8489319246111,0.9991,0,0
19.9526231496888,0.9994,0,0
25.1188643150958,0.9989,0,0


==> dataMS/pfs_comparison/ProbLarge_EA_Scenario_1_T.csv <==
Var1_1,Var1_2,Var1_3,Var1_4,Var1_5
100,3.98107170553497,1,0.779,0.798
220,5.04343936938931,1,0.687,0.697
470,6.33328974693169,1,0.571,0.575
1000,7.94328234724282,1,0.486,0.478
2160,10.0077425679158,1,0.386,0.374
4650,12.596093794393,1,0.26,0.246
10000,15.8489319246111,1,0.171,0.164
21550,19.9541936379129,1,0.073,0.0620000000000001
46420,25.1195318265579,1,0.03,0.026
100000,31.6227766016838,1,0.00700000000000001,0.005


==> dataMS/pfs_comparison/ProbLarge_EA_Scenario_1_T2.csv <==
Var1_1,Var1_2,Var1_3,Var1_4,Var1_5
100,0.946302517922961,0.9121,0.7815,0.9537
220,1.23480292748454,0.7146,0.6885,0.806
470,1.59537588337185,0.611,0.5848,0.6448
1000,2.05840105438886,0.6229,0.4798,0.4918
2160,2.66936607477596,0.716,0.3659,0.3551
4650,3.45776415022922,0.814,0.2567,0.2382
10000,4.47744227713668,0.8858,0.1563,0.1357
21550,5.80187610894644,0.9415,0.0817,0.0629
46420,7.51697280589347,0.9714,0.025,0.0149
100000,9.73935050331726,0.9848,0.00490000000000002,0.00239999999999996


==> dataMS/pfs_comparison/ProbLarge_EA_Scenario_2.csv <==
Var1_1,Var1_2,Var1_3,Var1_4
3.16227766016838,0.9433,0.7358,0.967
3.98107170553497,0.8141,0.6662,0.8846
5.01187233627272,0.6512,0.6012,0.75
6.30957344480193,0.5522,0.5213,0.6074
7.94328234724281,0.5511,0.4387,0.4846
10,0.5814,0.3574,0.38
12.5892541179417,0.6293,0.2692,0.2805
15.8489319246111,0.687,0.1866,0.1944
19.9526231496888,0.7318,0.1217,0.1202
25.1188643150958,0.7667,0.0654,0.0592


==> dataMS/pfs_comparison/ProbLarge_EA_Scenario_2_T.csv <==
Var1_1,Var1_2,Var1_3,Var1_4,Var1_5
100,7.94328234724281,1,0.769,0.808
220,11.3263559610124,1,0.684,0.733
470,15.9383748285744,1,0.595,0.632
1000,22.3872113856834,1,0.479,0.5
2160,31.6595099339776,1,0.377,0.374
4650,44.7047662906652,1,0.251,0.262
10000,63.0957344480193,1,0.153,0.152
21550,89.1356166902543,1,0.0649999999999999,0.0570000000000001
46420,125.897559436102,1,0.019,0.015
100000,177.827941003892,1,0.002,0.002


==> dataMS/pfs_comparison/ProbLarge_EA_Scenario_2_T2.csv <==
Var1_1,Var1_2,Var1_3,Var1_4,Var1_5
100,2.24403690860393,0.9995,0.7838,0.9961
220,3.39470392949541,0.921,0.6889,0.9554
470,5.05686513255769,0.6533,0.6047,0.7495
1000,7.51674808576888,0.6381,0.4808,0.5532
2160,11.2620698087317,0.7979,0.3776,0.397
4650,16.8439054889425,0.9032,0.2609,0.2712
10000,25.1785082358833,0.9544,0.1486,0.1459
21550,37.6781711706747,0.9788,0.0647,0.0628
46420,56.370280012038,0.9901,0.0162,0.0119
100000,84.3393006857164,0.9958,0.00119999999999998,0.001


==> dataMS/pfs_comparison/ProbLarge_EA_Scenario_4.csv <==
Var1_1,Var1_2,Var1_3,Var1_4
3.16227766016838,0.9998,0.6765,0.702
3.98107170553497,0.9993,0.5896,0.6038
5.01187233627272,0.9996,0.5034,0.4961
6.30957344480193,0.9993,0.4045,0.3907
7.94328234724281,0.9996,0.2986,0.2849
10,0.9997,0.2084,0.186
12.5892541179417,0.9995,0.1259,0.1036
15.8489319246111,0.9992,0.0626,0.0462
19.9526231496888,0.999,0.0205,0.0127
25.1188643150958,0.999,0.00349999999999995,0.001


==> dataMS/pfs_comparison/ProbLarge_EA_Scenario_4_T.csv <==
Var1_1,Var1_2,Var1_3,Var1_4,Var1_5
100,5.62341325190349,1,0.782,0.797
220,7.5580281532611,1,0.734,0.744
470,10.0470068122085,1,0.642,0.646
1000,13.3352143216332,1,0.551,0.54
2160,17.8000063271231,1,0.454,0.443
4650,23.7298425880501,1,0.317,0.303
10000,31.6227766016838,1,0.216,0.196
21550,42.1737993957399,1,0.153,0.125
46420,56.2360004902654,1,0.048,0.036
100000,74.9894209332456,1,0.012,0.011


==> dataMS/pfs_comparison/ProbLarge_EA_Scenario_4_T2.csv <==
Var1_1,Var1_2,Var1_3,Var1_4,Var1_5
100,1.33668783513723,0.8957,0.8014,0.8609
220,1.8504585077995,0.9169,0.7185,0.7739
470,2.53087305472416,0.9446,0.6414,0.6669
1000,3.45565196101573,0.9687,0.5443,0.5512
2160,4.74779728774689,0.987,0.444,0.4327
4650,6.51409876195642,0.9918,0.3216,0.305
10000,8.93367184301927,0.9965,0.22,0.195
21550,12.2624428517492,0.999,0.1312,0.1063
46420,16.8285177174603,0.9995,0.0528,0.0396
100000,23.0956396937892,0.9997,0.0159,0.00960000000000005


==> dataMS/pfs_comparison/ProbLarge_EA_Scenario_5.csv <==
Var1_1,Var1_2,Var1_3,Var1_4
3.16227766016838,1,0.6754,0.6323
3.98107170553497,0.9999,0.6145,0.5392
5.01187233627272,1,0.5689,0.4579
6.30957344480193,0.9999,0.5278,0.3617
7.94328234724281,1,0.5146,0.2948
10,1,0.4962,0.2227
12.5892541179417,0.9999,0.5092,0.1588
15.8489319246111,1,0.5081,0.0988
19.9526231496888,1,0.5062,0.0488
25.1188643150958,1,0.5009,0.0135999999999999


==> dataMS/pfs_comparison/ProbLarge_EA_Scenario_5_T.csv <==
Var1_1,Var1_2,Var1_3,Var1_4,Var1_5
100,3.98107170553497,1,0.818,0.824
220,5.04343936938931,1,0.761,0.758
470,6.33328974693169,1,0.694,0.668
1000,7.94328234724282,1,0.659,0.626
2160,10.0077425679158,1,0.608,0.551
4650,12.596093794393,1,0.578,0.488
10000,15.8489319246111,1,0.533,0.431
21550,19.9541936379129,1,0.536,0.38
46420,25.1195318265579,1,0.528,0.3
100000,31.6227766016838,1,0.488,0.268


==> dataMS/pfs_comparison/ProbLarge_EA_Scenario_5_T2.csv <==
Var1_1,Var1_2,Var1_3,Var1_4,Var1_5
100,0.946302517922961,0.8979,0.8144,0.9446
220,1.23480292748454,0.7098,0.7541,0.8024
470,1.59537588337185,0.6473,0.6958,0.6758
1000,2.05840105438886,0.7144,0.6521,0.5678
2160,2.66936607477596,0.8375,0.597,0.4723
4650,3.45776415022922,0.9273,0.5585,0.3938
10000,4.47744227713668,0.973,0.5324,0.3218
21550,5.80187610894644,0.992,0.5189,0.2585
46420,7.51697280589347,0.9976,0.5105,0.1922
100000,9.73935050331726,0.9993,0.4971,0.1502


==> dataMS/pfs_comparison/ProbLarge_EA_Scenario_6.csv <==
Var1_1,Var1_2,Var1_3,Var1_4
3.16227766016838,0.9263,0.7897,0.9548
3.98107170553497,0.7932,0.7454,0.8701
5.01187233627272,0.6633,0.7094,0.7574
6.30957344480193,0.6149,0.669,0.6503
7.94328234724281,0.6673,0.6265,0.5687
10,0.7458,0.5977,0.5026
12.5892541179417,0.8203,0.5619,0.4345
15.8489319246111,0.8804,0.5439,0.3849
19.9526231496888,0.9231,0.5218,0.3309
25.1188643150958,0.944,0.5088,0.2862


==> dataMS/pfs_comparison/ProbLarge_EA_Scenario_6_T.csv <==
Var1_1,Var1_2,Var1_3,Var1_4,Var1_5
100,7.94328234724281,1,0.802,0.826
220,11.3263559610124,1,0.748,0.772
470,15.9383748285744,1,0.728,0.718
1000,22.3872113856834,1,0.642,0.624
2160,31.6595099339776,1,0.584,0.541
4650,44.7047662906652,1,0.542,0.48
10000,63.0957344480193,1,0.526,0.423
21550,89.1356166902543,1,0.523,0.371
46420,125.897559436102,1,0.506,0.335
100000,177.827941003892,1,0.488,0.279


==> dataMS/pfs_comparison/ProbLarge_EA_Scenario_6_T2.csv <==
Var1_1,Var1_2,Var1_3,Var1_4,Var1_5
100,2.24403690860393,0.998,0.8216,0.9894
220,3.39470392949541,0.9006,0.7596,0.9394
470,5.05686513255769,0.6648,0.71,0.7611
1000,7.51674808576888,0.738,0.6456,0.6199
2160,11.2620698087317,0.9153,0.6075,0.5253
4650,16.8439054889425,0.9784,0.5651,0.4484
10000,25.1785082358833,0.9953,0.5274,0.3839
21550,37.6781711706747,0.999,0.5113,0.3208
46420,56.370280012038,0.9995,0.5018,0.2782
100000,84.3393006857164,1,0.5041,0.2353


==> dataMS/pfs_comparison/ProbLarge_EA_Scenario_8.csv <==
Var1_1,Var1_2,Var1_3,Var1_4
3.16227766016838,0.9999,0.7465,0.7426
3.98107170553497,0.9998,0.7006,0.6792
5.01187233627272,1,0.6527,0.6063
6.30957344480193,1,0.614,0.539
7.94328234724281,1,0.5757,0.4682
10,1,0.5443,0.4014
12.5892541179417,1,0.5223,0.3398
15.8489319246111,1,0.5142,0.283
19.9526231496888,0.9999,0.5039,0.2213
25.1188643150958,0.9999,0.5019,0.1634


==> dataMS/pfs_comparison/ProbLarge_EA_Scenario_8_T.csv <==
Var1_1,Var1_2,Var1_3,Var1_4,Var1_5
100,5.62341325190349,1,0.809,0.815
220,7.5580281532611,1,0.79,0.787
470,10.0470068122085,1,0.73,0.723
1000,13.3352143216332,1,0.682,0.653
2160,17.8000063271231,1,0.639,0.605
4650,23.7298425880501,1,0.578,0.505
10000,31.6227766016838,1,0.545,0.445
21550,42.1737993957399,1,0.502,0.391
46420,56.2360004902654,1,0.486,0.321
100000,74.9894209332456,1,0.503,0.296


==> dataMS/pfs_comparison/ProbLarge_EA_Scenario_8_T2.csv <==
Var1_1,Var1_2,Var1_3,Var1_4,Var1_5
100,1.33668783513723,0.8915,0.8255,0.8588
220,1.8504585077995,0.9293,0.7747,0.788
470,2.53087305472416,0.9697,0.7288,0.7083
1000,3.45565196101573,0.9877,0.6765,0.6335
2160,4.74779728774689,0.9966,0.6299,0.5515
4650,6.51409876195642,0.9988,0.5851,0.4732
10000,8.93367184301927,0.9996,0.5497,0.3996
21550,12.2624428517492,0.9999,0.5227,0.3358
46420,16.8285177174603,1,0.5103,0.269
100000,23.0956396937892,1,0.5054,0.2255


==> dataMS/pfs_comparison/Quantile_EA_Scenario_1.csv <==
Var1_1,Var1_2,Var1_3,Var1_4
10,0.94652,0.85227,0.93339
17.7827941003892,0.88717,0.78112,0.89076
31.6227766016838,0.81729,0.73245,0.80867
56.234132519035,0.73153,0.63519,0.69928
99.9999999999999,0.65195,0.5448,0.57564
177.827941003891,0.58211,0.44722,0.45085
316.227766016835,0.52175,0.33714,0.32743
562.341325190343,0.46836,0.23716,0.21795
999.999999999999,0.34662,0.14692,0.12257
1778.27941003877,0.30283,0.07389,0.0527300000000001
3162.27766016868,0.2652,0.02489,0.01397


==> dataMS/pfs_comparison/Quantile_EA_Scenario_1_T.csv <==
Var1_1,Var1_2,Var1_3,Var1_4,Var1_5
100,31.6227766016838,0.8652,0.7815,0.8363
220,57.1237895654873,0.7724,0.6885,0.7536
470,100.942345884565,0.6866,0.5848,0.6247
1000,177.827941003891,0.6126,0.4798,0.489
2160,316.840225245616,0.5417,0.3659,0.3537
4650,563.105429253653,0.4776,0.2567,0.239
10000,999.999999999999,0.3531,0.1563,0.1329
21550,1778.62935547197,0.3088,0.0817,0.0595
46420,3162.48775114127,0.2611,0.025,0.0134
100000,5623.41325190484,0.2366,0.00490000000000002,0.00170000000000003


==> dataMS/pfs_comparison/Quantile_EA_Scenario_2.csv <==
Var1_1,Var1_2,Var1_3,Var1_4
10,0.97598,0.85282,0.96489
17.7827941003892,0.94046,0.7856,0.94102
31.6227766016838,0.87366,0.72956,0.87368
56.234132519035,0.76983,0.64093,0.76135
99.9999999999999,0.66456,0.54991,0.6276
177.827941003891,0.57043,0.44713,0.49002
316.227766016835,0.49465,0.33073,0.35721
562.341325190343,0.43254,0.22513,0.23376
999.999999999999,0.31189,0.12986,0.12984
1778.27941003877,0.26242,0.0569,0.05332
3162.27766016868,0.21946,0.01419,0.01169


==> dataMS/pfs_comparison/Quantile_EA_Scenario_2_T.csv <==
Var1_1,Var1_2,Var1_3,Var1_4,Var1_5
100,31.6227766016838,0.9232,0.7838,0.8841
220,57.1237895654873,0.837,0.6889,0.8163
470,100.942345884565,0.7156,0.6047,0.6839
1000,177.827941003891,0.6009,0.4808,0.5399
2160,316.840225245616,0.5271,0.3776,0.4018
4650,563.105429253653,0.4461,0.2609,0.2753
10000,999.999999999999,0.3206,0.1486,0.1487
21550,1778.62935547197,0.2733,0.0647,0.0615
46420,3162.48775114127,0.215,0.0162,0.0108
100000,5623.41325190484,0.1821,0.00119999999999998,0.000800000000000023


==> dataMS/pfs_comparison/Quantile_EA_Scenario_4.csv <==
Var1_1,Var1_2,Var1_3,Var1_4
10,0.94288,0.86217,0.93026
17.7827941003892,0.89359,0.79945,0.89401
31.6227766016838,0.83171,0.75367,0.82527
56.234132519035,0.76113,0.67341,0.72999
99.9999999999999,0.68986,0.59588,0.62375
177.827941003891,0.62672,0.50404,0.50711
316.227766016835,0.571,0.39797,0.3861
562.341325190343,0.52247,0.30094,0.27658
999.999999999999,0.4068,0.20158,0.1717
1778.27941003877,0.36066,0.11984,0.09152
3162.27766016868,0.32268,0.05486,0.03322


==> dataMS/pfs_comparison/Quantile_EA_Scenario_4_T.csv <==
Var1_1,Var1_2,Var1_3,Var1_4,Var1_5
100,31.6227766016838,0.8776,0.8014,0.8502
220,57.1237895654873,0.798,0.7185,0.7811
470,100.942345884565,0.7247,0.6414,0.6705
1000,177.827941003891,0.6564,0.5443,0.553
2160,316.840225245616,0.5957,0.444,0.4317
4650,563.105429253653,0.5336,0.3216,0.3029
10000,999.999999999999,0.4185,0.22,0.1898
21550,1778.62935547197,0.3673,0.1312,0.0984
46420,3162.48775114127,0.33,0.0528,0.034
100000,5623.41325190484,0.2897,0.0159,0.00660000000000005


==> dataMS/pfs_comparison/Quantile_EA_Scenario_5.csv <==
Var1_1,Var1_2,Var1_3,Var1_4
10,0.93331,0.86305,0.9211
17.7827941003892,0.87785,0.81204,0.88062
31.6227766016838,0.81919,0.78192,0.81061
56.234132519035,0.75078,0.72346,0.72308
99.9999999999999,0.69172,0.67619,0.62979
177.827941003891,0.64204,0.6292,0.53393
316.227766016835,0.60178,0.58688,0.44029
562.341325190343,0.56948,0.55367,0.34711
999.999999999999,0.47074,0.52741,0.25567
1778.27941003877,0.44446,0.51009,0.17209
3162.27766016868,0.42383,0.50374,0.10234


==> dataMS/pfs_comparison/Quantile_EA_Scenario_5_T.csv <==
Var1_1,Var1_2,Var1_3,Var1_4,Var1_5
100,31.6227766016838,0.859,0.8144,0.8382
220,57.1237895654873,0.7831,0.7541,0.7668
470,100.942345884565,0.7175,0.6958,0.672
1000,177.827941003891,0.6627,0.6521,0.571
2160,316.840225245616,0.6144,0.597,0.4631
4650,563.105429253653,0.5701,0.5585,0.3716
10000,999.999999999999,0.4711,0.5324,0.2736
21550,1778.62935547197,0.448,0.5189,0.1823
46420,3162.48775114127,0.4291,0.5105,0.101
100000,5623.41325190484,0.4049,0.4971,0.0511


==> dataMS/pfs_comparison/Quantile_EA_Scenario_6.csv <==
Var1_1,Var1_2,Var1_3,Var1_4
10,0.96173,0.86649,0.94983
17.7827941003892,0.92386,0.8201,0.9255
31.6227766016838,0.86495,0.78352,0.86617
56.234132519035,0.78279,0.73106,0.7775
99.9999999999999,0.70798,0.6801,0.67826
177.827941003891,0.64509,0.63464,0.5763
316.227766016835,0.59841,0.586,0.47769
562.341325190343,0.56195,0.55164,0.38204
999.999999999999,0.47513,0.52403,0.29265
1778.27941003877,0.45329,0.50949,0.21175
3162.27766016868,0.43413,0.50069,0.14166


==> dataMS/pfs_comparison/Quantile_EA_Scenario_6_T.csv <==
Var1_1,Var1_2,Var1_3,Var1_4,Var1_5
100,31.6227766016838,0.9087,0.8216,0.8802
220,57.1237895654873,0.8341,0.7596,0.8216
470,100.942345884565,0.7444,0.71,0.7256
1000,177.827941003891,0.6609,0.6456,0.615
2160,316.840225245616,0.6173,0.6075,0.5169
4650,563.105429253653,0.5707,0.5651,0.4159
10000,999.999999999999,0.4794,0.5274,0.3134
21550,1778.62935547197,0.4591,0.5113,0.2225
46420,3162.48775114127,0.4378,0.5018,0.1398
100000,5623.41325190484,0.4238,0.5041,0.0813


==> dataMS/pfs_comparison/Quantile_EA_Scenario_8.csv <==
Var1_1,Var1_2,Var1_3,Var1_4
10,0.93169,0.87104,0.91984
17.7827941003892,0.886,0.82634,0.88651
31.6227766016838,0.83368,0.79532,0.8282
56.234132519035,0.77768,0.74658,0.75305
99.9999999999999,0.72407,0.70313,0.67364
177.827941003891,0.68109,0.6584,0.58822
316.227766016835,0.64336,0.61347,0.50214
562.341325190343,0.61149,0.57482,0.4161
999.999999999999,0.52276,0.5447,0.32718
1778.27941003877,0.49802,0.52125,0.24456
3162.27766016868,0.47382,0.50567,0.16496


==> dataMS/pfs_comparison/Quantile_EA_Scenario_8_T.csv <==
Var1_1,Var1_2,Var1_3,Var1_4,Var1_5
100,31.6227766016838,0.8721,0.8255,0.8524
220,57.1237895654873,0.8055,0.7747,0.7923
470,100.942345884565,0.7521,0.7288,0.7078
1000,177.827941003891,0.7022,0.6765,0.6267
2160,316.840225245616,0.6591,0.6299,0.5313
4650,563.105429253653,0.6193,0.5851,0.44
10000,999.999999999999,0.5326,0.5497,0.345
21550,1778.62935547197,0.4998,0.5227,0.2509
46420,3162.48775114127,0.4772,0.5103,0.1642
100000,5623.41325190484,0.4609,0.5054,0.0988


==> dataMS/pfs_comparison_2/ProbLarge_EA_Scenario_1_T2.csv <==
Var1_1,Var1_2,Var1_3,Var1_4,Var1_5,Var1_6
100,0.946302517922961,0.9121,0.7815,0.9537,0.8853
220,1.23480292748454,0.7146,0.6885,0.806,0.7803
470,1.59537588337185,0.611,0.5848,0.6448,0.7189
1000,2.05840105438886,0.6229,0.4798,0.4918,0.7217
2160,2.66936607477596,0.716,0.3659,0.3551,0.7813
4650,3.45776415022922,0.814,0.2567,0.2382,0.8446
10000,4.47744227713668,0.8858,0.1563,0.1357,0.8981
21550,5.80187610894644,0.9415,0.0817,0.0629,0.9453
46420,7.51697280589347,0.9714,0.025,0.0149,0.9729
100000,9.73935050331726,0.9848,0.00490000000000002,0.00239999999999996,0.9852


==> dataMS/pfs_comparison_2/ProbLarge_EA_Scenario_2_T2.csv <==
Var1_1,Var1_2,Var1_3,Var1_4,Var1_5,Var1_6
100,2.24403690860393,0.9995,0.7838,0.9961,0.9747
220,3.39470392949541,0.921,0.6889,0.9554,0.8681
470,5.05686513255769,0.6533,0.6047,0.7495,0.7226
1000,7.51674808576888,0.6381,0.4808,0.5532,0.7244
2160,11.2620698087317,0.7979,0.3776,0.397,0.8327
4650,16.8439054889425,0.9032,0.2609,0.2712,0.9123
10000,25.1785082358833,0.9544,0.1486,0.1459,0.9575
21550,37.6781711706747,0.9788,0.0647,0.0628,0.9799
46420,56.370280012038,0.9901,0.0162,0.0119,0.9904
100000,84.3393006857164,0.9958,0.00119999999999998,0.001,0.9958


==> dataMS/pfs_comparison_2/ProbLarge_EA_Scenario_4_T2.csv <==
Var1_1,Var1_2,Var1_3,Var1_4,Var1_5,Var1_6
100,1.33668783513723,0.8957,0.8014,0.8609,0.9349
220,1.8504585077995,0.9169,0.7185,0.7739,0.942
470,2.53087305472416,0.9446,0.6414,0.6669,0.9574
1000,3.45565196101573,0.9687,0.5443,0.5512,0.9741
2160,4.74779728774689,0.987,0.444,0.4327,0.988
4650,6.51409876195642,0.9918,0.3216,0.305,0.9924
10000,8.93367184301927,0.9965,0.22,0.195,0.9966
21550,12.2624428517492,0.999,0.1312,0.1063,0.9991
46420,16.8285177174603,0.9995,0.0528,0.0396,0.9995
100000,23.0956396937892,0.9997,0.0159,0.00960000000000005,0.9997


==> dataMS/pfs_comparison_2/ProbLarge_EA_Scenario_5_T2.csv <==
Var1_1,Var1_2,Var1_3,Var1_4,Var1_5,Var1_6
100,0.946302517922961,0.8979,0.8144,0.9446,0.8747
220,1.23480292748454,0.7098,0.7541,0.8024,0.7862
470,1.59537588337185,0.6473,0.6958,0.6758,0.759
1000,2.05840105438886,0.7144,0.6521,0.5678,0.7976
2160,2.66936607477596,0.8375,0.597,0.4723,0.8809
4650,3.45776415022922,0.9273,0.5585,0.3938,0.9401
10000,4.47744227713668,0.973,0.5324,0.3218,0.9763
21550,5.80187610894644,0.992,0.5189,0.2585,0.9924
46420,7.51697280589347,0.9976,0.5105,0.1922,0.9977
100000,9.73935050331726,0.9993,0.4971,0.1502,0.9994


==> dataMS/pfs_comparison_2/ProbLarge_EA_Scenario_6_T2.csv <==
Var1_1,Var1_2,Var1_3,Var1_4,Var1_5,Var1_6
100,2.24403690860393,0.998,0.8216,0.9894,0.9618
220,3.39470392949541,0.9006,0.7596,0.9394,0.8569
470,5.05686513255769,0.6648,0.71,0.7611,0.7526
1000,7.51674808576888,0.738,0.6456,0.6199,0.8109
2160,11.2620698087317,0.9153,0.6075,0.5253,0.9321
4650,16.8439054889425,0.9784,0.5651,0.4484,0.981
10000,25.1785082358833,0.9953,0.5274,0.3839,0.9956
21550,37.6781711706747,0.999,0.5113,0.3208,0.999
46420,56.370280012038,0.9995,0.5018,0.2782,0.9995
100000,84.3393006857164,1,0.5041,0.2353,1


==> dataMS/pfs_comparison_2/ProbLarge_EA_Scenario_8_T2.csv <==
Var1_1,Var1_2,Var1_3,Var1_4,Var1_5,Var1_6
100,1.33668783513723,0.8915,0.8255,0.8588,0.9332
220,1.8504585077995,0.9293,0.7747,0.788,0.9522
470,2.53087305472416,0.9697,0.7288,0.7083,0.9767
1000,3.45565196101573,0.9877,0.6765,0.6335,0.9899
2160,4.74779728774689,0.9966,0.6299,0.5515,0.9969
4650,6.51409876195642,0.9988,0.5851,0.4732,0.999
10000,8.93367184301927,0.9996,0.5497,0.3996,0.9996
21550,12.2624428517492,0.9999,0.5227,0.3358,0.9999
46420,16.8285177174603,1,0.5103,0.269,1
100000,23.0956396937892,1,0.5054,0.2255,1


==> dataMS/pfs_comparison_2/Quantile_EA_Scenario_1_T.csv <==
Var1_1,Var1_2,Var1_3,Var1_4,Var1_5,Var1_6
100,31.6227766016838,0.8652,0.7815,0.8363,0.8652
220,57.1237895654873,0.7724,0.6885,0.7536,0.7724
470,100.942345884565,0.6866,0.5848,0.6247,0.6866
1000,177.827941003891,0.6126,0.4798,0.489,0.6126
2160,316.840225245616,0.5417,0.3659,0.3537,0.5417
4650,563.105429253653,0.4776,0.2567,0.239,0.4776
10000,999.999999999999,0.3531,0.1563,0.1329,0.4311
21550,1778.62935547197,0.3088,0.0817,0.0595,0.3752
46420,3162.48775114127,0.2611,0.025,0.0134,0.3196
100000,5623.41325190484,0.2366,0.00490000000000002,0.00170000000000003,0.2846


==> dataMS/pfs_comparison_2/Quantile_EA_Scenario_2_T.csv <==
Var1_1,Var1_2,Var1_3,Var1_4,Var1_5,Var1_6
100,31.6227766016838,0.9232,0.7838,0.8841,0.9232
220,57.1237895654873,0.837,0.6889,0.8163,0.837
470,100.942345884565,0.7156,0.6047,0.6839,0.7156
1000,177.827941003891,0.6009,0.4808,0.5399,0.6009
2160,316.840225245616,0.5271,0.3776,0.4018,0.5271
4650,563.105429253653,0.4461,0.2609,0.2753,0.4461
10000,999.999999999999,0.3206,0.1486,0.1487,0.3872
21550,1778.62935547197,0.2733,0.0647,0.0615,0.3286
46420,3162.48775114127,0.215,0.0162,0.0108,0.2769
100000,5623.41325190484,0.1821,0.00119999999999998,0.000800000000000023,0.2293


==> dataMS/pfs_comparison_2/Quantile_EA_Scenario_4_T.csv <==
Var1_1,Var1_2,Var1_3,Var1_4,Var1_5,Var1_6
100,31.6227766016838,0.8776,0.8014,0.8502,0.8776
220,57.1237895654873,0.798,0.7185,0.7811,0.798
470,100.942345884565,0.7247,0.6414,0.6705,0.7247
1000,177.827941003891,0.6564,0.5443,0.553,0.6564
2160,316.840225245616,0.5957,0.444,0.4317,0.5957
4650,563.105429253653,0.5336,0.3216,0.3029,0.5336
10000,999.999999999999,0.4185,0.22,0.1898,0.4899
21550,1778.62935547197,0.3673,0.1312,0.0984,0.4363
46420,3162.48775114127,0.33,0.0528,0.034,0.3813
100000,5623.41325190484,0.2897,0.0159,0.00660000000000005,0.3361


==> dataMS/pfs_comparison_2/Quantile_EA_Scenario_5_T.csv <==
Var1_1,Var1_2,Var1_3,Var1_4,Var1_5,Var1_6
100,31.6227766016838,0.859,0.8144,0.8382,0.859
220,57.1237895654873,0.7831,0.7541,0.7668,0.7831
470,100.942345884565,0.7175,0.6958,0.672,0.7175
1000,177.827941003891,0.6627,0.6521,0.571,0.6627
2160,316.840225245616,0.6144,0.597,0.4631,0.6144
4650,563.105429253653,0.5701,0.5585,0.3716,0.5701
10000,999.999999999999,0.4711,0.5324,0.2736,0.5479
21550,1778.62935547197,0.448,0.5189,0.1823,0.5133
46420,3162.48775114127,0.4291,0.5105,0.101,0.4769
100000,5623.41325190484,0.4049,0.4971,0.0511,0.4553


==> dataMS/pfs_comparison_2/Quantile_EA_Scenario_6_T.csv <==
Var1_1,Var1_2,Var1_3,Var1_4,Var1_5,Var1_6
100,31.6227766016838,0.9087,0.8216,0.8802,0.9087
220,57.1237895654873,0.8341,0.7596,0.8216,0.8341
470,100.942345884565,0.7444,0.71,0.7256,0.7444
1000,177.827941003891,0.6609,0.6456,0.615,0.6609
2160,316.840225245616,0.6173,0.6075,0.5169,0.6173
4650,563.105429253653,0.5707,0.5651,0.4159,0.5707
10000,999.999999999999,0.4794,0.5274,0.3134,0.5379
21550,1778.62935547197,0.4591,0.5113,0.2225,0.5099
46420,3162.48775114127,0.4378,0.5018,0.1398,0.4818
100000,5623.41325190484,0.4238,0.5041,0.0813,0.4597


==> dataMS/pfs_comparison_2/Quantile_EA_Scenario_8_T.csv <==
Var1_1,Var1_2,Var1_3,Var1_4,Var1_5,Var1_6
100,31.6227766016838,0.8721,0.8255,0.8524,0.8721
220,57.1237895654873,0.8055,0.7747,0.7923,0.8055
470,100.942345884565,0.7521,0.7288,0.7078,0.7521
1000,177.827941003891,0.7022,0.6765,0.6267,0.7022
2160,316.840225245616,0.6591,0.6299,0.5313,0.6591
4650,563.105429253653,0.6193,0.5851,0.44,0.6193
10000,999.999999999999,0.5326,0.5497,0.345,0.5877
21550,1778.62935547197,0.4998,0.5227,0.2509,0.5574
46420,3162.48775114127,0.4772,0.5103,0.1642,0.5193
100000,5623.41325190484,0.4609,0.5054,0.0988,0.4979


==> dataMS/pfs_experiment/pfs_results_scenario1_final.csv <==
T,pcs_hill (tau =0.8,pcs_aqd (nu =0.95,pcs_aqd (nu =0.99,pcs_aqd (nu =0.995,pcs_ber (nu =1.2582,pcs_ber (nu =1.5164,pcs_ber (nu =1.7746,pcs_cvar_ea (nu =0.95,pcs_cvar_ea (nu =0.99,pcs_cvar_ea (nu =0.995,pcs_eel_ea (nu =1.2582,pcs_eel_ea (nu =1.5164,pcs_eel_ea (nu =1.7746,alg2_mu+sigma,alg2_mu+2sigma,alg2_mu+3sigma,alg2_95%VaR,alg2_99%VaR,alg2_99.5%VaR
1,0.4817,0.5332,0.703,0.7552,0.7043,0.6508,0.6884,0.5417,0.5833,0.6042,0.5227,0.5532,0.593,0.6531,0.5473,0.5155,0.5644,0.5024,0.4939
1.1,0.435999999999999,0.5043,0.6823,0.7382,0.6709,0.6029,0.6266,0.532,0.5783,0.5974,0.5108,0.5397,0.578,0.6216,0.4912,0.4565,0.5095,0.442,0.4328
1.2,0.3882,0.4773,0.6632,0.7249,0.623,0.5401,0.564,0.5085,0.5664,0.5879,0.4945,0.5217,0.561,0.6152,0.4476,0.4036,0.4686,0.3887,0.3795
1.3,0.3581,0.4562,0.6448,0.7124,0.5849,0.4932,0.5161,0.4963,0.5546,0.5797,0.4777,0.5069,0.5434,0.6023,0.4121,0.366,0.4341,0.3521,0.3448
1.4,0.3307,0.4337,0.6239,0.7034,0.5566,0.4616,0.4778,0.4796,0.5433,0.5683,0.4615,0.4938,0.5261,0.6006,0.3867,0.3343,0.4071,0.32,0.316
1.5,0.3115,0.4139,0.6079,0.6924,0.5282,0.4303,0.4453,0.4695,0.5359,0.5628,0.4448,0.4787,0.5137,0.5974,0.3614,0.3093,0.3836,0.2941,0.2882
1.6,0.2942,0.3973,0.5932,0.6799,0.5127,0.4097,0.4198,0.4575,0.5296,0.5579,0.4381,0.4673,0.5034,0.586,0.3419,0.2876,0.3618,0.2729,0.2683
1.7,0.2757,0.3767,0.578,0.666,0.492,0.3855,0.3991,0.4454,0.5226,0.5524,0.4261,0.4563,0.4904,0.5771,0.3244,0.2749,0.3453,0.26,0.2537
1.8,0.2602,0.3626,0.5591,0.6538,0.4717,0.3722,0.3836,0.4357,0.5178,0.5483,0.4157,0.4452,0.4824,0.577,0.3087,0.2575,0.328,0.244,0.2394
1.9,0.2468,0.3473,0.5477,0.6411,0.4602,0.3606,0.3666,0.4298,0.516,0.5442,0.4069,0.437,0.4731,0.5668,0.2915,0.2464,0.3139,0.229999999999999,0.2238
2,0.2406,0.3354,0.5295,0.6275,0.4471,0.3501,0.3574,0.4147,0.4826,0.5071,0.391,0.4245,0.4628,0.5614,0.2809,0.2347,0.3034,0.2203,0.2135
2.1,0.2231,0.318,0.5175,0.6156,0.4359,0.3395,0.3476,0.4067,0.4768,0.5023,0.3842,0.4162,0.4504,0.5517,0.2664,0.217,0.2873,0.2034,0.1974
2.2,0.2146,0.3092,0.5057,0.6043,0.4252,0.3275,0.3384,0.3959,0.4734,0.4982,0.3721,0.4032,0.4409,0.5454,0.2501,0.2048,0.2706,0.190199999999999,0.1856
2.3,0.2063,0.3008,0.494,0.5944,0.4131,0.3229,0.3283,0.3928,0.4732,0.499,0.3671,0.3999,0.436,0.5429,0.2354,0.1916,0.255,0.179200000000001,0.1762
2.4,0.1954,0.2902,0.4815,0.5827,0.4093,0.3175,0.3227,0.3808,0.4689,0.4945,0.3589,0.3887,0.4284,0.5373,0.2219,0.1803,0.2432,0.1706,0.168
2.5,0.1879,0.2768,0.4686,0.5726,0.4023,0.3109,0.3176,0.3751,0.4682,0.4933,0.3497,0.3842,0.4239,0.5323,0.2166,0.1744,0.2346,0.1616,0.1585
2.6,0.18,0.2698,0.4589,0.5623,0.3945,0.3062,0.3111,0.3695,0.464,0.4892,0.3462,0.3771,0.419,0.531,0.2076,0.162,0.2295,0.1523,0.1499
2.7,0.1746,0.2621,0.4469,0.5519,0.389,0.2971,0.3054,0.3674,0.4594,0.4856,0.3369,0.3725,0.4145,0.5206,0.1968,0.1537,0.2177,0.1436,0.141
2.8,0.1668,0.2542,0.4345,0.5411,0.3804,0.2964,0.3025,0.3586,0.4574,0.4821,0.3302,0.366,0.4073,0.5133,0.1929,0.1501,0.2101,0.1402,0.1381
2.9,0.1605,0.2464,0.421,0.5347,0.3758,0.2923,0.2962,0.3539,0.4566,0.4802,0.3231,0.3594,0.4019,0.5056,0.1886,0.1463,0.2067,0.1357,0.1326
3,0.1552,0.238,0.4096,0.5255,0.3731,0.2866,0.2924,0.3444,0.4266,0.4719,0.3184,0.3528,0.3911,0.5012,0.1792,0.1406,0.1992,0.1323,0.1293
3.1,0.1503,0.2324,0.4006,0.5151,0.3698,0.286,0.2893,0.3379,0.4216,0.467,0.3134,0.3446,0.3813,0.4946,0.1701,0.134,0.1902,0.1245,0.1219
3.2,0.146,0.2231,0.391,0.5053,0.3626,0.2818,0.2886,0.3307,0.4191,0.4651,0.3065,0.34,0.3774,0.4881,0.1665,0.1279,0.1847,0.1187,0.1155
3.3,0.1413,0.2172,0.3804,0.4938,0.3585,0.2786,0.2859,0.3274,0.4169,0.4637,0.3001,0.3338,0.3738,0.4823,0.1564,0.121100000000001,0.1739,0.1148,0.1128
3.4,0.1353,0.2098,0.3711,0.4878,0.3566,0.2757,0.2822,0.3214,0.4127,0.4629,0.2946,0.3284,0.368,0.4741,0.1517,0.116899999999999,0.1711,0.1101,0.1076
3.5,0.1313,0.207,0.3612,0.4775,0.3518,0.2755,0.2783,0.3159,0.4126,0.4627,0.2853,0.3219,0.3646,0.47,0.1481,0.113,0.1647,0.1066,0.1035
3.6,0.1286,0.2019,0.3524,0.4691,0.3474,0.2746,0.2777,0.312,0.4097,0.4615,0.2818,0.3182,0.3586,0.4666,0.1442,0.1083,0.1604,0.102100000000001,0.0995
3.7,0.1243,0.1972,0.3426,0.4614,0.347,0.2728,0.2753,0.3082,0.4076,0.4583,0.2798,0.3134,0.3568,0.4612,0.1406,0.1052,0.1564,0.0988000000000001,0.0950000000000002
3.8,0.1204,0.1906,0.3348,0.4526,0.3448,0.2693,0.2745,0.3023,0.4087,0.4576,0.2742,0.3103,0.3542,0.4542,0.132599999999999,0.0994999999999995,0.1479,0.0925,0.0911999999999995
3.9,0.1182,0.1865,0.3279,0.445,0.3419,0.2668,0.2706,0.2997,0.4094,0.4578,0.2697,0.3088,0.3523,0.4445,0.1275,0.0953999999999999,0.1417,0.0902000000000004,0.0885000000000002
4,0.1129,0.1804,0.3214,0.4404,0.3394,0.2656,0.2683,0.2929,0.3853,0.4281,0.2659,0.3012,0.3454,0.4426,0.121,0.0920999999999998,0.1343,0.0864999999999996,0.0844999999999998
4.1,0.109900000000001,0.1763,0.3146,0.4328,0.3367,0.2648,0.268,0.2899,0.384500000000001,0.426,0.2608,0.2962,0.3431,0.4349,0.1176,0.0884999999999991,0.1306,0.0845999999999999,0.0832000000000001
4.2,0.111,0.1729,0.3084,0.4274,0.3355,0.2621,0.2671,0.2867,0.3815,0.4225,0.257,0.2926,0.3389,0.4325,0.1108,0.0844000000000004,0.1241,0.0789999999999996,0.0787999999999994
4.3,0.1061,0.1671,0.3001,0.4194,0.3341,0.2595,0.266,0.2825,0.3785,0.418,0.2551,0.2868,0.3336,0.4245,0.107,0.0825999999999999,0.1209,0.0761000000000003,0.0754999999999998
4.4,0.1042,0.1623,0.294,0.4139,0.3325,0.2581,0.2642,0.2782,0.3792,0.4172,0.2517,0.2838,0.3296,0.4211,0.1027,0.0791999999999998,0.116,0.0737999999999996,0.0737999999999996
4.5,0.1032,0.1605,0.2857,0.4041,0.331,0.257,0.2615,0.275,0.3765,0.414,0.2439,0.2809,0.3242,0.4164,0.1013,0.0767999999999995,0.1136,0.0725999999999999,0.0715999999999997
4.6,0.0978999999999999,0.1571,0.2796,0.3999,0.3301,0.2567,0.2602,0.2702,0.3751,0.4127,0.2419,0.2762,0.321,0.4116,0.0965,0.0738999999999999,0.1085,0.0691999999999999,0.0685999999999996
4.7,0.0970999999999997,0.1522,0.273,0.3914,0.3288,0.255,0.2599,0.2681,0.373,0.4109,0.238,0.2733,0.3174,0.4051,0.0933999999999997,0.0717999999999998,0.1048,0.0674999999999997,0.0671999999999998
4.8,0.0926999999999997,0.148,0.2666,0.3872,0.3261,0.2536,0.2587,0.2625,0.3717,0.4102,0.233,0.269,0.3132,0.3998,0.0913999999999997,0.0693,0.1008,0.0653999999999993,0.0649999999999993
4.9,0.0907999999999995,0.145100000000001,0.2598,0.3801,0.3244,0.2528,0.2575,0.2583,0.3683,0.4064,0.2308,0.2634,0.3095,0.3928,0.0879999999999996,0.0676000000000002,0.1002,0.0650999999999994,0.0648999999999994
5,0.0911999999999996,0.141000000000001,0.2549,0.3733,0.3239,0.2524,0.2554,0.2536,0.3524,0.404,0.2274,0.2585,0.3063,0.3869,0.0852000000000001,0.0666999999999998,0.0965,0.0626999999999996,0.0628999999999995
5.1,0.0898999999999998,0.1379,0.2489,0.3683,0.3209,0.2518,0.2533,0.250299999999999,0.3515,0.4042,0.2216,0.2554,0.3033,0.3841,0.0841999999999998,0.0639999999999997,0.0943000000000001,0.0609999999999995,0.0605999999999994
5.2,0.0847999999999998,0.1344,0.2445,0.3629,0.3202,0.2509,0.2521,0.2454,0.3497,0.4027,0.2196,0.252,0.3013,0.379,0.083,0.0625000000000004,0.0929999999999999,0.0601999999999996,0.0596999999999995
5.3,0.0832999999999994,0.132,0.2396,0.3602,0.3193,0.2499,0.2518,0.2424,0.3475,0.4014,0.2136,0.2475,0.2961,0.3711,0.0789000000000004,0.0592,0.0883000000000002,0.0579,0.0577000000000001
5.4,0.0799999999999994,0.1286,0.2346,0.3554,0.3189,0.2492,0.2507,0.2372,0.3452,0.3991,0.2115,0.2441,0.2928,0.369,0.0777000000000005,0.0583000000000002,0.0866000000000001,0.0555999999999999,0.0560999999999996
5.5,0.0801999999999997,0.1268,0.2324,0.348,0.3171,0.2483,0.2511,0.2361,0.3463,0.3991,0.206,0.242,0.2915,0.3647,0.0730999999999998,0.0559000000000002,0.0819999999999997,0.0536,0.0544999999999994
5.6,0.0793999999999996,0.1237,0.2283,0.3418,0.3157,0.2485,0.2505,0.2348,0.3447,0.3985,0.2036,0.241,0.29,0.3571,0.0720999999999996,0.0548999999999995,0.0806999999999995,0.0539999999999998,0.0547999999999995
5.7,0.0756999999999997,0.1212,0.2233,0.3349,0.3154,0.2474,0.2493,0.2331,0.3429,0.3971,0.2033,0.2374,0.2855,0.3548,0.0703000000000001,0.0541999999999997,0.0798000000000001,0.0523,0.0528
5.8,0.0724000000000001,0.1178,0.2187,0.3275,0.3138,0.246,0.2488,0.2262,0.3419,0.3954,0.1998,0.2329,0.2838,0.3505,0.0677999999999999,0.052,0.0761999999999996,0.0515000000000001,0.0511000000000001
5.9,0.0716999999999998,0.1156,0.2157,0.3211,0.3129,0.2459,0.2478,0.2234,0.3377,0.3927,0.1977,0.2304,0.2791,0.3469,0.0660000000000001,0.0506000000000002,0.0742999999999998,0.0499000000000003,0.0501000000000005
6,0.0687999999999996,0.1134,0.2118,0.3189,0.3122,0.2465,0.2469,0.2229,0.3264,0.3734,0.1971,0.2295,0.2777,0.3457,0.0626999999999999,0.0491000000000003,0.0707999999999995,0.0496000000000002,0.0486000000000001
6.1,0.0678000000000002,0.1113,0.2082,0.3128,0.3105,0.2454,0.2468,0.2218,0.325,0.3709,0.1951,0.2257,0.2757,0.3389,0.0618000000000003,0.0486999999999999,0.0698999999999999,0.0480000000000002,0.0472000000000001
6.2,0.0659999999999995,0.1076,0.2031,0.3086,0.3094,0.2443,0.2454,0.2195,0.3227,0.3677,0.1931,0.2253,0.272,0.3345,0.0595000000000004,0.0469999999999997,0.0680999999999996,0.0465000000000001,0.0464999999999997
6.3,0.0652000000000001,0.105099999999999,0.2014,0.3049,0.3088,0.2435,0.2442,0.2163,0.3209,0.366,0.1883,0.2229,0.2689,0.3288,0.0568999999999998,0.0453000000000001,0.0653,0.0458000000000002,0.0457000000000001
6.4,0.0639,0.1048,0.196,0.3013,0.3077,0.2422,0.2443,0.2133,0.3186,0.367,0.1862,0.22,0.2664,0.3243,0.0562999999999998,0.0455999999999996,0.0631999999999999,0.0444000000000002,0.0441000000000004
6.5,0.0634999999999998,0.1025,0.1934,0.2982,0.3074,0.2417,0.2434,0.2121,0.3175,0.3661,0.1858,0.2174,0.2647,0.32,0.0563999999999996,0.0439000000000001,0.0632999999999997,0.0435000000000003,0.0430000000000003
6.6,0.0616999999999996,0.1005,0.1893,0.2931,0.3075,0.2417,0.2424,0.2095,0.3179,0.3669,0.1817,0.2139,0.2623,0.3169,0.0553000000000001,0.0417999999999996,0.0610999999999996,0.0411000000000001,0.0412000000000003
6.7,0.0601999999999997,0.0980999999999999,0.1851,0.2885,0.3057,0.2407,0.2426,0.2086,0.3157,0.3649,0.1836,0.2138,0.2597,0.3108,0.0512,0.0414999999999996,0.0584000000000002,0.0413000000000002,0.0418999999999998
6.8,0.0605999999999999,0.0963999999999995,0.1829,0.2844,0.307,0.2402,0.2413,0.2056,0.3148,0.3639,0.181,0.2104,0.2578,0.3041,0.0494999999999999,0.0392000000000001,0.0553999999999999,0.0407000000000004,0.0416000000000004
6.9,0.0599999999999998,0.0938999999999998,0.1784,0.2816,0.3057,0.2409,0.2403,0.2049,0.3131,0.3616,0.1793,0.2085,0.2565,0.3021,0.0489999999999998,0.0376000000000001,0.0553999999999993,0.0384000000000003,0.0388000000000008
7,0.0578999999999995,0.0919999999999996,0.1756,0.2765,0.3048,0.2399,0.2407,0.2024,0.3005,0.3606,0.1743,0.2082,0.2538,0.3005,0.0463000000000003,0.0367000000000002,0.0513000000000001,0.0380000000000006,0.0386000000000005
7.1,0.0575,0.0894999999999997,0.1714,0.2756,0.3056,0.2384,0.2395,0.199,0.2985,0.3585,0.1721,0.2038,0.2519,0.2953,0.0468999999999999,0.0370000000000001,0.0512999999999998,0.0380000000000004,0.0384000000000008
7.2,0.0559000000000003,0.0871999999999997,0.1676,0.2718,0.3047,0.2374,0.2383,0.1963,0.298,0.358,0.1678,0.2015,0.2495,0.2901,0.0423000000000002,0.0356000000000006,0.0493000000000003,0.0369000000000002,0.0373000000000003
7.3,0.0545,0.0850999999999995,0.1639,0.2672,0.3039,0.2381,0.2382,0.1954,0.2962,0.3576,0.1681,0.2011,0.2489,0.2859,0.0426999999999998,0.0353000000000006,0.0481000000000001,0.0358000000000005,0.0371000000000004
7.4,0.0535999999999998,0.0839999999999997,0.1621,0.2634,0.3041,0.237,0.2379,0.1938,0.2943,0.3556,0.1647,0.2001,0.2461,0.2827,0.0425,0.0346000000000002,0.0473000000000002,0.0348000000000005,0.0358000000000005
7.5,0.0515000000000002,0.0822999999999996,0.1591,0.2604,0.3028,0.2363,0.237,0.1914,0.2947,0.3545,0.1617,0.1969,0.2436,0.2845,0.0415000000000003,0.0337000000000003,0.0472999999999999,0.0344000000000004,0.0341000000000006
7.6,0.0494,0.0818999999999996,0.1575,0.2564,0.3029,0.2359,0.2364,0.1894,0.2931,0.353,0.1619,0.1946,0.2413,0.2783,0.0426999999999996,0.0345000000000003,0.0485999999999999,0.0350000000000003,0.0344000000000001
7.7,0.0487999999999998,0.0807999999999996,0.1538,0.2516,0.3015,0.2349,0.236,0.1887,0.294,0.3535,0.1584,0.1932,0.24,0.2747,0.0406000000000002,0.0334000000000004,0.0457000000000002,0.0337000000000005,0.0342000000000003
7.8,0.0467999999999995,0.0784000000000001,0.1525,0.2465,0.301,0.2347,0.2359,0.1867,0.2921,0.3522,0.1547,0.1902,0.2361,0.271199999999999,0.0377999999999998,0.0319000000000004,0.0439000000000003,0.0317000000000011,0.0319000000000008
7.9,0.0451000000000001,0.0771999999999999,0.1496,0.2437,0.301,0.2344,0.2351,0.1865,0.291,0.3516,0.153,0.1911,0.2339,0.2673,0.0373,0.0315000000000009,0.0416000000000004,0.0312000000000009,0.0315000000000009
8,0.0464000000000003,0.0761999999999997,0.1468,0.2406,0.2992,0.2338,0.2345,0.183,0.2813,0.3292,0.1513,0.1872,0.2305,0.2697,0.0368999999999999,0.0305000000000009,0.0408000000000004,0.0299000000000007,0.0304000000000006
8.1,0.0433999999999999,0.0745,0.1451,0.2372,0.2987,0.2329,0.2349,0.1806,0.2802,0.3291,0.1501,0.1834,0.228,0.2644,0.0342999999999999,0.029000000000001,0.0386,0.0293000000000008,0.0292000000000006
8.2,0.0440000000000005,0.0738999999999999,0.1419,0.2333,0.2991,0.2331,0.2357,0.1789,0.2784,0.3292,0.149300000000001,0.1821,0.2253,0.2621,0.0328999999999998,0.0275000000000009,0.0373999999999998,0.0284000000000009,0.0286000000000007
8.3,0.0427000000000005,0.0709999999999995,0.1389,0.2322,0.2976,0.2328,0.2345,0.1794,0.278,0.3293,0.1496,0.1836,0.2256,0.2579,0.0331,0.0271000000000007,0.0366,0.0268000000000009,0.0276000000000007
8.4,0.0410000000000003,0.0705999999999994,0.1366,0.2275,0.2972,0.232,0.2347,0.1759,0.277,0.3278,0.1475,0.1813,0.2237,0.2547,0.0313999999999999,0.0251000000000008,0.0348999999999997,0.0262000000000008,0.0273000000000007
8.5,0.0404000000000007,0.07,0.1347,0.2244,0.2969,0.2321,0.2341,0.175,0.277,0.3271,0.1466,0.1795,0.2219,0.2499,0.0311999999999999,0.0246000000000004,0.0340999999999998,0.0258000000000004,0.0263000000000004
8.6,0.0401000000000004,0.0682999999999996,0.1317,0.2206,0.2962,0.2322,0.2338,0.173,0.276,0.3253,0.144,0.1784,0.2194,0.2471,0.0303000000000001,0.0243000000000003,0.0336000000000003,0.0256000000000006,0.0266000000000005
8.7,0.0390999999999999,0.0672999999999998,0.1294,0.218,0.2956,0.2324,0.2339,0.17,0.2731,0.3241,0.1417,0.1762,0.215,0.2463,0.0301999999999998,0.0248000000000006,0.0339000000000002,0.0246000000000006,0.0256000000000006
8.8,0.0387000000000002,0.0671,0.1265,0.215,0.2958,0.232100000000001,0.2343,0.1668,0.2724,0.3245,0.1392,0.1723,0.2125,0.2426,0.0288999999999997,0.0240000000000005,0.0321999999999999,0.0241000000000006,0.0250000000000005
8.9,0.0380999999999997,0.0661000000000002,0.1251,0.2129,0.2943,0.2307,0.2342,0.165,0.2716,0.3235,0.137,0.1694,0.2109,0.239,0.0281999999999999,0.0229000000000005,0.0322999999999998,0.0237000000000006,0.0248000000000005
9,0.0373000000000006,0.0642999999999999,0.120999999999999,0.2097,0.2956,0.2309,0.2338,0.1637,0.2651,0.3244,0.1364,0.1699,0.2108,0.2388,0.0285000000000004,0.0227000000000007,0.0312000000000002,0.0238000000000007,0.0252000000000006
9.1,0.0361000000000001,0.0633,0.1172,0.2082,0.2938,0.2307,0.2333,0.1641,0.264,0.3244,0.1374,0.168,0.2089,0.2331,0.0276000000000003,0.0231000000000008,0.0304000000000003,0.0236000000000008,0.0243000000000007
9.2,0.0352000000000003,0.0618,0.115,0.204,0.2933,0.2309,0.2328,0.1615,0.2622,0.3242,0.1358,0.1667,0.2073,0.2315,0.0265,0.0227000000000007,0.0299000000000003,0.0238000000000005,0.0247000000000007
9.3,0.0349000000000007,0.0621000000000003,0.1131,0.2012,0.2944,0.2308,0.2324,0.1611,0.2606,0.3244,0.1345,0.1657,0.2061,0.2285,0.0256000000000007,0.0215000000000007,0.0296000000000007,0.022600000000001,0.0232000000000009
9.4,0.0335000000000002,0.0600999999999992,0.1119,0.1976,0.2924,0.2303,0.2316,0.1589,0.2604,0.3246,0.1325,0.1632,0.2046,0.2252,0.0256000000000003,0.0217000000000007,0.0289000000000001,0.0226000000000007,0.0231000000000008
9.5,0.0319000000000003,0.0577999999999996,0.1093,0.1952,0.292,0.2302,0.2318,0.1574,0.2587,0.3224,0.1314,0.1625,0.2029,0.2234,0.0255000000000004,0.0211000000000007,0.0290000000000008,0.0220000000000007,0.0227000000000007
9.6,0.0313,0.0566,0.1073,0.1934,0.291,0.229,0.2318,0.1548,0.2568,0.322,0.1289,0.1595,0.1999,0.2211,0.0227000000000005,0.0197000000000009,0.0270000000000007,0.0208000000000007,0.0218000000000006
9.7,0.0313000000000001,0.0552999999999997,0.1062,0.1905,0.2913,0.2288,0.2314,0.1535,0.2563,0.3228,0.127,0.1579,0.1983,0.2186,0.0226000000000006,0.0197000000000007,0.0253000000000008,0.0211000000000009,0.0218000000000008
9.8,0.0305000000000003,0.0533000000000001,0.1044,0.1872,0.2905,0.2287,0.2313,0.1494,0.2556,0.3231,0.125,0.1554,0.1974,0.2158,0.0215000000000003,0.0185000000000006,0.0248000000000009,0.0200000000000006,0.0205000000000005
9.9,0.0311,0.0527000000000006,0.1034,0.1857,0.2897,0.2277,0.2302,0.1481,0.2554,0.3226,0.1221,0.1531,0.1933,0.2141,0.0217000000000008,0.0184000000000009,0.0238000000000009,0.0200000000000007,0.0205000000000006
10,0.0317000000000007,0.0523000000000003,0.1003,0.1837,0.2906,0.2271,0.23,0.1467,0.248,0.3054,0.1207,0.1529,0.1934,0.2111,0.0226000000000006,0.0187000000000006,0.0243000000000005,0.020000000000001,0.0206000000000008


==> dataMS/pfs_experiment/pfs_results_scenario1_final2.csv <==
T,pcs_hill (tau =0.8,pcs_aqd (nu =0.95,pcs_aqd (nu =0.99,pcs_aqd (nu =0.995,pcs_ber (nu =1.2582,pcs_ber (nu =1.5164,pcs_ber (nu =1.7746,pcs_cvar_ea (nu =0.95,pcs_cvar_ea (nu =0.99,pcs_cvar_ea (nu =0.995,pcs_eel_ea (nu =1.2582,pcs_eel_ea (nu =1.5164,pcs_eel_ea (nu =1.7746,alg2_mu+sigma,alg2_mu+2sigma,alg2_mu+3sigma,alg2_95%VaR,alg2_99%VaR,alg2_99.5%VaR
1,0.4817,0.5332,0.703,0.7552,0.7043,0.6508,0.6884,0.5417,0.5833,0.6042,0.5227,0.5532,0.593,0.6531,0.5473,0.5155,0.5644,0.5024,0.4939
1.1,0.435999999999999,0.5043,0.6823,0.7382,0.6709,0.6029,0.6266,0.532,0.5783,0.5974,0.5108,0.5397,0.578,0.63,0.4873,0.4557,0.5061,0.4442,0.4373
1.2,0.3882,0.4773,0.6632,0.7249,0.623,0.5401,0.564,0.5085,0.5664,0.5879,0.4945,0.5217,0.561,0.6149,0.4487,0.4093,0.468,0.3963,0.3881
1.3,0.3581,0.4562,0.6448,0.7124,0.5849,0.4932,0.5161,0.4963,0.5546,0.5797,0.4777,0.5069,0.5434,0.5934,0.413,0.3733,0.4308,0.3567,0.3494
1.4,0.3307,0.4337,0.6239,0.7034,0.5566,0.4616,0.4778,0.4796,0.5433,0.5683,0.4615,0.4938,0.5261,0.583,0.3828,0.3473,0.4015,0.3338,0.327
1.5,0.3115,0.4139,0.6079,0.6924,0.5282,0.4303,0.4453,0.4695,0.5359,0.5628,0.4448,0.4787,0.5137,0.5705,0.3626,0.3211,0.3811,0.3046,0.2998
1.6,0.2942,0.3973,0.5932,0.6799,0.5127,0.4097,0.4198,0.4575,0.5296,0.5579,0.4381,0.4673,0.5034,0.5617,0.3429,0.3015,0.3582,0.2884,0.2828
1.7,0.2757,0.3767,0.578,0.666,0.492,0.3855,0.3991,0.4454,0.5226,0.5524,0.4261,0.4563,0.4904,0.5513,0.3216,0.2828,0.3417,0.2705,0.2653
1.8,0.2602,0.3626,0.5591,0.6538,0.4717,0.3722,0.3836,0.4357,0.5178,0.5483,0.4157,0.4452,0.4824,0.5359,0.3043,0.2657,0.3194,0.2545,0.2505
1.9,0.2468,0.3473,0.5477,0.6411,0.4602,0.3606,0.3666,0.4298,0.516,0.5442,0.4069,0.437,0.4731,0.5274,0.2865,0.2504,0.3042,0.2389,0.235
2,0.2406,0.3354,0.5295,0.6275,0.4471,0.3501,0.3574,0.4147,0.4826,0.5071,0.391,0.4245,0.4628,0.5166,0.2753,0.2366,0.2895,0.2259,0.2203
2.1,0.2231,0.318,0.5175,0.6156,0.4359,0.3395,0.3476,0.4067,0.4768,0.5023,0.3842,0.4162,0.4504,0.5092,0.2605,0.2237,0.2767,0.2136,0.2098
2.2,0.2146,0.3092,0.5057,0.6043,0.4252,0.3275,0.3384,0.3959,0.4734,0.4982,0.3721,0.4032,0.4409,0.4937,0.2456,0.2151,0.2589,0.2044,0.2017
2.3,0.2063,0.3008,0.494,0.5944,0.4131,0.3229,0.3283,0.3928,0.4732,0.499,0.3671,0.3999,0.436,0.4788,0.239,0.2029,0.2523,0.1951,0.191
2.4,0.1954,0.2902,0.4815,0.5827,0.4093,0.3175,0.3227,0.3808,0.4689,0.4945,0.3589,0.3887,0.4284,0.4706,0.2224,0.1939,0.2344,0.1862,0.184
2.5,0.1879,0.2768,0.4686,0.5726,0.4023,0.3109,0.3176,0.3751,0.4682,0.4933,0.3497,0.3842,0.4239,0.4643,0.2102,0.1811,0.2225,0.1761,0.1723
2.6,0.18,0.2698,0.4589,0.5623,0.3945,0.3062,0.3111,0.3695,0.464,0.4892,0.3462,0.3771,0.419,0.4512,0.2021,0.1735,0.2136,0.1667,0.1641
2.7,0.1746,0.2621,0.4469,0.5519,0.389,0.2971,0.3054,0.3674,0.4594,0.4856,0.3369,0.3725,0.4145,0.4395,0.195600000000001,0.1671,0.2041,0.1629,0.1601
2.8,0.1668,0.2542,0.4345,0.5411,0.3804,0.2964,0.3025,0.3586,0.4574,0.4821,0.3302,0.366,0.4073,0.433,0.1868,0.1628,0.1965,0.1539,0.152
2.9,0.1605,0.2464,0.421,0.5347,0.3758,0.2923,0.2962,0.3539,0.4566,0.4802,0.3231,0.3594,0.4019,0.4277,0.1805,0.1561,0.1905,0.1492,0.1466
3,0.1552,0.238,0.4096,0.5255,0.3731,0.2866,0.2924,0.3444,0.4266,0.4719,0.3184,0.3528,0.3911,0.4191,0.1743,0.147,0.184,0.1415,0.1408
3.1,0.1503,0.2324,0.4006,0.5151,0.3698,0.286,0.2893,0.3379,0.4216,0.467,0.3134,0.3446,0.3813,0.412,0.1659,0.142100000000001,0.1752,0.1356,0.1337
3.2,0.146,0.2231,0.391,0.5053,0.3626,0.2818,0.2886,0.3307,0.4191,0.4651,0.3065,0.34,0.3774,0.4012,0.1605,0.1386,0.1678,0.1323,0.1293
3.3,0.1413,0.2172,0.3804,0.4938,0.3585,0.2786,0.2859,0.3274,0.4169,0.4637,0.3001,0.3338,0.3738,0.4022,0.1567,0.1303,0.165700000000001,0.1271,0.1252
3.4,0.1353,0.2098,0.3711,0.4878,0.3566,0.2757,0.2822,0.3214,0.4127,0.4629,0.2946,0.3284,0.368,0.3992,0.1497,0.127999999999999,0.1578,0.1239,0.1221
3.5,0.1313,0.207,0.3612,0.4775,0.3518,0.2755,0.2783,0.3159,0.4126,0.4627,0.2853,0.3219,0.3646,0.3858,0.1436,0.1243,0.1518,0.1184,0.1181
3.6,0.1286,0.2019,0.3524,0.4691,0.3474,0.2746,0.2777,0.312,0.4097,0.4615,0.2818,0.3182,0.3586,0.38,0.1386,0.1185,0.1486,0.1153,0.1143
3.7,0.1243,0.1972,0.3426,0.4614,0.347,0.2728,0.2753,0.3082,0.4076,0.4583,0.2798,0.3134,0.3568,0.3714,0.1323,0.1134,0.1398,0.1086,0.1076
3.8,0.1204,0.1906,0.3348,0.4526,0.3448,0.2693,0.2745,0.3023,0.4087,0.4576,0.2742,0.3103,0.3542,0.362,0.127,0.1065,0.1347,0.1038,0.1033
3.9,0.1182,0.1865,0.3279,0.445,0.3419,0.2668,0.2706,0.2997,0.4094,0.4578,0.2697,0.3088,0.3523,0.36,0.123699999999999,0.1045,0.1309,0.1006,0.1002
4,0.1129,0.1804,0.3214,0.4404,0.3394,0.2656,0.2683,0.2929,0.3853,0.4281,0.2659,0.3012,0.3454,0.3541,0.1164,0.1013,0.1233,0.0972999999999997,0.0973999999999999
4.1,0.109900000000001,0.1763,0.3146,0.4328,0.3367,0.2648,0.268,0.2899,0.384500000000001,0.426,0.2608,0.2962,0.3431,0.3455,0.1144,0.0993000000000001,0.1206,0.095,0.0956999999999999
4.2,0.111,0.1729,0.3084,0.4274,0.3355,0.2621,0.2671,0.2867,0.3815,0.4225,0.257,0.2926,0.3389,0.335,0.109,0.0949999999999994,0.115899999999999,0.0930999999999997,0.0921000000000002
4.3,0.1061,0.1671,0.3001,0.4194,0.3341,0.2595,0.266,0.2825,0.3785,0.418,0.2551,0.2868,0.3336,0.3306,0.1034,0.0898000000000003,0.1105,0.0882999999999999,0.0891999999999998
4.4,0.1042,0.1623,0.294,0.4139,0.3325,0.2581,0.2642,0.2782,0.3792,0.4172,0.2517,0.2838,0.3296,0.3209,0.0993999999999997,0.0871000000000002,0.1064,0.0855999999999998,0.0859000000000001
4.5,0.1032,0.1605,0.2857,0.4041,0.331,0.257,0.2615,0.275,0.3765,0.414,0.2439,0.2809,0.3242,0.3209,0.0946999999999999,0.0847999999999997,0.1003,0.0852999999999998,0.0847999999999997
4.6,0.0978999999999999,0.1571,0.2796,0.3999,0.3301,0.2567,0.2602,0.2702,0.3751,0.4127,0.2419,0.2762,0.321,0.3139,0.0914999999999998,0.0820000000000001,0.0972999999999999,0.08,0.0794000000000001
4.7,0.0970999999999997,0.1522,0.273,0.3914,0.3288,0.255,0.2599,0.2681,0.373,0.4109,0.238,0.2733,0.3174,0.3096,0.0911999999999995,0.0793999999999996,0.0941999999999998,0.0783999999999998,0.0797
4.8,0.0926999999999997,0.148,0.2666,0.3872,0.3261,0.2536,0.2587,0.2625,0.3717,0.4102,0.233,0.269,0.3132,0.3,0.0871999999999996,0.0785999999999997,0.0906999999999997,0.0781999999999998,0.0782999999999998
4.9,0.0907999999999995,0.145100000000001,0.2598,0.3801,0.3244,0.2528,0.2575,0.2583,0.3683,0.4064,0.2308,0.2634,0.3095,0.298,0.0845999999999999,0.0748999999999991,0.0899000000000002,0.0746999999999997,0.0747999999999994
5,0.0911999999999996,0.141000000000001,0.2549,0.3733,0.3239,0.2524,0.2554,0.2536,0.3524,0.404,0.2274,0.2585,0.3063,0.2904,0.0804999999999996,0.0727,0.0851999999999989,0.0717999999999998,0.0722999999999994
5.1,0.0898999999999998,0.1379,0.2489,0.3683,0.3209,0.2518,0.2533,0.250299999999999,0.3515,0.4042,0.2216,0.2554,0.3033,0.2874,0.0777999999999994,0.0678000000000002,0.0827999999999999,0.0688999999999999,0.0683
5.2,0.0847999999999998,0.1344,0.2445,0.3629,0.3202,0.2509,0.2521,0.2454,0.3497,0.4027,0.2196,0.252,0.3013,0.282,0.0783,0.0679999999999995,0.0814999999999998,0.0665999999999998,0.0673999999999997
5.3,0.0832999999999994,0.132,0.2396,0.3602,0.3193,0.2499,0.2518,0.2424,0.3475,0.4014,0.2136,0.2475,0.2961,0.2757,0.0744999999999999,0.0646000000000001,0.0789999999999996,0.0638999999999994,0.0642999999999997
5.4,0.0799999999999994,0.1286,0.2346,0.3554,0.3189,0.2492,0.2507,0.2372,0.3452,0.3991,0.2115,0.2441,0.2928,0.2736,0.0739999999999992,0.0627999999999999,0.0782999999999996,0.0624999999999996,0.0631999999999995
5.5,0.0801999999999997,0.1268,0.2324,0.348,0.3171,0.2483,0.2511,0.2361,0.3463,0.3991,0.206,0.242,0.2915,0.266,0.0723999999999999,0.0632999999999997,0.0763999999999996,0.0627999999999999,0.0629000000000001
5.6,0.0793999999999996,0.1237,0.2283,0.3418,0.3157,0.2485,0.2505,0.2348,0.3447,0.3985,0.2036,0.241,0.29,0.2633,0.0689999999999995,0.0603999999999998,0.0730999999999997,0.0597999999999997,0.0607000000000001
5.7,0.0756999999999997,0.1212,0.2233,0.3349,0.3154,0.2474,0.2493,0.2331,0.3429,0.3971,0.2033,0.2374,0.2855,0.258,0.0679999999999998,0.0587999999999999,0.0721999999999996,0.0584,0.0594999999999998
5.8,0.0724000000000001,0.1178,0.2187,0.3275,0.3138,0.246,0.2488,0.2262,0.3419,0.3954,0.1998,0.2329,0.2838,0.2521,0.0663999999999997,0.0560999999999997,0.0684999999999999,0.0563999999999997,0.0569999999999999
5.9,0.0716999999999998,0.1156,0.2157,0.3211,0.3129,0.2459,0.2478,0.2234,0.3377,0.3927,0.1977,0.2304,0.2791,0.2483,0.0613999999999995,0.0549000000000001,0.0662999999999994,0.0541999999999996,0.0551999999999997
6,0.0687999999999996,0.1134,0.2118,0.3189,0.3122,0.2465,0.2469,0.2229,0.3264,0.3734,0.1971,0.2295,0.2777,0.2475,0.0616999999999998,0.0534999999999998,0.0655999999999994,0.0539000000000002,0.0536999999999999
6.1,0.0678000000000002,0.1113,0.2082,0.3128,0.3105,0.2454,0.2468,0.2218,0.325,0.3709,0.1951,0.2257,0.2757,0.2431,0.0594,0.0511000000000001,0.0616,0.0514,0.0517999999999997
6.2,0.0659999999999995,0.1076,0.2031,0.3086,0.3094,0.2443,0.2454,0.2195,0.3227,0.3677,0.1931,0.2253,0.272,0.2396,0.0557999999999998,0.0509000000000001,0.0584999999999998,0.0500999999999999,0.0506
6.3,0.0652000000000001,0.105099999999999,0.2014,0.3049,0.3088,0.2435,0.2442,0.2163,0.3209,0.366,0.1883,0.2229,0.2689,0.238,0.0524000000000002,0.0487000000000002,0.0573999999999996,0.0480999999999999,0.0483999999999999
6.4,0.0639,0.1048,0.196,0.3013,0.3077,0.2422,0.2443,0.2133,0.3186,0.367,0.1862,0.22,0.2664,0.233800000000001,0.0509000000000003,0.0458999999999999,0.0541999999999997,0.0470999999999998,0.0484999999999997
6.5,0.0634999999999998,0.1025,0.1934,0.2982,0.3074,0.2417,0.2434,0.2121,0.3175,0.3661,0.1858,0.2174,0.2647,0.2314,0.0499000000000001,0.0468000000000002,0.0528000000000002,0.0471,0.0481999999999998
6.6,0.0616999999999996,0.1005,0.1893,0.2931,0.3075,0.2417,0.2424,0.2095,0.3179,0.3669,0.1817,0.2139,0.2623,0.2299,0.0483000000000005,0.0457000000000006,0.0524,0.0464999999999999,0.0471999999999998
6.7,0.0601999999999997,0.0980999999999999,0.1851,0.2885,0.3057,0.2407,0.2426,0.2086,0.3157,0.3649,0.1836,0.2138,0.2597,0.2238,0.0475,0.0439999999999999,0.0506000000000002,0.0445999999999998,0.0448000000000001
6.8,0.0605999999999999,0.0963999999999995,0.1829,0.2844,0.307,0.2402,0.2413,0.2056,0.3148,0.3639,0.181,0.2104,0.2578,0.2212,0.0478000000000001,0.0427000000000005,0.0498999999999999,0.0434000000000002,0.0439000000000002
6.9,0.0599999999999998,0.0938999999999998,0.1784,0.2816,0.3057,0.2409,0.2403,0.2049,0.3131,0.3616,0.1793,0.2085,0.2565,0.2151,0.0453000000000003,0.0412000000000006,0.0486000000000001,0.0419000000000003,0.0417000000000004
7,0.0578999999999995,0.0919999999999996,0.1756,0.2765,0.3048,0.2399,0.2407,0.2024,0.3005,0.3606,0.1743,0.2082,0.2538,0.2104,0.0439000000000003,0.0408000000000002,0.0461,0.0413000000000003,0.0417000000000002
7.1,0.0575,0.0894999999999997,0.1714,0.2756,0.3056,0.2384,0.2395,0.199,0.2985,0.3585,0.1721,0.2038,0.2519,0.2092,0.0430000000000001,0.0389000000000002,0.0464,0.0391000000000002,0.0402000000000001
7.2,0.0559000000000003,0.0871999999999997,0.1676,0.2718,0.3047,0.2374,0.2383,0.1963,0.298,0.358,0.1678,0.2015,0.2495,0.2045,0.0422000000000002,0.0392000000000001,0.0457999999999998,0.0396000000000002,0.0398000000000001
7.3,0.0545,0.0850999999999995,0.1639,0.2672,0.3039,0.2381,0.2382,0.1954,0.2962,0.3576,0.1681,0.2011,0.2489,0.202,0.0400000000000008,0.0386000000000003,0.0436000000000005,0.0390000000000005,0.0392000000000003
7.4,0.0535999999999998,0.0839999999999997,0.1621,0.2634,0.3041,0.237,0.2379,0.1938,0.2943,0.3556,0.1647,0.2001,0.2461,0.2001,0.0401000000000008,0.0376000000000005,0.0421000000000008,0.0377000000000005,0.0387000000000002
7.5,0.0515000000000002,0.0822999999999996,0.1591,0.2604,0.3028,0.2363,0.237,0.1914,0.2947,0.3545,0.1617,0.1969,0.2436,0.2015,0.0381000000000005,0.0367000000000003,0.0405000000000002,0.0378000000000008,0.0379000000000004
7.6,0.0494,0.0818999999999996,0.1575,0.2564,0.3029,0.2359,0.2364,0.1894,0.2931,0.353,0.1619,0.1946,0.2413,0.1984,0.0363000000000006,0.0349000000000005,0.0385000000000005,0.0364000000000009,0.0375000000000004
7.7,0.0487999999999998,0.0807999999999996,0.1538,0.2516,0.3015,0.2349,0.236,0.1887,0.294,0.3535,0.1584,0.1932,0.24,0.1895,0.0369000000000002,0.0348000000000007,0.0392000000000005,0.0352000000000008,0.0369000000000003
7.8,0.0467999999999995,0.0784000000000001,0.1525,0.2465,0.301,0.2347,0.2359,0.1867,0.2921,0.3522,0.1547,0.1902,0.2361,0.1875,0.0346000000000005,0.0323000000000004,0.0368000000000002,0.0337000000000006,0.0346000000000005
7.9,0.0451000000000001,0.0771999999999999,0.1496,0.2437,0.301,0.2344,0.2351,0.1865,0.291,0.3516,0.153,0.1911,0.2339,0.1851,0.0331000000000006,0.0308000000000007,0.0360000000000005,0.0325000000000004,0.0334000000000003
8,0.0464000000000003,0.0761999999999997,0.1468,0.2406,0.2992,0.2338,0.2345,0.183,0.2813,0.3292,0.1513,0.1872,0.2305,0.1829,0.0327000000000008,0.0307000000000008,0.0349000000000003,0.0312000000000008,0.0322000000000006
8.1,0.0433999999999999,0.0745,0.1451,0.2372,0.2987,0.2329,0.2349,0.1806,0.2802,0.3291,0.1501,0.1834,0.228,0.1806,0.0312000000000006,0.0308000000000007,0.0338000000000007,0.0307000000000009,0.0313000000000008
8.2,0.0440000000000005,0.0738999999999999,0.1419,0.2333,0.2991,0.2331,0.2357,0.1789,0.2784,0.3292,0.149300000000001,0.1821,0.2253,0.1787,0.0295000000000006,0.0291000000000003,0.0311000000000006,0.0299000000000007,0.0312000000000008
8.3,0.0427000000000005,0.0709999999999995,0.1389,0.2322,0.2976,0.2328,0.2345,0.1794,0.278,0.3293,0.1496,0.1836,0.2256,0.176,0.0293000000000008,0.0282000000000008,0.0303000000000001,0.0300000000000006,0.0308000000000008
8.4,0.0410000000000003,0.0705999999999994,0.1366,0.2275,0.2972,0.232,0.2347,0.1759,0.277,0.3278,0.1475,0.1813,0.2237,0.1707,0.0287000000000003,0.0270000000000004,0.0312000000000006,0.0289000000000007,0.0294000000000006
8.5,0.0404000000000007,0.07,0.1347,0.2244,0.2969,0.2321,0.2341,0.175,0.277,0.3271,0.1466,0.1795,0.2219,0.1701,0.0279000000000005,0.0268000000000006,0.0303000000000001,0.0283000000000009,0.0290000000000009
8.6,0.0401000000000004,0.0682999999999996,0.1317,0.2206,0.2962,0.2322,0.2338,0.173,0.276,0.3253,0.144,0.1784,0.2194,0.1645,0.0279000000000004,0.0267000000000006,0.0292000000000004,0.0282000000000009,0.0289000000000007
8.7,0.0390999999999999,0.0672999999999998,0.1294,0.218,0.2956,0.2324,0.2339,0.17,0.2731,0.3241,0.1417,0.1762,0.215,0.1633,0.0267000000000006,0.026200000000001,0.0287000000000003,0.0277000000000011,0.0286000000000013
8.8,0.0387000000000002,0.0671,0.1265,0.215,0.2958,0.232100000000001,0.2343,0.1668,0.2724,0.3245,0.1392,0.1723,0.2125,0.1617,0.0261000000000009,0.0248000000000007,0.0272000000000002,0.0272000000000011,0.0273000000000012
8.9,0.0380999999999997,0.0661000000000002,0.1251,0.2129,0.2943,0.2307,0.2342,0.165,0.2716,0.3235,0.137,0.1694,0.2109,0.1597,0.0243000000000003,0.0240000000000004,0.0261000000000005,0.0255000000000009,0.0272000000000011
9,0.0373000000000006,0.0642999999999999,0.120999999999999,0.2097,0.2956,0.2309,0.2338,0.1637,0.2651,0.3244,0.1364,0.1699,0.2108,0.155700000000001,0.0241000000000002,0.0228000000000005,0.0250000000000005,0.0249000000000007,0.0262000000000008
9.1,0.0361000000000001,0.0633,0.1172,0.2082,0.2938,0.2307,0.2333,0.1641,0.264,0.3244,0.1374,0.168,0.2089,0.151,0.0237000000000002,0.0231000000000005,0.0251000000000003,0.0242000000000008,0.0256000000000007
9.2,0.0352000000000003,0.0618,0.115,0.204,0.2933,0.2309,0.2328,0.1615,0.2622,0.3242,0.1358,0.1667,0.2073,0.1485,0.0235000000000006,0.0233000000000005,0.0247000000000003,0.0247000000000008,0.0259000000000009
9.3,0.0349000000000007,0.0621000000000003,0.1131,0.2012,0.2944,0.2308,0.2324,0.1611,0.2606,0.3244,0.1345,0.1657,0.2061,0.1456,0.0228000000000003,0.023,0.0247000000000003,0.0251000000000008,0.0260000000000008
9.4,0.0335000000000002,0.0600999999999992,0.1119,0.1976,0.2924,0.2303,0.2316,0.1589,0.2604,0.3246,0.1325,0.1632,0.2046,0.1433,0.0220000000000004,0.0225000000000007,0.0235000000000002,0.0243000000000011,0.0250000000000007
9.5,0.0319000000000003,0.0577999999999996,0.1093,0.1952,0.292,0.2302,0.2318,0.1574,0.2587,0.3224,0.1314,0.1625,0.2029,0.1406,0.0217000000000002,0.0219000000000008,0.0234000000000003,0.0240000000000006,0.0251000000000008
9.6,0.0313,0.0566,0.1073,0.1934,0.291,0.229,0.2318,0.1548,0.2568,0.322,0.1289,0.1595,0.1999,0.1388,0.0215000000000001,0.0206000000000006,0.0231,0.0229000000000006,0.0240000000000008
9.7,0.0313000000000001,0.0552999999999997,0.1062,0.1905,0.2913,0.2288,0.2314,0.1535,0.2563,0.3228,0.127,0.1579,0.1983,0.136,0.0206000000000004,0.0205000000000006,0.0217000000000006,0.0226000000000007,0.0232000000000008
9.8,0.0305000000000003,0.0533000000000001,0.1044,0.1872,0.2905,0.2287,0.2313,0.1494,0.2556,0.3231,0.125,0.1554,0.1974,0.1358,0.0203000000000005,0.0208000000000006,0.0207000000000004,0.0221000000000008,0.0226000000000006
9.9,0.0311,0.0527000000000006,0.1034,0.1857,0.2897,0.2277,0.2302,0.1481,0.2554,0.3226,0.1221,0.1531,0.1933,0.1319,0.0192000000000001,0.0202000000000002,0.0197999999999999,0.0218000000000004,0.0226000000000005
10,0.0317000000000007,0.0523000000000003,0.1003,0.1837,0.2906,0.2271,0.23,0.1467,0.248,0.3054,0.1207,0.1529,0.1934,0.1305,0.0188000000000004,0.0199000000000007,0.0193000000000005,0.0213000000000005,0.0217000000000007


==> dataMS/pfs_experiment/pfs_results_scenario2_final.csv <==
T,pcs_hill (tau =0.8,pcs_aqd (nu =0.95,pcs_aqd (nu =0.99,pcs_aqd (nu =0.995,pcs_ber (nu =4.1745,pcs_ber (nu =5.349,pcs_ber (nu =6.5235,pcs_cvar_ea (nu =0.95,pcs_cvar_ea (nu =0.99,pcs_cvar_ea (nu =0.995,pcs_eel_ea (nu =4.1745,pcs_eel_ea (nu =5.349,pcs_eel_ea (nu =6.5235,alg2_mu+sigma,alg2_mu+2sigma,alg2_mu+3sigma,alg2_95%VaR,alg2_99%VaR,alg2_99.5%VaR
1,0.477,0.6945,0.7798,0.8158,0.846,0.7064,0.7181,0.558,0.5739,0.5933,0.5692,0.5584,0.6056,0.8069,0.6128,0.5591,0.6659,0.543,0.5265
1.1,0.4269,0.6659,0.7638,0.8042,0.8502,0.6706,0.652,0.5403,0.558,0.5814,0.5465,0.5421,0.5806,0.8094,0.5667,0.4999,0.633,0.4782,0.462
1.2,0.3863,0.6388,0.7456,0.791,0.8344,0.6186,0.5959,0.5233,0.5456,0.5685,0.5329,0.5251,0.5571,0.8254,0.5376,0.4576,0.6107,0.4312,0.4139
1.3,0.3535,0.6153,0.7301,0.7813,0.8099,0.5805,0.5524,0.5069,0.5332,0.5587,0.5187,0.5091,0.5402,0.8334,0.5143,0.4278,0.5902,0.3984,0.3806
1.4,0.3326,0.5949,0.7127,0.7697,0.7988,0.5437,0.5125,0.4933,0.5237,0.5494,0.5034,0.495,0.5267,0.8435,0.4985,0.4015,0.5792,0.3673,0.3498
1.5,0.3085,0.5755,0.6983,0.7569,0.7839,0.5127,0.4852,0.4818,0.5162,0.5411,0.4896,0.4851,0.5142,0.8535,0.4743,0.3795,0.5589,0.348,0.3304
1.6,0.2907,0.5607,0.6815,0.7457,0.7721,0.4882,0.4636,0.472,0.5125,0.5359,0.4768,0.4782,0.5029,0.8577,0.4573,0.3604,0.5433,0.3266,0.3068
1.7,0.2777,0.5422,0.6668,0.7346,0.7615,0.4667,0.4459,0.4623,0.5075,0.531,0.4682,0.469,0.4928,0.8639,0.446,0.3458,0.5313,0.3121,0.2959
1.8,0.2592,0.5243,0.6532,0.723,0.7516,0.447,0.4273,0.451,0.4997,0.5256,0.4592,0.4584,0.483,0.8674,0.4342,0.3305,0.5198,0.2923,0.2771
1.9,0.2426,0.5079,0.6386,0.7123,0.7435,0.4371,0.4114,0.4459,0.4949,0.5215,0.4531,0.4502,0.4729,0.8679,0.4176,0.3104,0.5112,0.2741,0.26
2,0.2315,0.4932,0.6243,0.6999,0.737,0.4209,0.4007,0.4351,0.4714,0.4889,0.4367,0.4427,0.4643,0.8693,0.4096,0.2989,0.502,0.2607,0.2487
2.1,0.2218,0.4789,0.611,0.688,0.7233,0.4062,0.3851,0.4244,0.4619,0.4826,0.4268,0.4307,0.4543,0.8721,0.3982,0.2847,0.4864,0.2469,0.2317
2.2,0.2156,0.4666,0.5981,0.6771,0.7167,0.3993,0.374,0.4159,0.4572,0.4764,0.4218,0.422,0.4463,0.8775,0.3847,0.2694,0.4847,0.2343,0.2216
2.3,0.2013,0.4549,0.5858,0.6663,0.7112,0.3866,0.3657,0.413,0.4581,0.476,0.414,0.4209,0.4437,0.88,0.3829,0.263,0.4768,0.2224,0.2096
2.4,0.1985,0.4433,0.5737,0.6568,0.6977,0.3795,0.3559,0.4045,0.4511,0.4695,0.4041,0.4108,0.435,0.8819,0.3724,0.2529,0.4694,0.2144,0.2014
2.5,0.1895,0.4297,0.5621,0.6474,0.699,0.3752,0.3485,0.3965,0.4458,0.4665,0.3974,0.4035,0.4274,0.8842,0.3618,0.243,0.4528,0.2058,0.1933
2.6,0.1821,0.4195,0.5523,0.637,0.6863,0.3703,0.3423,0.3915,0.4427,0.4631,0.3949,0.3986,0.4218,0.8841,0.3509,0.233,0.4427,0.1973,0.1838
2.7,0.174,0.4123,0.5395,0.6295,0.6843,0.3647,0.3345,0.3853,0.4387,0.4616,0.3847,0.3906,0.4175,0.8834,0.342,0.221,0.4335,0.1852,0.1736
2.8,0.1679,0.4014,0.527,0.619,0.6782,0.3578,0.3299,0.3794,0.439,0.4602,0.3772,0.3846,0.414,0.8831,0.3315,0.2106,0.4273,0.1766,0.1653
2.9,0.1623,0.3909,0.513,0.611,0.6709,0.3516,0.3245,0.3699,0.4374,0.4588,0.3666,0.377,0.4081,0.8886,0.3237,0.2014,0.416,0.1672,0.1562
3,0.1534,0.3809,0.5019,0.5996,0.6667,0.3463,0.3184,0.3655,0.4177,0.4533,0.3624,0.3727,0.4035,0.8875,0.3165,0.1947,0.4083,0.1596,0.1498
3.1,0.1472,0.3718,0.4917,0.589,0.6623,0.3457,0.3155,0.3624,0.4141,0.4483,0.3581,0.3683,0.3973,0.8861,0.3111,0.187,0.4025,0.1527,0.1414
3.2,0.1438,0.3626,0.4833,0.5817,0.6586,0.3433,0.3105,0.3534,0.4077,0.4424,0.3495,0.361,0.3906,0.8851,0.3053,0.1804,0.3933,0.1467,0.135699999999999
3.3,0.139,0.3566,0.4764,0.5727,0.6504,0.3421,0.3076,0.3494,0.4073,0.4405,0.3453,0.355,0.3873,0.887,0.2992,0.1739,0.3866,0.1425,0.1335
3.4,0.1364,0.346,0.4663,0.5646,0.6465,0.3406,0.3034,0.3444,0.4024,0.4367,0.3422,0.3509,0.3813,0.8876,0.2907,0.1658,0.3748,0.1358,0.1259
3.5,0.1325,0.3386,0.4583,0.5565,0.6425,0.3366,0.3028,0.3384,0.4001,0.437,0.3351,0.3457,0.3744,0.8868,0.2817,0.16,0.3699,0.1276,0.1182
3.6,0.1266,0.3312,0.4468,0.5485,0.6379,0.3339,0.3019,0.3345,0.3989,0.435,0.3305,0.3428,0.3722,0.8853,0.2786,0.1567,0.3655,0.1264,0.1182
3.7,0.1238,0.3248,0.4385,0.5399,0.6328,0.3308,0.298,0.335,0.3964,0.4333,0.3279,0.3399,0.3679,0.8861,0.2721,0.150700000000001,0.3579,0.1209,0.1122
3.8,0.1195,0.3184,0.43,0.5315,0.63,0.3271,0.2946,0.3268,0.3951,0.4317,0.3187,0.3344,0.364,0.8858,0.2648,0.1451,0.3524,0.1158,0.1077
3.9,0.1121,0.3127,0.4214,0.5249,0.6261,0.3252,0.2921,0.3207,0.3908,0.4284,0.3152,0.3263,0.3594,0.8862,0.26,0.1401,0.3456,0.1103,0.1032
4,0.1102,0.3062,0.4144,0.5171,0.6242,0.3231,0.2906,0.3174,0.3765,0.4037,0.3104,0.3235,0.3562,0.8841,0.2525,0.1358,0.3407,0.1054,0.0975000000000001
4.1,0.1062,0.3024,0.4065,0.5089,0.6198,0.3226,0.2876,0.312,0.3732,0.4009,0.3057,0.3184,0.3505,0.8808,0.2518,0.1312,0.3367,0.1018,0.0947
4.2,0.104,0.2972,0.3996,0.5035,0.6158,0.318000000000001,0.2859,0.3122,0.373,0.4003,0.3031,0.317,0.3473,0.8815,0.2422,0.1281,0.3282,0.0983999999999994,0.0911999999999997
4.3,0.1027,0.2935,0.3924,0.4983,0.6164,0.3193,0.2842,0.308,0.37,0.4,0.3023,0.315,0.3455,0.8816,0.2362,0.1248,0.3231,0.0976999999999997,0.0897999999999992
4.4,0.1013,0.2914,0.3861,0.4898,0.6084,0.3169,0.2828,0.3017,0.3669,0.398,0.2976,0.311,0.3405,0.8793,0.2317,0.1184,0.3175,0.0929000000000001,0.0856999999999993
4.5,0.0983999999999999,0.2867,0.378,0.4825,0.6057,0.3173,0.2808,0.2972,0.364,0.3977,0.2943,0.3042,0.3352,0.8782,0.2286,0.116,0.3129,0.0903000000000002,0.0833999999999997
4.6,0.0958999999999999,0.2823,0.3708,0.476,0.6032,0.3147,0.2802,0.2925,0.3629,0.395,0.2918,0.3,0.331,0.8793,0.2271,0.113099999999999,0.307,0.0872999999999996,0.0809999999999995
4.7,0.0934000000000001,0.2762,0.365,0.4697,0.5998,0.3144,0.2783,0.2907,0.3612,0.3925,0.2872,0.2964,0.3267,0.877,0.2195,0.11,0.3044,0.0864999999999998,0.0794999999999999
4.8,0.0891999999999997,0.2734,0.3577,0.4636,0.5959,0.3124,0.2751,0.2862,0.3581,0.3905,0.2836,0.295,0.3237,0.8751,0.214,0.1085,0.2981,0.0811999999999997,0.0750999999999997
4.9,0.0869999999999996,0.268,0.3512,0.4556,0.5972,0.31,0.2738,0.2854,0.3556,0.3875,0.2816,0.291,0.3219,0.875,0.2089,0.103499999999999,0.2935,0.0774999999999996,0.0722999999999999
5,0.0826999999999994,0.2639,0.345,0.4483,0.5918,0.3085,0.2724,0.2805,0.3414,0.3851,0.2781,0.286,0.3177,0.8747,0.2075,0.1006,0.2897,0.0769999999999996,0.0703999999999999
5.1,0.0828999999999998,0.2601,0.3389,0.442,0.589,0.3072,0.2692,0.2753,0.3371,0.3832,0.2742,0.2798,0.3123,0.8719,0.2017,0.0964999999999998,0.2873,0.0738,0.0669999999999995
5.2,0.0820999999999994,0.2564,0.3331,0.4339,0.5881,0.3063,0.2695,0.2709,0.334,0.3802,0.2691,0.2765,0.3086,0.8703,0.1962,0.0961999999999996,0.2825,0.0705,0.0649999999999997
5.3,0.0818999999999996,0.2525,0.3282,0.4292,0.5828,0.3054,0.2695,0.2682,0.3312,0.3776,0.2662,0.2715,0.3059,0.8699,0.1951,0.0919999999999996,0.2772,0.0672999999999998,0.0628
5.4,0.0783999999999998,0.2503,0.3232,0.4238,0.5794,0.3038,0.2686,0.266,0.3304,0.3758,0.264,0.27,0.3033,0.869,0.1904,0.0912999999999995,0.2705,0.0656999999999995,0.0608999999999996
5.5,0.0775,0.2461,0.3162,0.4194,0.5764,0.3036,0.2685,0.2613,0.3279,0.3743,0.2593,0.2669,0.2998,0.8683,0.1918,0.0883000000000002,0.2691,0.0646999999999995,0.0597999999999995
5.6,0.0754999999999997,0.2436,0.3105,0.4125,0.5785,0.3024,0.2667,0.2607,0.3271,0.372,0.2568,0.265,0.2948,0.8663,0.1884,0.0864,0.2654,0.0623999999999996,0.0576999999999992
5.7,0.0717999999999998,0.2401,0.3072,0.4072,0.575,0.3016,0.266,0.2575,0.3237,0.3686,0.2535,0.2611,0.2912,0.8652,0.1823,0.0842999999999998,0.2619,0.0604999999999992,0.0561999999999996
5.8,0.0715000000000002,0.2365,0.3016,0.4035,0.5712,0.3006,0.2648,0.2557,0.322,0.3695,0.2521,0.2605,0.2873,0.8626,0.1785,0.0825999999999993,0.2585,0.0603999999999993,0.0563999999999996
5.9,0.0687000000000003,0.2351,0.2956,0.3993,0.5691,0.3,0.2653,0.2497,0.321,0.3684,0.2495,0.2577,0.2866,0.863,0.1765,0.0796999999999995,0.2527,0.0586,0.0538000000000001
6,0.0651,0.2312,0.2887,0.3931,0.5688,0.299,0.265,0.2478,0.3092,0.3447,0.2483,0.2553,0.284,0.8599,0.175,0.0774999999999992,0.2532,0.0568,0.0527999999999998
6.1,0.0666999999999998,0.2278,0.2866,0.387,0.5677,0.299,0.2638,0.2455,0.3086,0.3449,0.2434,0.2521,0.2817,0.8602,0.1723,0.0756999999999999,0.2486,0.0560000000000003,0.0508000000000005
6.2,0.0656999999999995,0.2269,0.2816,0.381,0.5639,0.2981,0.2628,0.2449,0.3063,0.3427,0.2401,0.2501,0.2782,0.857,0.1693,0.0734999999999999,0.2425,0.0550000000000002,0.0504000000000002
6.3,0.0638999999999997,0.2224,0.2773,0.3766,0.5611,0.2982,0.2615,0.2421,0.3052,0.3422,0.2347,0.2463,0.2773,0.8585,0.165500000000001,0.0722999999999999,0.2375,0.0529999999999999,0.0491000000000007
6.4,0.0620999999999996,0.2187,0.2732,0.3722,0.5593,0.2961,0.2606,0.2387,0.3039,0.3411,0.232,0.2437,0.2747,0.8565,0.1591,0.0712999999999995,0.2337,0.0526000000000002,0.0478000000000002
6.5,0.0610000000000001,0.2173,0.2677,0.3679,0.5576,0.2957,0.2598,0.2348,0.3019,0.3385,0.2296,0.2402,0.272,0.8546,0.1602,0.0699999999999998,0.2332,0.0508000000000004,0.0476000000000002
6.6,0.0596,0.2152,0.2648,0.3634,0.5572,0.2953,0.259,0.231,0.2992,0.3366,0.2246,0.2369,0.269,0.8532,0.1563,0.0679000000000001,0.2275,0.0494000000000002,0.0458000000000002
6.7,0.0589999999999995,0.2139,0.2608,0.358,0.5586,0.2949,0.2586,0.2301,0.2993,0.3349,0.2248,0.2345,0.267,0.8512,0.154100000000001,0.0660999999999998,0.2258,0.0476000000000003,0.0442000000000005
6.8,0.0586999999999995,0.2091,0.2558,0.3533,0.5571,0.2939,0.2578,0.2309,0.2968,0.3328,0.225,0.2336,0.265,0.8511,0.1508,0.0632999999999998,0.2211,0.0460000000000003,0.0422000000000001
6.9,0.0567999999999997,0.2062,0.2528,0.348,0.5562,0.2939,0.2581,0.2274,0.2964,0.3327,0.223,0.232,0.2627,0.8507,0.1499,0.0613000000000001,0.2184,0.0435000000000003,0.0404000000000002
7,0.0562000000000004,0.2038,0.2482,0.3448,0.5547,0.2934,0.2575,0.2251,0.2882,0.331,0.2212,0.2294,0.2614,0.8502,0.1486,0.0601999999999996,0.2176,0.0428000000000001,0.041
7.1,0.0550999999999998,0.2004,0.2453,0.3417,0.5521,0.294,0.2564,0.2225,0.2873,0.3291,0.2162,0.2288,0.2584,0.849,0.1433,0.0585000000000001,0.213900000000001,0.0421,0.0393000000000002
7.2,0.0518999999999998,0.198,0.2401,0.3382,0.5519,0.2919,0.2547,0.2174,0.2865,0.3296,0.2142,0.2261,0.2559,0.8476,0.1443,0.0568000000000002,0.2146,0.0409000000000003,0.0380000000000003
7.3,0.0513000000000002,0.1951,0.236200000000001,0.3351,0.55,0.2917,0.2552,0.2162,0.2844,0.3292,0.2128,0.2229,0.2551,0.8482,0.1431,0.0568999999999995,0.211,0.0416000000000003,0.0389000000000004
7.4,0.0493000000000005,0.1906,0.2325,0.3295,0.5511,0.2921,0.2543,0.2152,0.2827,0.3272,0.2087,0.2207,0.2529,0.8482,0.1389,0.0539000000000003,0.2085,0.0401000000000006,0.0373000000000003
7.5,0.0472999999999999,0.191,0.2305,0.3241,0.548,0.2908,0.2543,0.2122,0.2813,0.3248,0.2054,0.2161,0.249,0.846,0.1363,0.0518999999999998,0.2022,0.0384000000000003,0.0352000000000003
7.6,0.0475000000000009,0.1879,0.2261,0.3205,0.5455,0.2904,0.253,0.2074,0.2801,0.3236,0.2026,0.2143,0.2484,0.8466,0.1343,0.0519999999999997,0.2031,0.0388000000000003,0.0352000000000001
7.7,0.0464000000000004,0.1878,0.2223,0.3178,0.5439,0.2904,0.2533,0.2041,0.2773,0.3229,0.1987,0.2112,0.2465,0.8464,0.1324,0.0524999999999998,0.2006,0.0376999999999998,0.0348000000000003
7.8,0.0460000000000003,0.184,0.219,0.3136,0.5427,0.2894,0.2519,0.2025,0.2774,0.3217,0.1982,0.2112,0.245,0.8465,0.1307,0.0498000000000001,0.1979,0.0358000000000004,0.0331000000000001
7.9,0.0456000000000004,0.1815,0.2161,0.3099,0.5431,0.289,0.2509,0.1998,0.2766,0.3226,0.1953,0.2089,0.2425,0.8443,0.1277,0.0475000000000004,0.1935,0.0345000000000006,0.0322
8,0.0434000000000004,0.1789,0.2118,0.3065,0.5401,0.2885,0.2516,0.1954,0.2677,0.3067,0.1934,0.2065,0.2407,0.8411,0.1266,0.0463000000000002,0.1956,0.0333000000000002,0.0311000000000007
8.1,0.0422000000000002,0.1775,0.2101,0.3012,0.5396,0.2879,0.2503,0.1935,0.2669,0.3052,0.191500000000001,0.2032,0.2386,0.8421,0.1253,0.0463000000000001,0.1909,0.0321000000000004,0.0308000000000004
8.2,0.0426000000000002,0.1745,0.2076,0.2981,0.5374,0.2878,0.2508,0.1928,0.2652,0.3032,0.189,0.2018,0.2352,0.8424,0.1235,0.0446000000000001,0.1875,0.0317000000000011,0.0296000000000006
8.3,0.0431,0.1725,0.2054,0.2943,0.5373,0.2882,0.2504,0.1914,0.2637,0.3013,0.1866,0.2,0.233,0.8423,0.1245,0.0448000000000005,0.1853,0.0322000000000009,0.0300000000000007
8.4,0.0415999999999999,0.1696,0.2019,0.2901,0.5364,0.288,0.2495,0.19,0.2652,0.3023,0.1867,0.1996,0.2328,0.841,0.122,0.0439000000000001,0.1831,0.0315000000000007,0.0290000000000005
8.5,0.0420000000000006,0.1682,0.1995,0.2879,0.5361,0.2867,0.2494,0.1883,0.2645,0.3016,0.1852,0.1978,0.2308,0.8394,0.1214,0.0428000000000004,0.1834,0.0310000000000004,0.0281000000000001
8.6,0.0412000000000003,0.1653,0.1973,0.2842,0.5352,0.2858,0.2504,0.1891,0.2624,0.3,0.184,0.1959,0.2287,0.8389,0.1181,0.0423000000000002,0.1807,0.0297000000000005,0.0270000000000005
8.7,0.0390000000000006,0.163,0.1952,0.2816,0.5334,0.2854,0.2497,0.1864,0.2616,0.3001,0.1809,0.1936,0.2267,0.839,0.1167,0.0414000000000001,0.1794,0.0292000000000009,0.0264000000000005
8.8,0.0390000000000005,0.1624,0.1923,0.2784,0.5328,0.2863,0.2484,0.1841,0.2596,0.2987,0.1774,0.19,0.2225,0.8365,0.1136,0.0398999999999999,0.1763,0.0277000000000009,0.0260000000000011
8.9,0.0356999999999995,0.1603,0.1902,0.2752,0.532,0.2856,0.2481,0.1822,0.2589,0.2979,0.1767,0.1882,0.222,0.8374,0.1118,0.0383000000000006,0.175,0.0260000000000009,0.024400000000001
9,0.0361000000000001,0.1586,0.1877,0.2727,0.5304,0.2852,0.2474,0.1804,0.2516,0.2961,0.1747,0.1857,0.2203,0.8367,0.1111,0.0381000000000004,0.1736,0.0251000000000003,0.0230000000000006
9.1,0.0344000000000004,0.1562,0.184,0.2704,0.529,0.2845,0.2469,0.1796,0.2499,0.2963,0.1732,0.1851,0.2179,0.8362,0.1108,0.0373000000000002,0.1715,0.0254000000000005,0.0230000000000008
9.2,0.0331000000000004,0.1555,0.1817,0.2663,0.5278,0.2845,0.247,0.1762,0.249,0.2972,0.1731,0.1843,0.2184,0.8366,0.1081,0.0372000000000006,0.1724,0.0254000000000006,0.022600000000001
9.3,0.0314000000000001,0.1536,0.1798,0.2644,0.5263,0.2838,0.2465,0.1765,0.2495,0.2974,0.1719,0.1836,0.218,0.8353,0.1076,0.0345000000000003,0.171,0.0235000000000004,0.0217000000000008
9.4,0.0321000000000001,0.1521,0.1771,0.2607,0.525,0.2839,0.2465,0.172,0.2465,0.2969,0.1684,0.1797,0.2145,0.8351,0.1052,0.0329000000000006,0.1681,0.0221000000000007,0.0207000000000009
9.5,0.0303000000000003,0.1516,0.1755,0.2582,0.5251,0.2842,0.246,0.1706,0.2469,0.2974,0.1667,0.1793,0.212399999999999,0.8353,0.104,0.0332000000000007,0.1672,0.0215000000000006,0.0205000000000004
9.6,0.0291000000000002,0.1497,0.1734,0.2536,0.5262,0.2837,0.2453,0.1702,0.2462,0.2967,0.1659,0.1775,0.212,0.8345,0.1035,0.0329000000000008,0.1647,0.0215000000000007,0.0192000000000005
9.7,0.0299000000000004,0.147,0.1697,0.2516,0.5242,0.2836,0.2458,0.1681,0.2448,0.2959,0.1619,0.1748,0.209,0.8346,0.1007,0.0316000000000005,0.1628,0.0200000000000007,0.0188000000000007
9.8,0.0290000000000008,0.1457,0.1677,0.2497,0.5246,0.2826,0.2444,0.1672,0.2449,0.2949,0.1623,0.1739,0.2094,0.8351,0.100899999999999,0.0312000000000002,0.1599,0.0192000000000004,0.0183000000000006
9.9,0.028500000000001,0.1438,0.1662,0.2455,0.5241,0.2819,0.2436,0.1648,0.2433,0.2949,0.1594,0.171,0.2084,0.8339,0.1007,0.0307000000000006,0.162,0.0199000000000004,0.0186000000000007
10,0.0285000000000002,0.1425,0.1638,0.2421,0.5224,0.2822,0.2435,0.1643,0.2385,0.2779,0.1587,0.1715,0.2082,0.8355,0.1004,0.0303000000000001,0.1616,0.0192000000000009,0.0182000000000009


==> dataMS/pfs_experiment/pfs_results_scenario2_final2.csv <==
T,pcs_hill (tau =0.8,pcs_aqd (nu =0.95,pcs_aqd (nu =0.99,pcs_aqd (nu =0.995,pcs_ber (nu =4.1745,pcs_ber (nu =5.349,pcs_ber (nu =6.5235,pcs_cvar_ea (nu =0.95,pcs_cvar_ea (nu =0.99,pcs_cvar_ea (nu =0.995,pcs_eel_ea (nu =4.1745,pcs_eel_ea (nu =5.349,pcs_eel_ea (nu =6.5235,alg2_mu+sigma,alg2_mu+2sigma,alg2_mu+3sigma,alg2_95%VaR,alg2_99%VaR,alg2_99.5%VaR
1,0.477,0.6945,0.7798,0.8158,0.846,0.7064,0.7181,0.558,0.5739,0.5933,0.5692,0.5584,0.6056,0.8069,0.6128,0.5591,0.6659,0.543,0.5265
1.1,0.4269,0.6659,0.7638,0.8042,0.8502,0.6706,0.652,0.5403,0.558,0.5814,0.5465,0.5421,0.5806,0.8184,0.565,0.4971,0.639,0.4807,0.4651
1.2,0.3863,0.6388,0.7456,0.791,0.8344,0.6186,0.5959,0.5233,0.5456,0.5685,0.5329,0.5251,0.5571,0.8195,0.5363,0.4594,0.6117,0.4414,0.4231
1.3,0.3535,0.6153,0.7301,0.7813,0.8099,0.5805,0.5524,0.5069,0.5332,0.5587,0.5187,0.5091,0.5402,0.8242,0.5088,0.4288,0.58,0.4041,0.3874
1.4,0.3326,0.5949,0.7127,0.7697,0.7988,0.5437,0.5125,0.4933,0.5237,0.5494,0.5034,0.495,0.5267,0.8219,0.4889,0.406,0.5653,0.3748,0.3597
1.5,0.3085,0.5755,0.6983,0.7569,0.7839,0.5127,0.4852,0.4818,0.5162,0.5411,0.4896,0.4851,0.5142,0.8249,0.4722,0.3859,0.5422,0.3587,0.3454
1.6,0.2907,0.5607,0.6815,0.7457,0.7721,0.4882,0.4636,0.472,0.5125,0.5359,0.4768,0.4782,0.5029,0.8312,0.4484,0.3641,0.5206,0.332700000000001,0.3192
1.7,0.2777,0.5422,0.6668,0.7346,0.7615,0.4667,0.4459,0.4623,0.5075,0.531,0.4682,0.469,0.4928,0.8354,0.4295,0.3467,0.5041,0.3149,0.3008
1.8,0.2592,0.5243,0.6532,0.723,0.7516,0.447,0.4273,0.451,0.4997,0.5256,0.4592,0.4584,0.483,0.8346,0.4145,0.3257,0.4916,0.2957,0.2826
1.9,0.2426,0.5079,0.6386,0.7123,0.7435,0.4371,0.4114,0.4459,0.4949,0.5215,0.4531,0.4502,0.4729,0.8358,0.4041,0.3104,0.4776,0.2822,0.2687
2,0.2315,0.4932,0.6243,0.6999,0.737,0.4209,0.4007,0.4351,0.4714,0.4889,0.4367,0.4427,0.4643,0.832,0.3936,0.3013,0.4662,0.2705,0.2556
2.1,0.2218,0.4789,0.611,0.688,0.7233,0.4062,0.3851,0.4244,0.4619,0.4826,0.4268,0.4307,0.4543,0.8352,0.3734,0.2818,0.4496,0.2512,0.2417
2.2,0.2156,0.4666,0.5981,0.6771,0.7167,0.3993,0.374,0.4159,0.4572,0.4764,0.4218,0.422,0.4463,0.8381,0.3587,0.2704,0.4365,0.2415,0.2295
2.3,0.2013,0.4549,0.5858,0.6663,0.7112,0.3866,0.3657,0.413,0.4581,0.476,0.414,0.4209,0.4437,0.836,0.3473,0.2541,0.4238,0.2282,0.2193
2.4,0.1985,0.4433,0.5737,0.6568,0.6977,0.3795,0.3559,0.4045,0.4511,0.4695,0.4041,0.4108,0.435,0.8351,0.3397,0.2481,0.4139,0.2204,0.2094
2.5,0.1895,0.4297,0.5621,0.6474,0.699,0.3752,0.3485,0.3965,0.4458,0.4665,0.3974,0.4035,0.4274,0.8369,0.3293,0.237,0.4037,0.2096,0.1992
2.6,0.1821,0.4195,0.5523,0.637,0.6863,0.3703,0.3423,0.3915,0.4427,0.4631,0.3949,0.3986,0.4218,0.8395,0.3216,0.2311,0.3877,0.2055,0.1934
2.7,0.174,0.4123,0.5395,0.6295,0.6843,0.3647,0.3345,0.3853,0.4387,0.4616,0.3847,0.3906,0.4175,0.8399,0.31,0.2194,0.3793,0.1944,0.1864
2.8,0.1679,0.4014,0.527,0.619,0.6782,0.3578,0.3299,0.3794,0.439,0.4602,0.3772,0.3846,0.414,0.835,0.2942,0.206,0.3682,0.1856,0.1761
2.9,0.1623,0.3909,0.513,0.611,0.6709,0.3516,0.3245,0.3699,0.4374,0.4588,0.3666,0.377,0.4081,0.8351,0.2867,0.2026,0.3558,0.1797,0.1724
3,0.1534,0.3809,0.5019,0.5996,0.6667,0.3463,0.3184,0.3655,0.4177,0.4533,0.3624,0.3727,0.4035,0.8328,0.276600000000001,0.1943,0.3401,0.1723,0.1632
3.1,0.1472,0.3718,0.4917,0.589,0.6623,0.3457,0.3155,0.3624,0.4141,0.4483,0.3581,0.3683,0.3973,0.8326,0.2752,0.1884,0.3361,0.1659,0.1583
3.2,0.1438,0.3626,0.4833,0.5817,0.6586,0.3433,0.3105,0.3534,0.4077,0.4424,0.3495,0.361,0.3906,0.8316,0.2625,0.179800000000001,0.3273,0.1566,0.1478
3.3,0.139,0.3566,0.4764,0.5727,0.6504,0.3421,0.3076,0.3494,0.4073,0.4405,0.3453,0.355,0.3873,0.8307,0.2562,0.1747,0.3193,0.153,0.1465
3.4,0.1364,0.346,0.4663,0.5646,0.6465,0.3406,0.3034,0.3444,0.4024,0.4367,0.3422,0.3509,0.3813,0.8321,0.2493,0.1665,0.3108,0.1471,0.1386
3.5,0.1325,0.3386,0.4583,0.5565,0.6425,0.3366,0.3028,0.3384,0.4001,0.437,0.3351,0.3457,0.3744,0.832,0.2417,0.1617,0.3073,0.1414,0.1332
3.6,0.1266,0.3312,0.4468,0.5485,0.6379,0.3339,0.3019,0.3345,0.3989,0.435,0.3305,0.3428,0.3722,0.8329,0.236,0.1573,0.3011,0.1362,0.1288
3.7,0.1238,0.3248,0.4385,0.5399,0.6328,0.3308,0.298,0.335,0.3964,0.4333,0.3279,0.3399,0.3679,0.8292,0.228,0.1484,0.2917,0.1295,0.1246
3.8,0.1195,0.3184,0.43,0.5315,0.63,0.3271,0.2946,0.3268,0.3951,0.4317,0.3187,0.3344,0.364,0.8315,0.2212,0.1445,0.2847,0.1243,0.1196
3.9,0.1121,0.3127,0.4214,0.5249,0.6261,0.3252,0.2921,0.3207,0.3908,0.4284,0.3152,0.3263,0.3594,0.8277,0.2127,0.1405,0.2743,0.1199,0.1149
4,0.1102,0.3062,0.4144,0.5171,0.6242,0.3231,0.2906,0.3174,0.3765,0.4037,0.3104,0.3235,0.3562,0.8272,0.2079,0.1344,0.2713,0.1163,0.1113
4.1,0.1062,0.3024,0.4065,0.5089,0.6198,0.3226,0.2876,0.312,0.3732,0.4009,0.3057,0.3184,0.3505,0.8295,0.2042,0.1309,0.263,0.1135,0.1075
4.2,0.104,0.2972,0.3996,0.5035,0.6158,0.318000000000001,0.2859,0.3122,0.373,0.4003,0.3031,0.317,0.3473,0.8289,0.1981,0.125800000000001,0.2574,0.1092,0.1047
4.3,0.1027,0.2935,0.3924,0.4983,0.6164,0.3193,0.2842,0.308,0.37,0.4,0.3023,0.315,0.3455,0.8267,0.1913,0.1229,0.2497,0.1065,0.1012
4.4,0.1013,0.2914,0.3861,0.4898,0.6084,0.3169,0.2828,0.3017,0.3669,0.398,0.2976,0.311,0.3405,0.8223,0.1869,0.1204,0.2466,0.1032,0.0983999999999997
4.5,0.0983999999999999,0.2867,0.378,0.4825,0.6057,0.3173,0.2808,0.2972,0.364,0.3977,0.2943,0.3042,0.3352,0.8206,0.1871,0.1179,0.2415,0.1015,0.0974
4.6,0.0958999999999999,0.2823,0.3708,0.476,0.6032,0.3147,0.2802,0.2925,0.3629,0.395,0.2918,0.3,0.331,0.8159,0.179299999999999,0.1109,0.2353,0.0964999999999998,0.0925999999999995
4.7,0.0934000000000001,0.2762,0.365,0.4697,0.5998,0.3144,0.2783,0.2907,0.3612,0.3925,0.2872,0.2964,0.3267,0.8205,0.1725,0.1092,0.2283,0.0920999999999995,0.0887999999999997
4.8,0.0891999999999997,0.2734,0.3577,0.4636,0.5959,0.3124,0.2751,0.2862,0.3581,0.3905,0.2836,0.295,0.3237,0.8173,0.1681,0.1039,0.2265,0.0890999999999995,0.0851999999999994
4.9,0.0869999999999996,0.268,0.3512,0.4556,0.5972,0.31,0.2738,0.2854,0.3556,0.3875,0.2816,0.291,0.3219,0.8151,0.1685,0.102499999999999,0.2212,0.0872999999999994,0.0840999999999995
5,0.0826999999999994,0.2639,0.345,0.4483,0.5918,0.3085,0.2724,0.2805,0.3414,0.3851,0.2781,0.286,0.3177,0.8147,0.1639,0.0978999999999999,0.2142,0.0861999999999999,0.0821999999999997
5.1,0.0828999999999998,0.2601,0.3389,0.442,0.589,0.3072,0.2692,0.2753,0.3371,0.3832,0.2742,0.2798,0.3123,0.8138,0.158500000000001,0.0946999999999997,0.2134,0.0831999999999998,0.0799999999999998
5.2,0.0820999999999994,0.2564,0.3331,0.4339,0.5881,0.3063,0.2695,0.2709,0.334,0.3802,0.2691,0.2765,0.3086,0.8111,0.156700000000001,0.0922999999999997,0.2079,0.0796999999999999,0.0759000000000001
5.3,0.0818999999999996,0.2525,0.3282,0.4292,0.5828,0.3054,0.2695,0.2682,0.3312,0.3776,0.2662,0.2715,0.3059,0.8116,0.1521,0.0900999999999997,0.2035,0.0775999999999999,0.0729999999999998
5.4,0.0783999999999998,0.2503,0.3232,0.4238,0.5794,0.3038,0.2686,0.266,0.3304,0.3758,0.264,0.27,0.3033,0.814,0.1461,0.0878999999999999,0.1955,0.0761999999999995,0.0723999999999996
5.5,0.0775,0.2461,0.3162,0.4194,0.5764,0.3036,0.2685,0.2613,0.3279,0.3743,0.2593,0.2669,0.2998,0.8108,0.1432,0.0833999999999997,0.1922,0.0730999999999995,0.0704999999999996
5.6,0.0754999999999997,0.2436,0.3105,0.4125,0.5785,0.3024,0.2667,0.2607,0.3271,0.372,0.2568,0.265,0.2948,0.8096,0.139,0.0802999999999995,0.1875,0.071599999999999,0.0691999999999992
5.7,0.0717999999999998,0.2401,0.3072,0.4072,0.575,0.3016,0.266,0.2575,0.3237,0.3686,0.2535,0.2611,0.2912,0.8104,0.1388,0.0788,0.186,0.0677999999999996,0.0654999999999997
5.8,0.0715000000000002,0.2365,0.3016,0.4035,0.5712,0.3006,0.2648,0.2557,0.322,0.3695,0.2521,0.2605,0.2873,0.8083,0.134,0.0774999999999997,0.1822,0.0668000000000001,0.0640000000000004
5.9,0.0687000000000003,0.2351,0.2956,0.3993,0.5691,0.3,0.2653,0.2497,0.321,0.3684,0.2495,0.2577,0.2866,0.8062,0.1318,0.0756,0.1802,0.0648999999999998,0.0624999999999994
6,0.0651,0.2312,0.2887,0.3931,0.5688,0.299,0.265,0.2478,0.3092,0.3447,0.2483,0.2553,0.284,0.8081,0.127999999999999,0.0707999999999998,0.172900000000001,0.0611999999999998,0.0599999999999994
6.1,0.0666999999999998,0.2278,0.2866,0.387,0.5677,0.299,0.2638,0.2455,0.3086,0.3449,0.2434,0.2521,0.2817,0.8036,0.1264,0.0697999999999998,0.1744,0.0606999999999996,0.0592999999999997
6.2,0.0656999999999995,0.2269,0.2816,0.381,0.5639,0.2981,0.2628,0.2449,0.3063,0.3427,0.2401,0.2501,0.2782,0.8019,0.1272,0.0679999999999997,0.1709,0.0591999999999996,0.0574999999999999
6.3,0.0638999999999997,0.2224,0.2773,0.3766,0.5611,0.2982,0.2615,0.2421,0.3052,0.3422,0.2347,0.2463,0.2773,0.8021,0.1252,0.0683,0.1672,0.0585000000000001,0.0577000000000004
6.4,0.0620999999999996,0.2187,0.2732,0.3722,0.5593,0.2961,0.2606,0.2387,0.3039,0.3411,0.232,0.2437,0.2747,0.801,0.12,0.0647999999999995,0.1639,0.0581999999999999,0.0555000000000001
6.5,0.0610000000000001,0.2173,0.2677,0.3679,0.5576,0.2957,0.2598,0.2348,0.3019,0.3385,0.2296,0.2402,0.272,0.8003,0.1132,0.0634999999999997,0.1602,0.0562,0.0533
6.6,0.0596,0.2152,0.2648,0.3634,0.5572,0.2953,0.259,0.231,0.2992,0.3366,0.2246,0.2369,0.269,0.7985,0.1128,0.0617999999999994,0.1583,0.0522000000000002,0.0501000000000001
6.7,0.0589999999999995,0.2139,0.2608,0.358,0.5586,0.2949,0.2586,0.2301,0.2993,0.3349,0.2248,0.2345,0.267,0.7974,0.1094,0.0599999999999993,0.1515,0.0523000000000002,0.0504000000000002
6.8,0.0586999999999995,0.2091,0.2558,0.3533,0.5571,0.2939,0.2578,0.2309,0.2968,0.3328,0.225,0.2336,0.265,0.7981,0.1066,0.0590999999999998,0.1484,0.0515000000000003,0.0491000000000004
6.9,0.0567999999999997,0.2062,0.2528,0.348,0.5562,0.2939,0.2581,0.2274,0.2964,0.3327,0.223,0.232,0.2627,0.7952,0.1028,0.0559999999999995,0.145500000000001,0.0488000000000003,0.0472999999999998
7,0.0562000000000004,0.2038,0.2482,0.3448,0.5547,0.2934,0.2575,0.2251,0.2882,0.331,0.2212,0.2294,0.2614,0.7946,0.1038,0.0550999999999996,0.1448,0.0477999999999998,0.0467
7.1,0.0550999999999998,0.2004,0.2453,0.3417,0.5521,0.294,0.2564,0.2225,0.2873,0.3291,0.2162,0.2288,0.2584,0.7955,0.1017,0.0539000000000001,0.1431,0.0463,0.0453999999999999
7.2,0.0518999999999998,0.198,0.2401,0.3382,0.5519,0.2919,0.2547,0.2174,0.2865,0.3296,0.2142,0.2261,0.2559,0.7892,0.1002,0.0531999999999999,0.140100000000001,0.0454000000000001,0.0441000000000003
7.3,0.0513000000000002,0.1951,0.236200000000001,0.3351,0.55,0.2917,0.2552,0.2162,0.2844,0.3292,0.2128,0.2229,0.2551,0.7895,0.0972999999999996,0.0507,0.1353,0.0434,0.0422000000000002
7.4,0.0493000000000005,0.1906,0.2325,0.3295,0.5511,0.2921,0.2543,0.2152,0.2827,0.3272,0.2087,0.2207,0.2529,0.7906,0.0953000000000002,0.0502000000000001,0.1349,0.0439000000000003,0.0424000000000003
7.5,0.0472999999999999,0.191,0.2305,0.3241,0.548,0.2908,0.2543,0.2122,0.2813,0.3248,0.2054,0.2161,0.249,0.7896,0.0936999999999999,0.0495999999999995,0.1325,0.0414000000000008,0.0407000000000004
7.6,0.0475000000000009,0.1879,0.2261,0.3205,0.5455,0.2904,0.253,0.2074,0.2801,0.3236,0.2026,0.2143,0.2484,0.7882,0.0903,0.0468999999999998,0.1297,0.0397000000000003,0.0389000000000003
7.7,0.0464000000000004,0.1878,0.2223,0.3178,0.5439,0.2904,0.2533,0.2041,0.2773,0.3229,0.1987,0.2112,0.2465,0.7869,0.0908999999999999,0.0468,0.1282,0.0397000000000003,0.0375000000000004
7.8,0.0460000000000003,0.184,0.219,0.3136,0.5427,0.2894,0.2519,0.2025,0.2774,0.3217,0.1982,0.2112,0.245,0.7831,0.0866999999999999,0.0449999999999997,0.1245,0.0374000000000002,0.0366000000000004
7.9,0.0456000000000004,0.1815,0.2161,0.3099,0.5431,0.289,0.2509,0.1998,0.2766,0.3226,0.1953,0.2089,0.2425,0.7862,0.0852999999999997,0.0444,0.1225,0.0376000000000006,0.0356000000000004
8,0.0434000000000004,0.1789,0.2118,0.3065,0.5401,0.2885,0.2516,0.1954,0.2677,0.3067,0.1934,0.2065,0.2407,0.7816,0.0825999999999998,0.0437000000000005,0.1212,0.0368000000000006,0.0348000000000003
8.1,0.0422000000000002,0.1775,0.2101,0.3012,0.5396,0.2879,0.2503,0.1935,0.2669,0.3052,0.191500000000001,0.2032,0.2386,0.7825,0.0826999999999998,0.0422000000000002,0.1221,0.0358000000000004,0.0345000000000003
8.2,0.0426000000000002,0.1745,0.2076,0.2981,0.5374,0.2878,0.2508,0.1928,0.2652,0.3032,0.189,0.2018,0.2352,0.7826,0.0834999999999997,0.0424000000000003,0.1185,0.0345000000000003,0.0335
8.3,0.0431,0.1725,0.2054,0.2943,0.5373,0.2882,0.2504,0.1914,0.2637,0.3013,0.1866,0.2,0.233,0.7827,0.0801000000000002,0.0406000000000004,0.1148,0.0337000000000003,0.0316000000000003
8.4,0.0415999999999999,0.1696,0.2019,0.2901,0.5364,0.288,0.2495,0.19,0.2652,0.3023,0.1867,0.1996,0.2328,0.7821,0.0784999999999997,0.0398999999999999,0.1111,0.0327000000000003,0.0314000000000003
8.5,0.0420000000000006,0.1682,0.1995,0.2879,0.5361,0.2867,0.2494,0.1883,0.2645,0.3016,0.1852,0.1978,0.2308,0.7806,0.0773999999999998,0.0401,0.11,0.0334000000000002,0.0311000000000001
8.6,0.0412000000000003,0.1653,0.1973,0.2842,0.5352,0.2858,0.2504,0.1891,0.2624,0.3,0.184,0.1959,0.2287,0.7784,0.0739,0.0383,0.106,0.0308000000000006,0.0307000000000006
8.7,0.0390000000000006,0.163,0.1952,0.2816,0.5334,0.2854,0.2497,0.1864,0.2616,0.3001,0.1809,0.1936,0.2267,0.7774,0.0740999999999994,0.0381,0.1075,0.0306000000000003,0.0299000000000005
8.8,0.0390000000000005,0.1624,0.1923,0.2784,0.5328,0.2863,0.2484,0.1841,0.2596,0.2987,0.1774,0.19,0.2225,0.7737,0.0719999999999995,0.0365000000000005,0.1036,0.0302000000000003,0.0296000000000004
8.9,0.0356999999999995,0.1603,0.1902,0.2752,0.532,0.2856,0.2481,0.1822,0.2589,0.2979,0.1767,0.1882,0.222,0.7732,0.0691999999999997,0.0357000000000004,0.102,0.0296000000000004,0.0291000000000002
9,0.0361000000000001,0.1586,0.1877,0.2727,0.5304,0.2852,0.2474,0.1804,0.2516,0.2961,0.1747,0.1857,0.2203,0.7726,0.0690999999999998,0.0342000000000006,0.102999999999999,0.0281000000000005,0.0274000000000006
9.1,0.0344000000000004,0.1562,0.184,0.2704,0.529,0.2845,0.2469,0.1796,0.2499,0.2963,0.1732,0.1851,0.2179,0.7738,0.0686999999999994,0.0340000000000005,0.0974000000000003,0.0280000000000007,0.0273000000000004
9.2,0.0331000000000004,0.1555,0.1817,0.2663,0.5278,0.2845,0.247,0.1762,0.249,0.2972,0.1731,0.1843,0.2184,0.7733,0.0668999999999995,0.0317000000000006,0.0975999999999998,0.0261000000000006,0.0257000000000006
9.3,0.0314000000000001,0.1536,0.1798,0.2644,0.5263,0.2838,0.2465,0.1765,0.2495,0.2974,0.1719,0.1836,0.218,0.7746,0.0662999999999994,0.0317000000000001,0.0992999999999998,0.0268000000000004,0.0262000000000004
9.4,0.0321000000000001,0.1521,0.1771,0.2607,0.525,0.2839,0.2465,0.172,0.2465,0.2969,0.1684,0.1797,0.2145,0.7726,0.0649,0.0324000000000007,0.0955999999999997,0.0256000000000004,0.0243000000000003
9.5,0.0303000000000003,0.1516,0.1755,0.2582,0.5251,0.2842,0.246,0.1706,0.2469,0.2974,0.1667,0.1793,0.212399999999999,0.7716,0.0652999999999999,0.0304000000000005,0.0943000000000001,0.0254000000000002,0.0250000000000002
9.6,0.0291000000000002,0.1497,0.1734,0.2536,0.5262,0.2837,0.2453,0.1702,0.2462,0.2967,0.1659,0.1775,0.212,0.7718,0.0640999999999994,0.0290000000000005,0.0935999999999996,0.0244000000000004,0.0236000000000004
9.7,0.0299000000000004,0.147,0.1697,0.2516,0.5242,0.2836,0.2458,0.1681,0.2448,0.2959,0.1619,0.1748,0.209,0.7711,0.0605999999999995,0.0285000000000005,0.0892999999999999,0.0232000000000007,0.0229000000000006
9.8,0.0290000000000008,0.1457,0.1677,0.2497,0.5246,0.2826,0.2444,0.1672,0.2449,0.2949,0.1623,0.1739,0.2094,0.7675,0.0604999999999996,0.0277000000000007,0.0879999999999996,0.0231000000000005,0.0224000000000005
9.9,0.028500000000001,0.1438,0.1662,0.2455,0.5241,0.2819,0.2436,0.1648,0.2433,0.2949,0.1594,0.171,0.2084,0.768,0.0588999999999998,0.0267000000000007,0.0864999999999995,0.0230000000000007,0.0223000000000007
10,0.0285000000000002,0.1425,0.1638,0.2421,0.5224,0.2822,0.2435,0.1643,0.2385,0.2779,0.1587,0.1715,0.2082,0.7691,0.0573999999999997,0.0257000000000008,0.0835999999999996,0.0212000000000007,0.0207000000000006


==> dataMS/pfs_experiment/pfs_results_scenario4_final.csv <==
T,pcs_hill (tau =0.8,pcs_aqd (nu =0.95,pcs_aqd (nu =0.99,pcs_aqd (nu =0.995,pcs_ber (nu =1.4247,pcs_ber (nu =1.8493,pcs_ber (nu =2.274,pcs_cvar_ea (nu =0.95,pcs_cvar_ea (nu =0.99,pcs_cvar_ea (nu =0.995,pcs_eel_ea (nu =1.4247,pcs_eel_ea (nu =1.8493,pcs_eel_ea (nu =2.274,alg2_mu+sigma,alg2_mu+2sigma,alg2_mu+3sigma,alg2_95%VaR,alg2_99%VaR,alg2_99.5%VaR
1,0.5341,0.5989,0.7431,0.7876,0.7536,0.7086,0.7576,0.6051,0.6377,0.6559,0.5913,0.6137,0.6677,0.7025,0.5959,0.5682,0.6208,0.5607,0.5518
1.1,0.4964,0.5678,0.7296,0.779,0.7312,0.6684,0.6952,0.5834,0.6244,0.6459,0.5709,0.5932,0.6441,0.6849,0.5476,0.5149,0.575,0.5015,0.4955
1.2,0.4507,0.5422,0.713,0.7698,0.6973,0.6171,0.6484,0.5689,0.6162,0.6408,0.561,0.5795,0.6259,0.6831,0.5186,0.477,0.5455,0.4603,0.4533
1.3,0.4331,0.5166,0.6986,0.7591,0.6617,0.5687,0.6019,0.5622,0.607,0.6328,0.5466,0.5675,0.6103,0.6755,0.4827,0.4363,0.5105,0.4168,0.4072
1.4,0.406,0.4924,0.6827,0.7503,0.633,0.5388,0.5659,0.5454,0.5982,0.6234,0.5315,0.5564,0.5967,0.6755,0.4586,0.41,0.4875,0.3882,0.3809
1.5,0.3882,0.4787,0.6691,0.7395,0.6136,0.5059,0.5345,0.531,0.5905,0.6189,0.5163,0.5406,0.5823,0.6755,0.4354,0.382,0.4699,0.3646,0.3579
1.6,0.3677,0.4615,0.6545,0.7324,0.585,0.4818,0.5094,0.5167,0.582,0.6104,0.5012,0.5304,0.5692,0.6715,0.4205,0.3665,0.4519,0.3432,0.3373
1.7,0.3518,0.4483,0.6393,0.7199,0.5638,0.4622,0.482,0.5075,0.5779,0.6084,0.4902,0.5192,0.5568,0.6648,0.3991,0.3465,0.4279,0.3241,0.3171
1.8,0.3338,0.4375,0.6286,0.7102,0.547,0.4458,0.4662,0.4979,0.5722,0.6037,0.4791,0.514,0.5498,0.6617,0.3832,0.3268,0.4129,0.3059,0.2998
1.9,0.3221,0.421,0.6164,0.7022,0.531,0.429,0.4485,0.4928,0.5685,0.5986,0.4721,0.5055,0.543,0.6569,0.3635,0.3115,0.3932,0.29,0.2845
2,0.3111,0.4069,0.6016,0.6936,0.5202,0.4145,0.4332,0.4797,0.5428,0.5628,0.4634,0.4948,0.5329,0.6554,0.3517,0.2995,0.3816,0.2748,0.2686
2.1,0.3022,0.3948,0.5879,0.6837,0.5107,0.4041,0.4251,0.4779,0.5401,0.5588,0.4565,0.4887,0.5282,0.6531,0.3348,0.283599999999999,0.3662,0.2609,0.255
2.2,0.2931,0.3845,0.5781,0.6726,0.5005,0.3969,0.4135,0.4628,0.5364,0.5534,0.4473,0.4749,0.5175,0.646,0.323,0.2689,0.3516,0.2511,0.2463
2.3,0.2846,0.3746,0.5642,0.6627,0.4927,0.3875,0.4041,0.4592,0.5355,0.5511,0.4388,0.4704,0.5132,0.6452,0.3173,0.266,0.3426,0.244900000000001,0.2409
2.4,0.2768,0.3646,0.5527,0.6557,0.4845,0.3816,0.3964,0.4534,0.5324,0.5498,0.4363,0.4635,0.5111,0.6336,0.309,0.257,0.3363,0.2337,0.2283
2.5,0.2636,0.3568,0.5399,0.6448,0.4746,0.3735,0.387,0.4473,0.5279,0.5477,0.4237,0.4559,0.5029,0.6299,0.2965,0.2477,0.3234,0.2272,0.2217
2.6,0.2563,0.3486,0.5256,0.6366,0.4677,0.3653,0.3777,0.4347,0.524,0.5442,0.4149,0.4485,0.4976,0.6274,0.291,0.2402,0.314,0.2205,0.2174
2.7,0.2501,0.3402,0.5159,0.6285,0.4602,0.3584,0.3713,0.4307,0.5224,0.542,0.4089,0.4418,0.4937,0.6174,0.2781,0.2296,0.3033,0.2115,0.2063
2.8,0.243,0.3315,0.5023,0.6205,0.4514,0.3547,0.3656,0.4235,0.5194,0.5403,0.4029,0.4378,0.4881,0.6172,0.2668,0.2164,0.2904,0.1993,0.1945
2.9,0.24,0.3205,0.4936,0.6126,0.4445,0.3506,0.3602,0.4214,0.518,0.5392,0.3987,0.435,0.4844,0.6118,0.2599,0.209299999999999,0.2841,0.1907,0.1868
3,0.2364,0.3134,0.4796,0.6017,0.4393,0.3448,0.3558,0.4137,0.5008,0.5372,0.3919,0.4291,0.48,0.6058,0.2484,0.1998,0.2734,0.1833,0.1809
3.1,0.2278,0.307,0.4684,0.5903,0.4358,0.3424,0.3508,0.4081,0.4976,0.5339,0.3866,0.4198,0.4728,0.6024,0.2425,0.1934,0.2626,0.1762,0.1742
3.2,0.2212,0.3011,0.4606,0.5834,0.4311,0.339,0.3488,0.4017,0.4919,0.5301,0.3813,0.4131,0.4661,0.5989,0.235100000000001,0.1865,0.2584,0.1706,0.1683
3.3,0.2166,0.2931,0.4516,0.5733,0.429,0.3337,0.3434,0.4022,0.4922,0.5284,0.3757,0.4117,0.4625,0.5969,0.2293,0.1831,0.251,0.1675,0.1645
3.4,0.2109,0.2852,0.4422,0.5674,0.4232,0.3296,0.3398,0.394,0.4886,0.5232,0.3671,0.4037,0.4566,0.5895,0.2232,0.1789,0.2459,0.162,0.1597
3.5,0.2051,0.2784,0.4339,0.5605,0.4181,0.328,0.3382,0.3891,0.483,0.5197,0.3601,0.3969,0.4514,0.5834,0.2159,0.1726,0.2355,0.1588,0.1565
3.6,0.202,0.2709,0.425,0.5505,0.4153,0.3253,0.3356,0.3805,0.4794,0.5164,0.3539,0.3919,0.4459,0.5749,0.2109,0.1646,0.2307,0.1523,0.149999999999999
3.7,0.1953,0.2664,0.4181,0.546,0.4111,0.3244,0.3322,0.373,0.4757,0.5174,0.3511,0.3843,0.4391,0.5754,0.2056,0.163,0.2244,0.1494,0.147
3.8,0.1915,0.2604,0.41,0.5353,0.4047,0.3218,0.3294,0.3649,0.4715,0.5135,0.345,0.3748,0.4332,0.5744,0.195,0.1588,0.2181,0.1466,0.143700000000001
3.9,0.1881,0.2552,0.402,0.5272,0.4018,0.3208,0.3277,0.3612,0.4663,0.5109,0.3421,0.3721,0.4274,0.5682,0.1962,0.1554,0.214,0.1419,0.1403
4,0.1836,0.2505,0.3923,0.52,0.3987,0.3181,0.3252,0.358,0.4513,0.4878,0.3374,0.3682,0.4239,0.5612,0.1877,0.1496,0.2036,0.1356,0.134
4.1,0.1831,0.2451,0.3844,0.5131,0.3965,0.3161,0.3222,0.3576,0.4488,0.4857,0.3304,0.368,0.4194,0.5558,0.1838,0.145,0.2029,0.1327,0.1312
4.2,0.1774,0.2402,0.3788,0.5075,0.3944,0.3151,0.32,0.3529,0.4473,0.4825,0.3275,0.3643,0.415,0.5494,0.1801,0.1424,0.1977,0.1302,0.1278
4.3,0.1731,0.2368,0.3713,0.5008,0.392,0.3144,0.318,0.348,0.4485,0.4839,0.3226,0.36,0.4099,0.5446,0.1736,0.138099999999999,0.1896,0.127,0.1249
4.4,0.1713,0.2333,0.3663,0.4949,0.3901,0.3124,0.3162,0.3443,0.4454,0.481,0.3177,0.3558,0.4045,0.5412,0.173,0.1363,0.1871,0.124,0.122199999999999
4.5,0.168,0.2309,0.3583,0.4867,0.3862,0.31,0.3142,0.3415,0.4427,0.4784,0.3149,0.3531,0.4013,0.5349,0.1666,0.132,0.1825,0.1204,0.1188
4.6,0.1667,0.2257,0.3518,0.4804,0.386,0.3065,0.3116,0.3364,0.4418,0.4764,0.3118,0.3494,0.3991,0.5295,0.1611,0.1286,0.1762,0.1177,0.1164
4.7,0.161,0.2215,0.3435,0.4732,0.3836,0.3053,0.3101,0.3319,0.4394,0.4737,0.3079,0.345,0.3961,0.524,0.1532,0.1235,0.1675,0.1132,0.1129
4.8,0.1593,0.2175,0.3365,0.4687,0.3819,0.3052,0.3086,0.3279,0.4353,0.4727,0.3048,0.3391,0.3921,0.5169,0.1487,0.1182,0.1646,0.108099999999999,0.1088
4.9,0.1544,0.2141,0.332,0.461,0.3796,0.3031,0.3061,0.3251,0.4346,0.4709,0.2989,0.3348,0.3852,0.5111,0.145,0.1136,0.158400000000001,0.1061,0.1058
5,0.1506,0.2076,0.3275,0.4555,0.3774,0.3009,0.3047,0.3236,0.4201,0.4699,0.2968,0.3325,0.3822,0.5062,0.1408,0.110699999999999,0.1544,0.1022,0.1027
5.1,0.1468,0.2038,0.3225,0.4517,0.3767,0.3005,0.304,0.3243,0.4203,0.4686,0.2936,0.3321,0.3809,0.5008,0.1361,0.1078,0.1503,0.0994999999999994,0.1001
5.2,0.1435,0.202,0.3168,0.4453,0.3759,0.2989,0.3028,0.3204,0.423,0.4692,0.2904,0.3296,0.3812,0.4974,0.1321,0.1045,0.1441,0.0954000000000004,0.0957000000000001
5.3,0.1428,0.1975,0.3121,0.442,0.3748,0.2984,0.3014,0.3174,0.4213,0.4686,0.2876,0.3254,0.3775,0.4896,0.1322,0.1017,0.1435,0.0938000000000001,0.0940000000000001
5.4,0.1422,0.1945,0.3082,0.4352,0.3722,0.2969,0.3016,0.3107,0.4198,0.4688,0.2831,0.3211,0.3732,0.4852,0.126799999999999,0.0989000000000001,0.14,0.0912999999999999,0.0907000000000001
5.5,0.1393,0.1925,0.3033,0.4278,0.3713,0.297,0.302,0.3072,0.4175,0.4677,0.2802,0.3183,0.3697,0.4857,0.1242,0.0956000000000001,0.135,0.0883000000000002,0.0882000000000001
5.6,0.1341,0.1903,0.3007,0.4219,0.3709,0.2967,0.2999,0.304,0.4145,0.4653,0.2763,0.3183,0.3679,0.4795,0.1221,0.0929999999999996,0.1326,0.0854999999999998,0.0854999999999998
5.7,0.1353,0.1864,0.2949,0.4165,0.3699,0.2972,0.2987,0.3004,0.4121,0.4651,0.2738,0.3127,0.366,0.4784,0.1176,0.0901000000000001,0.1283,0.0843999999999997,0.0844999999999996
5.8,0.1323,0.1832,0.2893,0.4108,0.3697,0.2958,0.2973,0.2981,0.4084,0.4633,0.2736,0.309,0.364,0.4732,0.1142,0.0873999999999997,0.1253,0.0817999999999995,0.0819999999999996
5.9,0.1326,0.18,0.2846,0.4053,0.368,0.2957,0.2972,0.2952,0.4073,0.4616,0.2696,0.3072,0.3603,0.469,0.1127,0.0862999999999995,0.1228,0.0804999999999997,0.0798999999999995
6,0.1303,0.177,0.2801,0.3971,0.3664,0.2946,0.2961,0.2938,0.3968,0.4403,0.2674,0.3054,0.3577,0.4669,0.109300000000001,0.0838999999999995,0.1193,0.0788999999999995,0.0788999999999997
6.1,0.1241,0.1757,0.2755,0.3928,0.3654,0.2935,0.2952,0.2927,0.3954,0.4386,0.2633,0.3042,0.3579,0.4601,0.1077,0.0820999999999998,0.1181,0.0763999999999997,0.076
6.2,0.1232,0.1703,0.272400000000001,0.3892,0.3644,0.2923,0.2934,0.2892,0.3962,0.4382,0.2635,0.3019,0.3557,0.4539,0.1069,0.0809999999999996,0.1165,0.0748999999999996,0.0747999999999996
6.3,0.1243,0.1684,0.2657,0.3873,0.3635,0.2919,0.2925,0.2859,0.3941,0.4364,0.2598,0.2987,0.3515,0.4508,0.1045,0.0781999999999994,0.1145,0.0735999999999997,0.0738000000000001
6.4,0.1201,0.1648,0.2627,0.3821,0.3627,0.2922,0.2926,0.283,0.3934,0.4353,0.2576,0.2963,0.3503,0.4469,0.1042,0.0767999999999998,0.1127,0.0741999999999997,0.0744
6.5,0.1169,0.1639,0.2593,0.3786,0.3611,0.2907,0.2924,0.2787,0.3924,0.4348,0.2521,0.2916,0.3469,0.4447,0.0992999999999996,0.0752999999999999,0.109,0.0712999999999995,0.0727999999999999
6.6,0.1157,0.1613,0.2567,0.3724,0.3597,0.2898,0.2916,0.2754,0.3915,0.433,0.2506,0.2879,0.3412,0.4428,0.0972,0.0733,0.1063,0.0682999999999996,0.0695999999999998
6.7,0.1152,0.1588,0.2536,0.3671,0.3599,0.2907,0.2919,0.2763,0.3907,0.4324,0.246,0.2878,0.3401,0.4401,0.0941000000000004,0.071,0.1025,0.0666999999999998,0.0670999999999998
6.8,0.113,0.1549,0.2485,0.364,0.3609,0.2893,0.2898,0.2727,0.389,0.433,0.2408,0.2845,0.3377,0.4364,0.0909,0.0692999999999995,0.101999999999999,0.0669,0.0682999999999997
6.9,0.1094,0.1545,0.2462,0.3614,0.3602,0.2886,0.2891,0.2706,0.3865,0.4326,0.2402,0.2814,0.3353,0.4307,0.0893000000000002,0.0694999999999998,0.0980999999999997,0.0652999999999996,0.0664999999999993
7,0.107,0.152,0.2397,0.3565,0.3569,0.2887,0.2883,0.2668,0.3761,0.4309,0.237,0.2778,0.3329,0.4283,0.0882999999999997,0.0674999999999996,0.0974999999999995,0.0624999999999997,0.0638999999999997
7.1,0.1059,0.1487,0.2347,0.3506,0.3567,0.2875,0.2878,0.2668,0.3765,0.4314,0.2374,0.2786,0.3292,0.4264,0.0842999999999996,0.0659999999999996,0.0938999999999999,0.0632999999999998,0.0630999999999995
7.2,0.1052,0.1466,0.2314,0.3467,0.3557,0.2865,0.2878,0.2637,0.3739,0.4288,0.2341,0.2753,0.3268,0.4213,0.0821,0.0642,0.0919999999999997,0.0611999999999999,0.0607
7.3,0.104,0.1457,0.2277,0.3407,0.3541,0.2858,0.2874,0.2607,0.3725,0.4275,0.2313,0.2707,0.3239,0.4175,0.0811000000000003,0.0640999999999995,0.0911000000000004,0.0599999999999998,0.0602999999999997
7.4,0.1011,0.1433,0.2245,0.339,0.3538,0.284700000000001,0.287,0.2569,0.3725,0.4261,0.2286,0.2677,0.321,0.4152,0.0798000000000001,0.0629999999999992,0.0886,0.0585999999999995,0.0590999999999997
7.5,0.1004,0.1404,0.2205,0.3345,0.3532,0.2848,0.2861,0.2554,0.3711,0.4257,0.2266,0.2671,0.3216,0.4137,0.0785000000000003,0.0610999999999997,0.0863000000000003,0.0573999999999999,0.0584999999999998
7.6,0.0982,0.1376,0.2169,0.3297,0.3521,0.2836,0.2853,0.252,0.3707,0.4249,0.2242,0.2639,0.3176,0.4096,0.0760999999999999,0.0600999999999996,0.0844999999999998,0.0578,0.0584
7.7,0.0998000000000002,0.1375,0.2102,0.3283,0.3514,0.2834,0.2849,0.2506,0.3713,0.4254,0.2231,0.2638,0.3164,0.4079,0.0759000000000001,0.0595999999999998,0.0836,0.0562999999999999,0.0566
7.8,0.0995999999999997,0.1347,0.2071,0.3245,0.3505,0.2824,0.2851,0.2497,0.369,0.4232,0.2198,0.2616,0.3159,0.4016,0.0763000000000003,0.0588999999999996,0.0824000000000003,0.0557999999999995,0.0561999999999998
7.9,0.0971,0.1325,0.2056,0.3209,0.3503,0.283300000000001,0.284,0.2484,0.3681,0.422,0.2201,0.2609,0.3147,0.3961,0.0717999999999996,0.0593999999999997,0.0803000000000001,0.0548000000000001,0.0553000000000003
8,0.0958999999999997,0.1317,0.2019,0.3182,0.3504,0.283300000000001,0.2838,0.2468,0.3539,0.4056,0.2186,0.2589,0.3104,0.3922,0.0705000000000001,0.0551,0.0775999999999993,0.0528,0.0543000000000002
8.1,0.0948999999999995,0.1298,0.1997,0.3131,0.349,0.2827,0.2841,0.246,0.3532,0.4031,0.2161,0.2565,0.3072,0.3901,0.0699999999999997,0.0538000000000001,0.0751999999999995,0.0516000000000005,0.0524000000000003
8.2,0.0939999999999995,0.1262,0.1953,0.3102,0.349,0.282,0.2831,0.2453,0.3531,0.4021,0.2183,0.2546,0.3056,0.3873,0.0677999999999994,0.0540000000000002,0.0737999999999994,0.051,0.0519000000000002
8.3,0.0901999999999997,0.1264,0.1931,0.3059,0.3475,0.2817,0.2825,0.2446,0.3534,0.4007,0.2157,0.2552,0.3069,0.3819,0.0662999999999998,0.0518999999999995,0.0731999999999994,0.0494,0.0503999999999998
8.4,0.0884999999999998,0.1235,0.1912,0.3026,0.3476,0.2809,0.2827,0.2408,0.3529,0.4023,0.2131,0.2505,0.3047,0.3814,0.0659999999999996,0.0514000000000001,0.0716999999999995,0.0504000000000001,0.0506
8.5,0.0905999999999996,0.1224,0.1874,0.2999,0.3467,0.2814,0.2828,0.2378,0.3502,0.3998,0.2077,0.2488,0.3012,0.3788,0.0649999999999996,0.0519000000000002,0.0705999999999996,0.0491000000000003,0.0493000000000001
8.6,0.0884999999999998,0.120499999999999,0.1866,0.2979,0.3462,0.282,0.2809,0.2385,0.352,0.399,0.2066,0.2482,0.3018,0.3757,0.0629999999999998,0.0509999999999999,0.0691999999999997,0.0488000000000001,0.0497000000000001
8.7,0.0890000000000001,0.119,0.184,0.2937,0.3458,0.2805,0.2807,0.236399999999999,0.3512,0.3972,0.2033,0.2471,0.2994,0.3716,0.0645999999999995,0.0493000000000002,0.0688999999999997,0.0477000000000001,0.0488000000000004
8.8,0.0866999999999999,0.1172,0.181,0.287,0.3447,0.2799,0.2812,0.2347,0.3503,0.3968,0.2014,0.2462,0.2981,0.3681,0.0623999999999996,0.0491000000000008,0.0683999999999998,0.0475999999999998,0.0488999999999997
8.9,0.0851,0.1144,0.1804,0.2838,0.3445,0.2795,0.2812,0.2321,0.3482,0.3937,0.1986,0.2437,0.2967,0.3627,0.0605,0.0482000000000004,0.0649999999999996,0.0474999999999999,0.0477999999999998
9,0.0870999999999996,0.113,0.1787,0.2811,0.3442,0.2784,0.2801,0.2281,0.3388,0.393,0.197299999999999,0.2411,0.2952,0.3622,0.0593999999999998,0.0466000000000002,0.0642999999999992,0.0465000000000003,0.0473
9.1,0.0858999999999999,0.1095,0.1747,0.2792,0.344,0.2779,0.2804,0.2284,0.3373,0.3917,0.1958,0.2407,0.2934,0.3584,0.0586,0.0463000000000002,0.0627999999999997,0.0449999999999998,0.0459999999999998
9.2,0.0862999999999999,0.1097,0.1718,0.2759,0.3426,0.278,0.279,0.2271,0.3345,0.3932,0.1973,0.2383,0.2906,0.3572,0.0560999999999998,0.0452000000000006,0.0618999999999995,0.0436000000000004,0.0447000000000002
9.3,0.0825000000000001,0.1083,0.1693,0.2741,0.3426,0.2783,0.2788,0.2269,0.3357,0.392,0.1952,0.2374,0.2904,0.3544,0.0551999999999998,0.045300000000001,0.0609999999999996,0.0440000000000008,0.0445000000000007
9.4,0.0819999999999997,0.1074,0.1685,0.2691,0.3429,0.2773,0.2786,0.2242,0.3363,0.3919,0.1952,0.2365,0.2904,0.3512,0.0543999999999997,0.0446000000000002,0.0591999999999999,0.0424000000000001,0.0432000000000001
9.5,0.0808999999999997,0.1062,0.1673,0.2657,0.342,0.2784,0.2778,0.2246,0.3343,0.3911,0.1936,0.2347,0.2878,0.3495,0.0532999999999995,0.044,0.0585000000000002,0.0422000000000002,0.0431000000000005
9.6,0.0789999999999995,0.1054,0.1646,0.2648,0.3418,0.277,0.2782,0.2215,0.3313,0.3915,0.1903,0.2326,0.2833,0.3464,0.0530000000000003,0.0427000000000004,0.0578,0.0417000000000004,0.0430000000000006
9.7,0.0784999999999998,0.1042,0.1615,0.2634,0.3414,0.277,0.2781,0.2189,0.3324,0.3939,0.1881,0.2297,0.2826,0.3443,0.0501999999999998,0.0417000000000003,0.0550000000000002,0.0407000000000002,0.0415000000000003
9.8,0.0776999999999997,0.1048,0.1603,0.259,0.3417,0.2767,0.2767,0.2161,0.3315,0.3942,0.1878,0.2285,0.2803,0.3419,0.0494,0.0402000000000003,0.0536999999999995,0.0400999999999999,0.0407999999999998
9.9,0.0792999999999996,0.1033,0.1594,0.2573,0.34,0.2758,0.2768,0.2151,0.3308,0.3945,0.1861,0.2251,0.276500000000001,0.3389,0.0485000000000003,0.0399000000000003,0.0522,0.0401000000000004,0.0407000000000002
10,0.0767999999999995,0.1034,0.156,0.2531,0.3407,0.2755,0.2765,0.2137,0.3221,0.3791,0.1827,0.2238,0.2751,0.3377,0.0467000000000004,0.0395,0.0517000000000002,0.0392,0.0405000000000001


==> dataMS/pfs_experiment/pfs_results_scenario4_final2.csv <==
T,pcs_hill (tau =0.8,pcs_aqd (nu =0.95,pcs_aqd (nu =0.99,pcs_aqd (nu =0.995,pcs_ber (nu =1.4247,pcs_ber (nu =1.8493,pcs_ber (nu =2.274,pcs_cvar_ea (nu =0.95,pcs_cvar_ea (nu =0.99,pcs_cvar_ea (nu =0.995,pcs_eel_ea (nu =1.4247,pcs_eel_ea (nu =1.8493,pcs_eel_ea (nu =2.274,alg2_mu+sigma,alg2_mu+2sigma,alg2_mu+3sigma,alg2_95%VaR,alg2_99%VaR,alg2_99.5%VaR
1,0.5341,0.5989,0.7431,0.7876,0.7536,0.7086,0.7576,0.6051,0.6377,0.6559,0.5913,0.6137,0.6677,0.7025,0.5959,0.5682,0.6208,0.5607,0.5518
1.1,0.4964,0.5678,0.7296,0.779,0.7312,0.6684,0.6952,0.5834,0.6244,0.6459,0.5709,0.5932,0.6441,0.6876,0.5449,0.5125,0.5768,0.5034,0.498
1.2,0.4507,0.5422,0.713,0.7698,0.6973,0.6171,0.6484,0.5689,0.6162,0.6408,0.561,0.5795,0.6259,0.6755,0.5152,0.4739,0.5421,0.4609,0.4534
1.3,0.4331,0.5166,0.6986,0.7591,0.6617,0.5687,0.6019,0.5622,0.607,0.6328,0.5466,0.5675,0.6103,0.6648,0.4822,0.4415,0.5111,0.4264,0.4205
1.4,0.406,0.4924,0.6827,0.7503,0.633,0.5388,0.5659,0.5454,0.5982,0.6234,0.5315,0.5564,0.5967,0.6583,0.4611,0.414,0.4857,0.3953,0.388
1.5,0.3882,0.4787,0.6691,0.7395,0.6136,0.5059,0.5345,0.531,0.5905,0.6189,0.5163,0.5406,0.5823,0.6473,0.4342,0.3921,0.457,0.3747,0.3688
1.6,0.3677,0.4615,0.6545,0.7324,0.585,0.4818,0.5094,0.5167,0.582,0.6104,0.5012,0.5304,0.5692,0.6388,0.4233,0.3796,0.445,0.3592,0.3512
1.7,0.3518,0.4483,0.6393,0.7199,0.5638,0.4622,0.482,0.5075,0.5779,0.6084,0.4902,0.5192,0.5568,0.6266,0.3981,0.355,0.4228,0.3372,0.3317
1.8,0.3338,0.4375,0.6286,0.7102,0.547,0.4458,0.4662,0.4979,0.5722,0.6037,0.4791,0.514,0.5498,0.6245,0.3822,0.3364,0.4035,0.3192,0.3136
1.9,0.3221,0.421,0.6164,0.7022,0.531,0.429,0.4485,0.4928,0.5685,0.5986,0.4721,0.5055,0.543,0.6118,0.3602,0.3183,0.383,0.3032,0.3021
2,0.3111,0.4069,0.6016,0.6936,0.5202,0.4145,0.4332,0.4797,0.5428,0.5628,0.4634,0.4948,0.5329,0.6064,0.3529,0.3079,0.3694,0.2918,0.287
2.1,0.3022,0.3948,0.5879,0.6837,0.5107,0.4041,0.4251,0.4779,0.5401,0.5588,0.4565,0.4887,0.5282,0.5974,0.3313,0.2917,0.35,0.2767,0.2733
2.2,0.2931,0.3845,0.5781,0.6726,0.5005,0.3969,0.4135,0.4628,0.5364,0.5534,0.4473,0.4749,0.5175,0.5895,0.3189,0.2822,0.3392,0.2676,0.2647
2.3,0.2846,0.3746,0.5642,0.6627,0.4927,0.3875,0.4041,0.4592,0.5355,0.5511,0.4388,0.4704,0.5132,0.5791,0.3085,0.2733,0.3249,0.2587,0.2547
2.4,0.2768,0.3646,0.5527,0.6557,0.4845,0.3816,0.3964,0.4534,0.5324,0.5498,0.4363,0.4635,0.5111,0.5719,0.2959,0.2619,0.3111,0.2465,0.2437
2.5,0.2636,0.3568,0.5399,0.6448,0.4746,0.3735,0.387,0.4473,0.5279,0.5477,0.4237,0.4559,0.5029,0.5688,0.2899,0.2505,0.3044,0.2372,0.234
2.6,0.2563,0.3486,0.5256,0.6366,0.4677,0.3653,0.3777,0.4347,0.524,0.5442,0.4149,0.4485,0.4976,0.5587,0.2802,0.242200000000001,0.2951,0.231,0.2282
2.7,0.2501,0.3402,0.5159,0.6285,0.4602,0.3584,0.3713,0.4307,0.5224,0.542,0.4089,0.4418,0.4937,0.5528,0.2684,0.234,0.2854,0.2205,0.2194
2.8,0.243,0.3315,0.5023,0.6205,0.4514,0.3547,0.3656,0.4235,0.5194,0.5403,0.4029,0.4378,0.4881,0.5498,0.261,0.2273,0.273,0.2145,0.2105
2.9,0.24,0.3205,0.4936,0.6126,0.4445,0.3506,0.3602,0.4214,0.518,0.5392,0.3987,0.435,0.4844,0.5398,0.2497,0.2175,0.2645,0.205,0.2033
3,0.2364,0.3134,0.4796,0.6017,0.4393,0.3448,0.3558,0.4137,0.5008,0.5372,0.3919,0.4291,0.48,0.531,0.2434,0.2081,0.2558,0.1976,0.1957
3.1,0.2278,0.307,0.4684,0.5903,0.4358,0.3424,0.3508,0.4081,0.4976,0.5339,0.3866,0.4198,0.4728,0.5228,0.2329,0.201,0.2459,0.1893,0.1877
3.2,0.2212,0.3011,0.4606,0.5834,0.4311,0.339,0.3488,0.4017,0.4919,0.5301,0.3813,0.4131,0.4661,0.517,0.2248,0.1922,0.237,0.182,0.1798
3.3,0.2166,0.2931,0.4516,0.5733,0.429,0.3337,0.3434,0.4022,0.4922,0.5284,0.3757,0.4117,0.4625,0.5034,0.2187,0.1869,0.2306,0.1768,0.1761
3.4,0.2109,0.2852,0.4422,0.5674,0.4232,0.3296,0.3398,0.394,0.4886,0.5232,0.3671,0.4037,0.4566,0.5036,0.2081,0.1802,0.2214,0.1704,0.1691
3.5,0.2051,0.2784,0.4339,0.5605,0.4181,0.328,0.3382,0.3891,0.483,0.5197,0.3601,0.3969,0.4514,0.4981,0.2053,0.1751,0.2174,0.1647,0.1639
3.6,0.202,0.2709,0.425,0.5505,0.4153,0.3253,0.3356,0.3805,0.4794,0.5164,0.3539,0.3919,0.4459,0.4911,0.1981,0.172600000000001,0.2082,0.1625,0.1614
3.7,0.1953,0.2664,0.4181,0.546,0.4111,0.3244,0.3322,0.373,0.4757,0.5174,0.3511,0.3843,0.4391,0.4921,0.1944,0.1674,0.203900000000001,0.156,0.1543
3.8,0.1915,0.2604,0.41,0.5353,0.4047,0.3218,0.3294,0.3649,0.4715,0.5135,0.345,0.3748,0.4332,0.4832,0.1891,0.1586,0.1959,0.1501,0.1507
3.9,0.1881,0.2552,0.402,0.5272,0.4018,0.3208,0.3277,0.3612,0.4663,0.5109,0.3421,0.3721,0.4274,0.4777,0.1832,0.1563,0.1916,0.1477,0.1458
4,0.1836,0.2505,0.3923,0.52,0.3987,0.3181,0.3252,0.358,0.4513,0.4878,0.3374,0.3682,0.4239,0.4738,0.1777,0.1513,0.1859,0.1439,0.1437
4.1,0.1831,0.2451,0.3844,0.5131,0.3965,0.3161,0.3222,0.3576,0.4488,0.4857,0.3304,0.368,0.4194,0.4659,0.1754,0.1482,0.1815,0.1403,0.1392
4.2,0.1774,0.2402,0.3788,0.5075,0.3944,0.3151,0.32,0.3529,0.4473,0.4825,0.3275,0.3643,0.415,0.4654,0.1702,0.1446,0.178700000000001,0.1373,0.1364
4.3,0.1731,0.2368,0.3713,0.5008,0.392,0.3144,0.318,0.348,0.4485,0.4839,0.3226,0.36,0.4099,0.4562,0.1668,0.1415,0.1752,0.1326,0.1325
4.4,0.1713,0.2333,0.3663,0.4949,0.3901,0.3124,0.3162,0.3443,0.4454,0.481,0.3177,0.3558,0.4045,0.4535,0.161,0.1386,0.1681,0.1316,0.1319
4.5,0.168,0.2309,0.3583,0.4867,0.3862,0.31,0.3142,0.3415,0.4427,0.4784,0.3149,0.3531,0.4013,0.4486,0.1597,0.1365,0.1671,0.1288,0.1271
4.6,0.1667,0.2257,0.3518,0.4804,0.386,0.3065,0.3116,0.3364,0.4418,0.4764,0.3118,0.3494,0.3991,0.4437,0.1548,0.1315,0.1601,0.1229,0.122
4.7,0.161,0.2215,0.3435,0.4732,0.3836,0.3053,0.3101,0.3319,0.4394,0.4737,0.3079,0.345,0.3961,0.4399,0.1536,0.1303,0.1578,0.1208,0.1197
4.8,0.1593,0.2175,0.3365,0.4687,0.3819,0.3052,0.3086,0.3279,0.4353,0.4727,0.3048,0.3391,0.3921,0.4349,0.1454,0.124,0.1505,0.1171,0.1172
4.9,0.1544,0.2141,0.332,0.461,0.3796,0.3031,0.3061,0.3251,0.4346,0.4709,0.2989,0.3348,0.3852,0.4278,0.1397,0.1203,0.1469,0.1144,0.1147
5,0.1506,0.2076,0.3275,0.4555,0.3774,0.3009,0.3047,0.3236,0.4201,0.4699,0.2968,0.3325,0.3822,0.4219,0.1338,0.1165,0.1414,0.1102,0.1105
5.1,0.1468,0.2038,0.3225,0.4517,0.3767,0.3005,0.304,0.3243,0.4203,0.4686,0.2936,0.3321,0.3809,0.415,0.1316,0.1119,0.1357,0.1054,0.1064
5.2,0.1435,0.202,0.3168,0.4453,0.3759,0.2989,0.3028,0.3204,0.423,0.4692,0.2904,0.3296,0.3812,0.4109,0.128,0.108,0.1334,0.103,0.1037
5.3,0.1428,0.1975,0.3121,0.442,0.3748,0.2984,0.3014,0.3174,0.4213,0.4686,0.2876,0.3254,0.3775,0.407,0.1247,0.1064,0.1301,0.1008,0.1013
5.4,0.1422,0.1945,0.3082,0.4352,0.3722,0.2969,0.3016,0.3107,0.4198,0.4688,0.2831,0.3211,0.3732,0.3993,0.1184,0.1005,0.1245,0.0954,0.0963999999999997
5.5,0.1393,0.1925,0.3033,0.4278,0.3713,0.297,0.302,0.3072,0.4175,0.4677,0.2802,0.3183,0.3697,0.3937,0.1161,0.0981999999999995,0.1215,0.0936999999999998,0.0941
5.6,0.1341,0.1903,0.3007,0.4219,0.3709,0.2967,0.2999,0.304,0.4145,0.4653,0.2763,0.3183,0.3679,0.3899,0.1117,0.0955999999999995,0.1172,0.091,0.0916999999999996
5.7,0.1353,0.1864,0.2949,0.4165,0.3699,0.2972,0.2987,0.3004,0.4121,0.4651,0.2738,0.3127,0.366,0.3852,0.1117,0.0926999999999992,0.117999999999999,0.0882999999999998,0.0876999999999997
5.8,0.1323,0.1832,0.2893,0.4108,0.3697,0.2958,0.2973,0.2981,0.4084,0.4633,0.2736,0.309,0.364,0.3808,0.1061,0.0897999999999994,0.1115,0.0841999999999998,0.0854999999999997
5.9,0.1326,0.18,0.2846,0.4053,0.368,0.2957,0.2972,0.2952,0.4073,0.4616,0.2696,0.3072,0.3603,0.3775,0.1034,0.0870999999999996,0.1092,0.0830999999999997,0.0835999999999999
6,0.1303,0.177,0.2801,0.3971,0.3664,0.2946,0.2961,0.2938,0.3968,0.4403,0.2674,0.3054,0.3577,0.3721,0.1014,0.0835999999999996,0.108699999999999,0.0804999999999998,0.0802999999999997
6.1,0.1241,0.1757,0.2755,0.3928,0.3654,0.2935,0.2952,0.2927,0.3954,0.4386,0.2633,0.3042,0.3579,0.3667,0.0993000000000002,0.0829999999999995,0.1054,0.0780999999999998,0.0791999999999997
6.2,0.1232,0.1703,0.272400000000001,0.3892,0.3644,0.2923,0.2934,0.2892,0.3962,0.4382,0.2635,0.3019,0.3557,0.3666,0.0961999999999995,0.0801999999999999,0.1015,0.0764000000000001,0.0772000000000002
6.3,0.1243,0.1684,0.2657,0.3873,0.3635,0.2919,0.2925,0.2859,0.3941,0.4364,0.2598,0.2987,0.3515,0.3621,0.0936999999999999,0.0786999999999997,0.0991999999999998,0.0749,0.0751999999999999
6.4,0.1201,0.1648,0.2627,0.3821,0.3627,0.2922,0.2926,0.283,0.3934,0.4353,0.2576,0.2963,0.3503,0.3572,0.0923999999999999,0.0766000000000002,0.0997999999999997,0.0728,0.0737999999999996
6.5,0.1169,0.1639,0.2593,0.3786,0.3611,0.2907,0.2924,0.2787,0.3924,0.4348,0.2521,0.2916,0.3469,0.3513,0.0894999999999996,0.0762000000000002,0.0958000000000002,0.0729000000000003,0.0731000000000001
6.6,0.1157,0.1613,0.2567,0.3724,0.3597,0.2898,0.2916,0.2754,0.3915,0.433,0.2506,0.2879,0.3412,0.3462,0.0876999999999997,0.0731999999999998,0.0926999999999997,0.0699999999999997,0.0701000000000001
6.7,0.1152,0.1588,0.2536,0.3671,0.3599,0.2907,0.2919,0.2763,0.3907,0.4324,0.246,0.2878,0.3401,0.3439,0.0857999999999997,0.0720999999999994,0.0908999999999996,0.0683,0.0684999999999998
6.8,0.113,0.1549,0.2485,0.364,0.3609,0.2893,0.2898,0.2727,0.389,0.433,0.2408,0.2845,0.3377,0.3378,0.084499999999999,0.0719999999999997,0.0890999999999995,0.0693,0.0698000000000001
6.9,0.1094,0.1545,0.2462,0.3614,0.3602,0.2886,0.2891,0.2706,0.3865,0.4326,0.2402,0.2814,0.3353,0.3332,0.0841999999999995,0.0700999999999997,0.0876999999999998,0.0675,0.0679
7,0.107,0.152,0.2397,0.3565,0.3569,0.2887,0.2883,0.2668,0.3761,0.4309,0.237,0.2778,0.3329,0.3301,0.0805999999999993,0.0677999999999997,0.0856999999999993,0.0657000000000001,0.0668000000000002
7.1,0.1059,0.1487,0.2347,0.3506,0.3567,0.2875,0.2878,0.2668,0.3765,0.4314,0.2374,0.2786,0.3292,0.326,0.0784999999999998,0.0667000000000002,0.0828,0.0636000000000005,0.0650000000000006
7.2,0.1052,0.1466,0.2314,0.3467,0.3557,0.2865,0.2878,0.2637,0.3739,0.4288,0.2341,0.2753,0.3268,0.3201,0.0755999999999992,0.0649,0.0797,0.0615000000000001,0.0622999999999999
7.3,0.104,0.1457,0.2277,0.3407,0.3541,0.2858,0.2874,0.2607,0.3725,0.4275,0.2313,0.2707,0.3239,0.318,0.0757999999999999,0.0642999999999998,0.0780999999999998,0.0611999999999998,0.0622000000000001
7.4,0.1011,0.1433,0.2245,0.339,0.3538,0.284700000000001,0.287,0.2569,0.3725,0.4261,0.2286,0.2677,0.321,0.3132,0.0726999999999995,0.0615999999999999,0.0755999999999999,0.0596999999999998,0.0600999999999996
7.5,0.1004,0.1404,0.2205,0.3345,0.3532,0.2848,0.2861,0.2554,0.3711,0.4257,0.2266,0.2671,0.3216,0.3099,0.0712999999999999,0.0596000000000002,0.0749999999999997,0.0574999999999999,0.0587999999999999
7.6,0.0982,0.1376,0.2169,0.3297,0.3521,0.2836,0.2853,0.252,0.3707,0.4249,0.2242,0.2639,0.3176,0.3059,0.0679000000000003,0.0592999999999997,0.0710000000000001,0.0569999999999996,0.0576000000000001
7.7,0.0998000000000002,0.1375,0.2102,0.3283,0.3514,0.2834,0.2849,0.2506,0.3713,0.4254,0.2231,0.2638,0.3164,0.3028,0.0662999999999999,0.0573,0.0679999999999995,0.0558000000000003,0.0569000000000003
7.8,0.0995999999999997,0.1347,0.2071,0.3245,0.3505,0.2824,0.2851,0.2497,0.369,0.4232,0.2198,0.2616,0.3159,0.3011,0.0649999999999998,0.0562999999999998,0.0675999999999997,0.0546000000000001,0.0561
7.9,0.0971,0.1325,0.2056,0.3209,0.3503,0.283300000000001,0.284,0.2484,0.3681,0.422,0.2201,0.2609,0.3147,0.2984,0.0648999999999998,0.0562000000000001,0.0674999999999997,0.0546000000000001,0.0553
8,0.0958999999999997,0.1317,0.2019,0.3182,0.3504,0.283300000000001,0.2838,0.2468,0.3539,0.4056,0.2186,0.2589,0.3104,0.2944,0.0629999999999998,0.0568999999999998,0.0652999999999997,0.0545,0.0550999999999998
8.1,0.0948999999999995,0.1298,0.1997,0.3131,0.349,0.2827,0.2841,0.246,0.3532,0.4031,0.2161,0.2565,0.3072,0.2934,0.0621999999999998,0.0546999999999997,0.0631999999999999,0.0534999999999997,0.0537999999999998
8.2,0.0939999999999995,0.1262,0.1953,0.3102,0.349,0.282,0.2831,0.2453,0.3531,0.4021,0.2183,0.2546,0.3056,0.2908,0.0624000000000003,0.0547999999999998,0.0639999999999997,0.0526999999999996,0.0533999999999999
8.3,0.0901999999999997,0.1264,0.1931,0.3059,0.3475,0.2817,0.2825,0.2446,0.3534,0.4007,0.2157,0.2552,0.3069,0.2876,0.0597999999999999,0.0528999999999997,0.0614999999999994,0.0511999999999998,0.0521999999999997
8.4,0.0884999999999998,0.1235,0.1912,0.3026,0.3476,0.2809,0.2827,0.2408,0.3529,0.4023,0.2131,0.2505,0.3047,0.285,0.0593000000000002,0.0517999999999997,0.0599999999999996,0.0500999999999998,0.0513000000000001
8.5,0.0905999999999996,0.1224,0.1874,0.2999,0.3467,0.2814,0.2828,0.2378,0.3502,0.3998,0.2077,0.2488,0.3012,0.2801,0.0575000000000001,0.0498999999999999,0.0606999999999998,0.0490999999999999,0.0500999999999999
8.6,0.0884999999999998,0.120499999999999,0.1866,0.2979,0.3462,0.282,0.2809,0.2385,0.352,0.399,0.2066,0.2482,0.3018,0.2774,0.0562999999999997,0.0483,0.0583999999999998,0.0482000000000004,0.0487000000000001
8.7,0.0890000000000001,0.119,0.184,0.2937,0.3458,0.2805,0.2807,0.236399999999999,0.3512,0.3972,0.2033,0.2471,0.2994,0.2703,0.0545999999999996,0.0494000000000001,0.0560999999999996,0.0483000000000005,0.0486999999999999
8.8,0.0866999999999999,0.1172,0.181,0.287,0.3447,0.2799,0.2812,0.2347,0.3503,0.3968,0.2014,0.2462,0.2981,0.269,0.0526000000000001,0.0481999999999999,0.0538000000000003,0.0476999999999999,0.0480999999999997
8.9,0.0851,0.1144,0.1804,0.2838,0.3445,0.2795,0.2812,0.2321,0.3482,0.3937,0.1986,0.2437,0.2967,0.2667,0.0514000000000001,0.0477000000000003,0.0523999999999998,0.0466999999999999,0.0470999999999998
9,0.0870999999999996,0.113,0.1787,0.2811,0.3442,0.2784,0.2801,0.2281,0.3388,0.393,0.197299999999999,0.2411,0.2952,0.2675,0.0495999999999998,0.0455,0.0516000000000001,0.0453999999999998,0.0457999999999998
9.1,0.0858999999999999,0.1095,0.1747,0.2792,0.344,0.2779,0.2804,0.2284,0.3373,0.3917,0.1958,0.2407,0.2934,0.2626,0.0501000000000001,0.0451000000000004,0.052,0.0439000000000006,0.0453000000000003
9.2,0.0862999999999999,0.1097,0.1718,0.2759,0.3426,0.278,0.279,0.2271,0.3345,0.3932,0.1973,0.2383,0.2906,0.26,0.0489000000000001,0.0437000000000001,0.0503999999999998,0.0442000000000001,0.0448999999999999
9.3,0.0825000000000001,0.1083,0.1693,0.2741,0.3426,0.2783,0.2788,0.2269,0.3357,0.392,0.1952,0.2374,0.2904,0.2595,0.0473,0.0426000000000001,0.0493000000000001,0.0429999999999999,0.0441000000000003
9.4,0.0819999999999997,0.1074,0.1685,0.2691,0.3429,0.2773,0.2786,0.2242,0.3363,0.3919,0.1952,0.2365,0.2904,0.2518,0.0464999999999999,0.0413000000000001,0.0478999999999998,0.0423000000000002,0.0431999999999999
9.5,0.0808999999999997,0.1062,0.1673,0.2657,0.342,0.2784,0.2778,0.2246,0.3343,0.3911,0.1936,0.2347,0.2878,0.2525,0.0463000000000002,0.0407999999999999,0.0474999999999999,0.0407000000000004,0.0422000000000001
9.6,0.0789999999999995,0.1054,0.1646,0.2648,0.3418,0.277,0.2782,0.2215,0.3313,0.3915,0.1903,0.2326,0.2833,0.2488,0.0453000000000003,0.0407999999999997,0.0466999999999996,0.0406000000000006,0.0422000000000005
9.7,0.0784999999999998,0.1042,0.1615,0.2634,0.3414,0.277,0.2781,0.2189,0.3324,0.3939,0.1881,0.2297,0.2826,0.2444,0.0440999999999997,0.0403000000000003,0.0454999999999997,0.0405000000000006,0.0423000000000004
9.8,0.0776999999999997,0.1048,0.1603,0.259,0.3417,0.2767,0.2767,0.2161,0.3315,0.3942,0.1878,0.2285,0.2803,0.2408,0.0439000000000001,0.04,0.0448000000000002,0.0393000000000003,0.0411000000000002
9.9,0.0792999999999996,0.1033,0.1594,0.2573,0.34,0.2758,0.2768,0.2151,0.3308,0.3945,0.1861,0.2251,0.276500000000001,0.2397,0.0429000000000002,0.0383000000000002,0.0436000000000004,0.0387000000000005,0.0402000000000006
10,0.0767999999999995,0.1034,0.156,0.2531,0.3407,0.2755,0.2765,0.2137,0.3221,0.3791,0.1827,0.2238,0.2751,0.2359,0.0410000000000005,0.0375000000000004,0.0429000000000005,0.0382000000000008,0.0394000000000007


==> dataMS/pfs_experiment/pfs_results_scenario5_final.csv <==
T,pcs_hill (tau =0.8,pcs_aqd (nu =0.95,pcs_aqd (nu =0.99,pcs_aqd (nu =0.995,pcs_ber (nu =1.2582,pcs_ber (nu =1.5164,pcs_ber (nu =1.7746,pcs_cvar_ea (nu =0.95,pcs_cvar_ea (nu =0.99,pcs_cvar_ea (nu =0.995,pcs_eel_ea (nu =1.2582,pcs_eel_ea (nu =1.5164,pcs_eel_ea (nu =1.7746,alg2_mu+sigma,alg2_mu+2sigma,alg2_mu+3sigma,alg2_95%VaR,alg2_99%VaR,alg2_99.5%VaR
1,0.6481,0.5409,0.718,0.7641,0.7,0.6772,0.7387,0.5854,0.6376,0.659,0.554,0.6048,0.6555,0.6492,0.5739,0.5694,0.5864,0.572,0.5781
1.1,0.6271,0.511,0.7002,0.7511,0.6685,0.6358,0.6853,0.5811,0.6351,0.6543,0.5399,0.594,0.6416,0.6314,0.5367,0.5376,0.551,0.5433,0.551
1.2,0.6052,0.4859,0.6826,0.7397,0.6194,0.5758,0.6296,0.558,0.6243,0.6467,0.5249,0.5794,0.6236,0.6257,0.5046,0.4955,0.5242,0.5067,0.52
1.3,0.593,0.4638,0.6671,0.7298,0.5797,0.5289,0.5823,0.5491,0.6158,0.6418,0.5084,0.5648,0.6105,0.6217,0.4783,0.4665,0.4949,0.4785,0.4924
1.4,0.581,0.4428,0.6512,0.7201,0.556,0.4932,0.5468,0.5304,0.6091,0.6333,0.492,0.5518,0.596,0.6206,0.4513,0.4417,0.4716,0.4564,0.474
1.5,0.5784,0.4221,0.6371,0.7102,0.5276,0.4598,0.5136,0.522,0.6029,0.6291,0.4746,0.5367,0.5843,0.6185,0.4272,0.4169,0.4517,0.436,0.4566
1.6,0.5755,0.4078,0.6204,0.7006,0.5134,0.4404,0.4883,0.5102,0.5989,0.6261,0.468,0.526,0.5772,0.6126,0.4133,0.4022,0.4386,0.4232,0.4419
1.7,0.5661,0.389,0.6065,0.6892,0.4902,0.4152,0.4652,0.5005,0.5934,0.6211,0.4566,0.516,0.5654,0.6073,0.3999,0.3785,0.4232,0.4017,0.4246
1.8,0.564,0.3755,0.5934,0.6824,0.4723,0.3948,0.4475,0.4921,0.5901,0.6182,0.4461,0.5068,0.5573,0.6123,0.3854,0.366,0.4114,0.3898,0.4138
1.9,0.5627,0.3599,0.5825,0.672,0.4564,0.3806,0.4274,0.4857,0.59,0.6172,0.4368,0.4969,0.5489,0.6087,0.3701,0.3493,0.3949,0.3716,0.3978
2,0.5612,0.3474,0.5743,0.6632,0.4438,0.3646,0.415,0.4666,0.5568,0.5817,0.4175,0.4816,0.5385,0.6069,0.359,0.3355,0.3835,0.3592,0.3886
2.1,0.5521,0.3317,0.559,0.6566,0.4334,0.3585,0.4019,0.4608,0.5526,0.5794,0.4105,0.4728,0.5275,0.6037,0.3479,0.323,0.3713,0.3479,0.3762
2.2,0.5511,0.3197,0.5489,0.6476,0.4235,0.344,0.3953,0.4504,0.5505,0.5765,0.4008,0.4611,0.5198,0.6015,0.331,0.3092,0.3574,0.3351,0.3639
2.3,0.5463,0.3108,0.5373,0.6369,0.4123,0.3366,0.3816,0.4464,0.5503,0.5784,0.3941,0.4575,0.5158,0.6011,0.3215,0.2989,0.3496,0.3244,0.3526
2.4,0.542,0.3029,0.5253,0.6281,0.4078,0.329,0.3736,0.4364,0.5479,0.5771,0.3862,0.4475,0.5096,0.6007,0.3146,0.2886,0.3399,0.3201,0.3474
2.5,0.541,0.292,0.5122,0.6229,0.401,0.3238,0.366,0.4331,0.5486,0.5745,0.3751,0.4442,0.5081,0.5944,0.3082,0.2837,0.3343,0.3104,0.3378
2.6,0.5342,0.2847,0.5039,0.6115,0.3923,0.3166,0.3578,0.4258,0.5441,0.5699,0.3701,0.4364,0.5023,0.5878,0.3022,0.2733,0.3294,0.302,0.3319
2.7,0.5337,0.2733,0.4921,0.604,0.3863,0.3073,0.3506,0.4238,0.5418,0.5675,0.3603,0.4306,0.4992,0.5817,0.2954,0.2647,0.3187,0.2907,0.3167
2.8,0.5289,0.2678,0.4834,0.5935,0.379,0.3061,0.3464,0.414,0.5391,0.5651,0.3536,0.4235,0.4922,0.5767,0.2815,0.2577,0.3081,0.2806,0.3109
2.9,0.5282,0.2595,0.4752,0.5851,0.3728,0.3005,0.3395,0.4119,0.538,0.5649,0.3464,0.419,0.4853,0.573,0.2713,0.2466,0.2991,0.2735,0.3014
3,0.5273,0.2484,0.4669,0.5773,0.3705,0.2944,0.3351,0.398,0.513,0.5591,0.3408,0.4102,0.4776,0.5688,0.265,0.235,0.2932,0.2629,0.2931
3.1,0.5232,0.2429,0.4584,0.5731,0.3684,0.2938,0.3314,0.3942,0.5098,0.5558,0.3353,0.4044,0.4694,0.5661,0.2599,0.231,0.2845,0.2548,0.2886
3.2,0.5237,0.2361,0.4486,0.5621,0.3617,0.2894,0.3259,0.3851,0.5095,0.5566,0.3274,0.3982,0.4668,0.5594,0.2551,0.2267,0.2819,0.2505,0.2827
3.3,0.5231,0.2317,0.438,0.5555,0.3574,0.2858,0.3222,0.3841,0.5055,0.5538,0.3193,0.3932,0.4616,0.555,0.2464,0.2148,0.2724,0.2417,0.2774
3.4,0.5222,0.2241,0.4285,0.5477,0.3544,0.2828,0.3171,0.3764,0.502,0.5538,0.3152,0.3856,0.4537,0.5537,0.2417,0.2146,0.2655,0.2392,0.2735
3.5,0.5247,0.2177,0.421,0.5407,0.3513,0.2801,0.3128,0.3702,0.5022,0.5531,0.3047,0.3776,0.4497,0.5507,0.2345,0.2089,0.2583,0.2325,0.2696
3.6,0.5224,0.2122,0.4145,0.5316,0.3467,0.2782,0.3086,0.3663,0.5009,0.553,0.3005,0.3738,0.4477,0.5454,0.2299,0.2025,0.2511,0.2294,0.2614
3.7,0.5228,0.2068,0.4056,0.5235,0.3459,0.276,0.307,0.3636,0.5003,0.5495,0.2977,0.3699,0.4455,0.545,0.2229,0.1964,0.2448,0.2167,0.2545
3.8,0.5229,0.2011,0.3976,0.5174,0.3445,0.2732,0.3056,0.3546,0.5028,0.5501,0.2911,0.3656,0.4439,0.5399,0.218,0.1909,0.2419,0.2146,0.2507
3.9,0.5185,0.1963,0.3897,0.5125,0.3432,0.2712,0.3014,0.3533,0.5042,0.552,0.2862,0.3632,0.4407,0.5319,0.2151,0.1873,0.238,0.2153,0.2489
4,0.521,0.1921,0.3825,0.5065,0.3395,0.2699,0.2989,0.346,0.4817,0.523,0.281,0.3568,0.4349,0.5282,0.2093,0.1829,0.2297,0.209,0.2446
4.1,0.5223,0.19,0.3741,0.4994,0.337,0.2689,0.297,0.343,0.482,0.5211,0.2769,0.3509,0.4334,0.5272,0.205,0.1781,0.2284,0.2043,0.2366
4.2,0.5245,0.1843,0.369,0.4953,0.3358,0.2666,0.2947,0.3407,0.4792,0.5193,0.273000000000001,0.3482,0.4283,0.5272,0.2019,0.1728,0.2262,0.1989,0.2335
4.3,0.5222,0.1836,0.3603,0.4885,0.3333,0.2642,0.2935,0.3375,0.4748,0.5159,0.2706,0.3412,0.4239,0.5227,0.1972,0.1687,0.2199,0.1939,0.2304
4.4,0.5172,0.1786,0.3543,0.4835,0.3308,0.2633,0.2919,0.3305,0.4759,0.5153,0.2662,0.3377,0.4195,0.5201,0.188,0.1671,0.2116,0.1934,0.2265
4.5,0.5158,0.174300000000001,0.3472,0.4758,0.3281,0.2618,0.2886,0.3285,0.4743,0.5126,0.2585,0.3342,0.4137,0.5164,0.1868,0.1648,0.2084,0.1902,0.2209
4.6,0.5142,0.1698,0.3412,0.4708,0.3284,0.2602,0.2857,0.3223,0.474,0.5122,0.2563,0.3285,0.4106,0.5124,0.1823,0.1614,0.2041,0.186,0.2207
4.7,0.5167,0.1664,0.3359,0.4665,0.3269,0.2586,0.2845,0.3198,0.4723,0.5109,0.2505,0.325,0.4047,0.5068,0.179,0.156,0.2002,0.1834,0.2174
4.8,0.5142,0.1634,0.3324,0.4622,0.325,0.2593,0.2839,0.3136,0.47,0.5111,0.2454,0.3209,0.4005,0.4995,0.1781,0.1516,0.1976,0.1792,0.2122
4.9,0.513,0.1581,0.3271,0.4557,0.3234,0.258,0.2829,0.3118,0.4683,0.5079,0.242,0.3173,0.3963,0.5006,0.1774,0.1489,0.196,0.1763,0.2104
5,0.5088,0.1564,0.3211,0.4512,0.3227,0.2554,0.2816,0.3062,0.4494,0.5061,0.238,0.3121,0.3936,0.4961,0.1724,0.1464,0.1911,0.1708,0.2044
5.1,0.5087,0.1535,0.3155,0.4451,0.3202,0.2552,0.279,0.3023,0.4495,0.5064,0.2318,0.3077,0.39,0.4908,0.171,0.1425,0.1888,0.1684,0.1986
5.2,0.5156,0.1496,0.3078,0.4415,0.3209,0.2533,0.2794,0.2961,0.4464,0.505,0.2293,0.3034,0.3861,0.4869,0.1681,0.1388,0.1855,0.1644,0.1954
5.3,0.5135,0.1474,0.3018,0.4342,0.3187,0.2529,0.2768,0.2935,0.4483,0.5065,0.2229,0.2986,0.3831,0.4828,0.1654,0.1375,0.1842,0.1603,0.1898
5.4,0.5135,0.1436,0.2954,0.4295,0.3172,0.2525,0.2757,0.2862,0.4474,0.5044,0.22,0.2944,0.3783,0.4794,0.1647,0.1382,0.1831,0.1609,0.1915
5.5,0.5111,0.1399,0.2914,0.4259,0.3163,0.2511,0.2754,0.2846,0.4496,0.5034,0.2156,0.291,0.3774,0.4788,0.1618,0.1324,0.1806,0.1575,0.1881
5.6,0.5115,0.1373,0.2874,0.4224,0.3137,0.2514,0.2737,0.2819,0.4486,0.5022,0.2131,0.2895,0.3749,0.4767,0.1571,0.131200000000001,0.1774,0.1575,0.188
5.7,0.5103,0.1327,0.2822,0.4181,0.3147,0.2496,0.2733,0.2813,0.4474,0.5001,0.213,0.2865,0.3697,0.4705,0.1535,0.127,0.1722,0.152,0.1819
5.8,0.515,0.1315,0.2767,0.4134,0.3123,0.248699999999999,0.2719,0.2753,0.4477,0.4991,0.209499999999999,0.2833,0.3691,0.4696,0.1472,0.1248,0.1695,0.1504,0.1794
5.9,0.5135,0.1297,0.2721,0.4077,0.3126,0.2485,0.2706,0.2725,0.4441,0.4972,0.2054,0.2815,0.3634,0.4683,0.145,0.1233,0.1647,0.149,0.1778
6,0.5124,0.1265,0.269,0.4028,0.3106,0.2486,0.2698,0.2703,0.4314,0.4799,0.2057,0.2786,0.3627,0.4652,0.1444,0.1235,0.164,0.1446,0.1736
6.1,0.5098,0.1236,0.2656,0.396,0.3096,0.2482,0.2684,0.2692,0.431,0.4794,0.2026,0.2747,0.361,0.462,0.145,0.121000000000001,0.165,0.1414,0.1728
6.2,0.5083,0.1212,0.2603,0.3914,0.3075,0.2472,0.2679,0.2662,0.4283,0.4764,0.2007,0.2727,0.357,0.46,0.1408,0.119900000000001,0.1612,0.1424,0.1708
6.3,0.5052,0.1183,0.2577,0.387,0.3079,0.2462,0.2662,0.263,0.4274,0.4747,0.1963,0.2696,0.3535,0.456,0.1413,0.1173,0.1602,0.1399,0.1679
6.4,0.5042,0.115800000000001,0.2534,0.3847,0.3073,0.245,0.2666,0.2574,0.426599999999999,0.4757,0.1934,0.2649,0.3517,0.4515,0.141,0.1176,0.1592,0.1374,0.1656
6.5,0.5055,0.1144,0.2499,0.3789,0.3069,0.2452,0.2648,0.258000000000001,0.4268,0.4744,0.192500000000001,0.2631,0.3501,0.4487,0.1363,0.1135,0.1544,0.1358,0.1642
6.6,0.5032,0.1124,0.2455,0.3742,0.3059,0.2445,0.2636,0.255,0.4273,0.4758,0.1885,0.2596,0.3472,0.4464,0.1333,0.1141,0.151400000000001,0.1389,0.1674
6.7,0.509,0.1112,0.2418,0.3685,0.305,0.2448,0.2626,0.2539,0.4252,0.474,0.1907,0.2582,0.3427,0.4442,0.1338,0.1141,0.1513,0.134000000000001,0.1617
6.8,0.5081,0.1097,0.237,0.3658,0.3055,0.2431,0.2635,0.2515,0.4238,0.4739,0.188,0.2553,0.3408,0.4411,0.1339,0.1134,0.151,0.135000000000001,0.1626
6.9,0.5061,0.1076,0.234,0.3597,0.3051,0.2428,0.2613,0.2502,0.4223,0.474,0.1855,0.2538,0.3392,0.4404,0.132,0.1123,0.147,0.131100000000001,0.1611
7,0.5074,0.1055,0.2324,0.3573,0.3042,0.2427,0.2612,0.2463,0.4065,0.4732,0.1807,0.2525,0.3365,0.436,0.1282,0.1102,0.1465,0.1285,0.1594
7.1,0.5044,0.1016,0.229,0.3551,0.3041,0.2419,0.2607,0.2425,0.4052,0.4713,0.1781,0.2475,0.3329,0.4336,0.1249,0.111400000000001,0.1403,0.1287,0.1592
7.2,0.505,0.1015,0.2241,0.3504,0.304,0.241,0.2599,0.2392,0.404,0.4718,0.1751,0.2454,0.331,0.431,0.1235,0.1117,0.142499999999999,0.129,0.1586
7.3,0.504,0.0985999999999997,0.2205,0.349,0.303,0.241,0.2583,0.238400000000001,0.4039,0.4712,0.1745,0.2442,0.3296,0.4282,0.1246,0.1071,0.14,0.1268,0.1539
7.4,0.5049,0.0964999999999998,0.2172,0.3471,0.3029,0.2399,0.2588,0.2359,0.4021,0.4703,0.1709,0.2432,0.326700000000001,0.4264,0.122,0.1062,0.139,0.1243,0.152
7.5,0.5011,0.0951000000000001,0.2148,0.3447,0.3018,0.2401,0.2574,0.2345,0.4035,0.4714,0.1674,0.2391,0.3256,0.4257,0.1162,0.1044,0.1327,0.122,0.1512
7.6,0.5025,0.0943999999999996,0.2108,0.3411,0.3022,0.2388,0.2563,0.2288,0.4015,0.4697,0.1673,0.2348,0.3241,0.4238,0.1155,0.101,0.1332,0.1201,0.148
7.7,0.5011,0.0938000000000001,0.2067,0.3373,0.3022,0.2381,0.2569,0.2309,0.4052,0.4691,0.1642,0.2347,0.3226,0.4202,0.1139,0.0997,0.1313,0.1184,0.1455
7.8,0.5006,0.0920000000000001,0.2044,0.334,0.3015,0.2376,0.2559,0.2268,0.4045,0.4685,0.1603,0.2312,0.3189,0.4205,0.1137,0.0970000000000002,0.1302,0.1179,0.143
7.9,0.5058,0.0909000000000002,0.2013,0.3304,0.2996,0.2369,0.2559,0.2271,0.4046,0.4685,0.1586,0.2321,0.317,0.4173,0.1131,0.0968000000000003,0.129,0.1143,0.1417
8,0.504,0.0869999999999996,0.2017,0.3281,0.2987,0.2365,0.2558,0.2215,0.3932,0.4492,0.1561,0.2272,0.3148,0.4147,0.111799999999999,0.0958999999999999,0.1276,0.1154,0.1414
8.1,0.4997,0.0847999999999999,0.1973,0.3241,0.2982,0.2359,0.255,0.2203,0.3921,0.4481,0.1555,0.2234,0.312,0.4142,0.1083,0.0923999999999997,0.1239,0.1112,0.1392
8.2,0.5,0.0845999999999996,0.195,0.322,0.2979,0.2351,0.2545,0.2168,0.3911,0.4484,0.1538,0.2202,0.3081,0.4108,0.1073,0.0919999999999996,0.1217,0.1097,0.1368
8.3,0.5042,0.0836999999999993,0.1924,0.3155,0.2967,0.2344,0.2538,0.2172,0.3913,0.4486,0.1544,0.2207,0.3078,0.4085,0.1062,0.0897999999999994,0.1214,0.1076,0.1372
8.4,0.4964,0.0829999999999994,0.1902,0.3127,0.2972,0.234,0.254,0.2134,0.3909,0.4487,0.1521,0.2191,0.3051,0.4055,0.104,0.0880999999999996,0.1182,0.1056,0.1348
8.5,0.4969,0.0810999999999999,0.1882,0.3088,0.2959,0.2342,0.2537,0.2117,0.3899,0.4478,0.151,0.216,0.3026,0.4028,0.1027,0.0866999999999998,0.1171,0.1046,0.1314
8.6,0.4942,0.0794000000000001,0.1871,0.3078,0.2956,0.2344,0.2527,0.209,0.3882,0.4459,0.1485,0.2138,0.2981,0.4022,0.1013,0.0862999999999997,0.1158,0.103,0.1282
8.7,0.4944,0.0768000000000003,0.1838,0.3032,0.2961,0.2338,0.2522,0.2048,0.385,0.4455,0.1463,0.2108,0.2932,0.4014,0.0997,0.0858999999999998,0.1155,0.1031,0.1274
8.8,0.4964,0.0753,0.1815,0.3004,0.2952,0.2328,0.2529,0.2012,0.3831,0.4453,0.1435,0.2074,0.2901,0.3991,0.0966,0.0841000000000004,0.1107,0.1023,0.1283
8.9,0.4956,0.0752000000000002,0.1798,0.2973,0.2944,0.2332,0.2526,0.2007,0.3808,0.4427,0.1412,0.2055,0.2869,0.3985,0.0976999999999998,0.0830000000000001,0.1099,0.101,0.1265
9,0.495,0.0744999999999998,0.178,0.2947,0.2942,0.2324,0.2526,0.1977,0.3709,0.4442,0.1404,0.2048,0.2854,0.3974,0.0964000000000003,0.0823999999999995,0.1084,0.0995,0.126
9.1,0.4953,0.0727000000000001,0.176,0.2912,0.2938,0.2322,0.2516,0.198300000000001,0.3717,0.4439,0.1417,0.2024,0.2846,0.3964,0.0936000000000005,0.0802999999999998,0.1067,0.0969999999999998,0.1213
9.2,0.5003,0.0714999999999998,0.1734,0.2875,0.2942,0.2322,0.2505,0.1947,0.3702,0.4434,0.1397,0.1999,0.2836,0.3968,0.0937999999999998,0.0798999999999999,0.1077,0.0965,0.1217
9.3,0.497,0.0690999999999999,0.1705,0.2845,0.2943,0.2324,0.2508,0.1945,0.3693,0.4442,0.1385,0.1987,0.2823,0.3977,0.0953000000000002,0.0795999999999996,0.1076,0.0951999999999998,0.1228
9.4,0.4964,0.0682,0.1707,0.2825,0.2933,0.2324,0.2503,0.191900000000001,0.3685,0.4446,0.1364,0.1961,0.2808,0.3977,0.0912999999999999,0.0770999999999996,0.1064,0.0939999999999996,0.1194
9.5,0.4964,0.0675999999999997,0.1692,0.2802,0.2927,0.2324,0.2493,0.1893,0.3677,0.4425,0.1346,0.194,0.2781,0.3942,0.0930999999999997,0.0790999999999997,0.1056,0.0951999999999997,0.121
9.6,0.496,0.0657999999999999,0.1686,0.2792,0.292,0.2323,0.2501,0.1861,0.3678,0.4426,0.132,0.190099999999999,0.275,0.3917,0.0939000000000001,0.0778999999999996,0.1066,0.0938999999999998,0.1181
9.7,0.499,0.0651,0.1659,0.2752,0.2915,0.2318,0.249,0.1847,0.367,0.4436,0.1303,0.1885,0.2722,0.3906,0.0910999999999998,0.0754999999999997,0.1035,0.0916999999999998,0.117799999999999
9.8,0.4955,0.0635999999999995,0.1649,0.2722,0.2906,0.2314,0.2491,0.1803,0.3679,0.445,0.1286,0.1848,0.2708,0.3877,0.0904999999999997,0.0743,0.1035,0.0907999999999997,0.1149
9.9,0.496,0.0622999999999998,0.1614,0.2693,0.2904,0.2305,0.2491,0.1797,0.3702,0.4453,0.1254,0.1831,0.2669,0.3864,0.0894999999999997,0.0745999999999998,0.1028,0.0917999999999998,0.1193
10,0.4958,0.0609000000000002,0.1611,0.2671,0.2896,0.2301,0.2479,0.1768,0.3588,0.4265,0.1237,0.1828,0.2656,0.3833,0.0879999999999995,0.0750999999999997,0.1013,0.0915,0.1167


==> dataMS/pfs_experiment/pfs_results_scenario5_final2.csv <==
T,pcs_hill (tau =0.8,pcs_aqd (nu =0.95,pcs_aqd (nu =0.99,pcs_aqd (nu =0.995,pcs_ber (nu =1.2582,pcs_ber (nu =1.5164,pcs_ber (nu =1.7746,pcs_cvar_ea (nu =0.95,pcs_cvar_ea (nu =0.99,pcs_cvar_ea (nu =0.995,pcs_eel_ea (nu =1.2582,pcs_eel_ea (nu =1.5164,pcs_eel_ea (nu =1.7746,alg2_mu+sigma,alg2_mu+2sigma,alg2_mu+3sigma,alg2_95%VaR,alg2_99%VaR,alg2_99.5%VaR
1,0.6481,0.5409,0.718,0.7641,0.7,0.6772,0.7387,0.5854,0.6376,0.659,0.554,0.6048,0.6555,0.6492,0.5739,0.5694,0.5864,0.572,0.5781
1.1,0.6271,0.511,0.7002,0.7511,0.6685,0.6358,0.6853,0.5811,0.6351,0.6543,0.5399,0.594,0.6416,0.6372,0.5349,0.5375,0.5458,0.5427,0.5508
1.2,0.6052,0.4859,0.6826,0.7397,0.6194,0.5758,0.6296,0.558,0.6243,0.6467,0.5249,0.5794,0.6236,0.6187,0.4982,0.4969,0.5107,0.5094,0.5218
1.3,0.593,0.4638,0.6671,0.7298,0.5797,0.5289,0.5823,0.5491,0.6158,0.6418,0.5084,0.5648,0.6105,0.608,0.474,0.4725,0.4868,0.4858,0.4994
1.4,0.581,0.4428,0.6512,0.7201,0.556,0.4932,0.5468,0.5304,0.6091,0.6333,0.492,0.5518,0.596,0.5982,0.4475,0.4474,0.4629,0.4643,0.4841
1.5,0.5784,0.4221,0.6371,0.7102,0.5276,0.4598,0.5136,0.522,0.6029,0.6291,0.4746,0.5367,0.5843,0.5927,0.4315,0.4288,0.4454,0.4467,0.4678
1.6,0.5755,0.4078,0.6204,0.7006,0.5134,0.4404,0.4883,0.5102,0.5989,0.6261,0.468,0.526,0.5772,0.5844,0.4125,0.4147,0.4281,0.4349,0.4561
1.7,0.5661,0.389,0.6065,0.6892,0.4902,0.4152,0.4652,0.5005,0.5934,0.6211,0.4566,0.516,0.5654,0.5783,0.3983,0.3972,0.4134,0.4226,0.4406
1.8,0.564,0.3755,0.5934,0.6824,0.4723,0.3948,0.4475,0.4921,0.5901,0.6182,0.4461,0.5068,0.5573,0.5646,0.3832,0.3808,0.3983,0.4079,0.4315
1.9,0.5627,0.3599,0.5825,0.672,0.4564,0.3806,0.4274,0.4857,0.59,0.6172,0.4368,0.4969,0.5489,0.5599,0.3708,0.3678,0.3846,0.3911,0.4177
2,0.5612,0.3474,0.5743,0.6632,0.4438,0.3646,0.415,0.4666,0.5568,0.5817,0.4175,0.4816,0.5385,0.5544,0.357,0.3534,0.368,0.3821,0.4113
2.1,0.5521,0.3317,0.559,0.6566,0.4334,0.3585,0.4019,0.4608,0.5526,0.5794,0.4105,0.4728,0.5275,0.5474,0.3366,0.3385,0.3517,0.3666,0.3976
2.2,0.5511,0.3197,0.5489,0.6476,0.4235,0.344,0.3953,0.4504,0.5505,0.5765,0.4008,0.4611,0.5198,0.5365,0.3244,0.321,0.3366,0.3536,0.3849
2.3,0.5463,0.3108,0.5373,0.6369,0.4123,0.3366,0.3816,0.4464,0.5503,0.5784,0.3941,0.4575,0.5158,0.533,0.3122,0.3084,0.3247,0.3429,0.3754
2.4,0.542,0.3029,0.5253,0.6281,0.4078,0.329,0.3736,0.4364,0.5479,0.5771,0.3862,0.4475,0.5096,0.5314,0.2992,0.2992,0.3144,0.3349,0.3648
2.5,0.541,0.292,0.5122,0.6229,0.401,0.3238,0.366,0.4331,0.5486,0.5745,0.3751,0.4442,0.5081,0.521,0.295,0.2886,0.3095,0.3199,0.3541
2.6,0.5342,0.2847,0.5039,0.6115,0.3923,0.3166,0.3578,0.4258,0.5441,0.5699,0.3701,0.4364,0.5023,0.5138,0.2869,0.284,0.3004,0.317,0.3511
2.7,0.5337,0.2733,0.4921,0.604,0.3863,0.3073,0.3506,0.4238,0.5418,0.5675,0.3603,0.4306,0.4992,0.5059,0.2745,0.2709,0.2872,0.306,0.339
2.8,0.5289,0.2678,0.4834,0.5935,0.379,0.3061,0.3464,0.414,0.5391,0.5651,0.3536,0.4235,0.4922,0.4982,0.2698,0.2682,0.2837,0.3005,0.3338
2.9,0.5282,0.2595,0.4752,0.5851,0.3728,0.3005,0.3395,0.4119,0.538,0.5649,0.3464,0.419,0.4853,0.4953,0.2631,0.26,0.2772,0.2933,0.3307
3,0.5273,0.2484,0.4669,0.5773,0.3705,0.2944,0.3351,0.398,0.513,0.5591,0.3408,0.4102,0.4776,0.4909,0.2535,0.2494,0.2694,0.2847,0.3186
3.1,0.5232,0.2429,0.4584,0.5731,0.3684,0.2938,0.3314,0.3942,0.5098,0.5558,0.3353,0.4044,0.4694,0.4848,0.252,0.2446,0.2627,0.2791,0.3135
3.2,0.5237,0.2361,0.4486,0.5621,0.3617,0.2894,0.3259,0.3851,0.5095,0.5566,0.3274,0.3982,0.4668,0.4841,0.2459,0.2376,0.2602,0.2722,0.308
3.3,0.5231,0.2317,0.438,0.5555,0.3574,0.2858,0.3222,0.3841,0.5055,0.5538,0.3193,0.3932,0.4616,0.4772,0.235,0.2295,0.248400000000001,0.2626,0.2981
3.4,0.5222,0.2241,0.4285,0.5477,0.3544,0.2828,0.3171,0.3764,0.502,0.5538,0.3152,0.3856,0.4537,0.4737,0.2271,0.220800000000001,0.238499999999999,0.254200000000001,0.2908
3.5,0.5247,0.2177,0.421,0.5407,0.3513,0.2801,0.3128,0.3702,0.5022,0.5531,0.3047,0.3776,0.4497,0.4673,0.2236,0.2165,0.2352,0.252,0.2894
3.6,0.5224,0.2122,0.4145,0.5316,0.3467,0.2782,0.3086,0.3663,0.5009,0.553,0.3005,0.3738,0.4477,0.4641,0.218,0.2118,0.231,0.2459,0.2859
3.7,0.5228,0.2068,0.4056,0.5235,0.3459,0.276,0.307,0.3636,0.5003,0.5495,0.2977,0.3699,0.4455,0.4591,0.209,0.2051,0.2217,0.2402,0.28
3.8,0.5229,0.2011,0.3976,0.5174,0.3445,0.2732,0.3056,0.3546,0.5028,0.5501,0.2911,0.3656,0.4439,0.454,0.2078,0.204199999999999,0.2201,0.2363,0.2756
3.9,0.5185,0.1963,0.3897,0.5125,0.3432,0.2712,0.3014,0.3533,0.5042,0.552,0.2862,0.3632,0.4407,0.4523,0.2006,0.1972,0.2109,0.2306,0.2703
4,0.521,0.1921,0.3825,0.5065,0.3395,0.2699,0.2989,0.346,0.4817,0.523,0.281,0.3568,0.4349,0.4466,0.1963,0.1944,0.2101,0.2272,0.2647
4.1,0.5223,0.19,0.3741,0.4994,0.337,0.2689,0.297,0.343,0.482,0.5211,0.2769,0.3509,0.4334,0.4424,0.1939,0.1881,0.2031,0.2207,0.2597
4.2,0.5245,0.1843,0.369,0.4953,0.3358,0.2666,0.2947,0.3407,0.4792,0.5193,0.273000000000001,0.3482,0.4283,0.439,0.1897,0.1861,0.1983,0.2205,0.2555
4.3,0.5222,0.1836,0.3603,0.4885,0.3333,0.2642,0.2935,0.3375,0.4748,0.5159,0.2706,0.3412,0.4239,0.4386,0.1867,0.1837,0.1962,0.2167,0.2538
4.4,0.5172,0.1786,0.3543,0.4835,0.3308,0.2633,0.2919,0.3305,0.4759,0.5153,0.2662,0.3377,0.4195,0.4299,0.1804,0.1761,0.1922,0.2098,0.2479
4.5,0.5158,0.174300000000001,0.3472,0.4758,0.3281,0.2618,0.2886,0.3285,0.4743,0.5126,0.2585,0.3342,0.4137,0.4264,0.1745,0.1748,0.1873,0.2067,0.2455
4.6,0.5142,0.1698,0.3412,0.4708,0.3284,0.2602,0.2857,0.3223,0.474,0.5122,0.2563,0.3285,0.4106,0.4207,0.1718,0.1683,0.1798,0.2043,0.243
4.7,0.5167,0.1664,0.3359,0.4665,0.3269,0.2586,0.2845,0.3198,0.4723,0.5109,0.2505,0.325,0.4047,0.4151,0.1708,0.1649,0.1773,0.1988,0.2368
4.8,0.5142,0.1634,0.3324,0.4622,0.325,0.2593,0.2839,0.3136,0.47,0.5111,0.2454,0.3209,0.4005,0.4097,0.1653,0.1627,0.1737,0.1949,0.2309
4.9,0.513,0.1581,0.3271,0.4557,0.3234,0.258,0.2829,0.3118,0.4683,0.5079,0.242,0.3173,0.3963,0.4079,0.162800000000001,0.1585,0.171400000000001,0.1892,0.2265
5,0.5088,0.1564,0.3211,0.4512,0.3227,0.2554,0.2816,0.3062,0.4494,0.5061,0.238,0.3121,0.3936,0.4017,0.159600000000001,0.1558,0.169200000000001,0.1863,0.2252
5.1,0.5087,0.1535,0.3155,0.4451,0.3202,0.2552,0.279,0.3023,0.4495,0.5064,0.2318,0.3077,0.39,0.4029,0.1564,0.1525,0.1659,0.1857,0.2248
5.2,0.5156,0.1496,0.3078,0.4415,0.3209,0.2533,0.2794,0.2961,0.4464,0.505,0.2293,0.3034,0.3861,0.4004,0.1511,0.1504,0.1598,0.183,0.2203
5.3,0.5135,0.1474,0.3018,0.4342,0.3187,0.2529,0.2768,0.2935,0.4483,0.5065,0.2229,0.2986,0.3831,0.3979,0.1465,0.1438,0.1572,0.1758,0.2146
5.4,0.5135,0.1436,0.2954,0.4295,0.3172,0.2525,0.2757,0.2862,0.4474,0.5044,0.22,0.2944,0.3783,0.3901,0.1451,0.1405,0.1569,0.1719,0.2085
5.5,0.5111,0.1399,0.2914,0.4259,0.3163,0.2511,0.2754,0.2846,0.4496,0.5034,0.2156,0.291,0.3774,0.3876,0.1414,0.1374,0.1512,0.1716,0.2067
5.6,0.5115,0.1373,0.2874,0.4224,0.3137,0.2514,0.2737,0.2819,0.4486,0.5022,0.2131,0.2895,0.3749,0.3881,0.144,0.1374,0.1528,0.1662,0.2043
5.7,0.5103,0.1327,0.2822,0.4181,0.3147,0.2496,0.2733,0.2813,0.4474,0.5001,0.213,0.2865,0.3697,0.3829,0.1405,0.1346,0.1502,0.1645,0.2018
5.8,0.515,0.1315,0.2767,0.4134,0.3123,0.248699999999999,0.2719,0.2753,0.4477,0.4991,0.209499999999999,0.2833,0.3691,0.3792,0.1374,0.1344,0.1475,0.1633,0.2
5.9,0.5135,0.1297,0.2721,0.4077,0.3126,0.2485,0.2706,0.2725,0.4441,0.4972,0.2054,0.2815,0.3634,0.3757,0.1352,0.132,0.1445,0.1613,0.1997
6,0.5124,0.1265,0.269,0.4028,0.3106,0.2486,0.2698,0.2703,0.4314,0.4799,0.2057,0.2786,0.3627,0.374,0.1316,0.1273,0.1412,0.1561,0.1927
6.1,0.5098,0.1236,0.2656,0.396,0.3096,0.2482,0.2684,0.2692,0.431,0.4794,0.2026,0.2747,0.361,0.3722,0.1304,0.1254,0.141,0.1532,0.1888
6.2,0.5083,0.1212,0.2603,0.3914,0.3075,0.2472,0.2679,0.2662,0.4283,0.4764,0.2007,0.2727,0.357,0.3688,0.1299,0.1246,0.1382,0.154899999999999,0.1906
6.3,0.5052,0.1183,0.2577,0.387,0.3079,0.2462,0.2662,0.263,0.4274,0.4747,0.1963,0.2696,0.3535,0.3676,0.1311,0.1241,0.1371,0.1545,0.189299999999999
6.4,0.5042,0.115800000000001,0.2534,0.3847,0.3073,0.245,0.2666,0.2574,0.426599999999999,0.4757,0.1934,0.2649,0.3517,0.3653,0.1263,0.1203,0.135,0.1502,0.186
6.5,0.5055,0.1144,0.2499,0.3789,0.3069,0.2452,0.2648,0.258000000000001,0.4268,0.4744,0.192500000000001,0.2631,0.3501,0.3579,0.1246,0.1206,0.1303,0.1463,0.1849
6.6,0.5032,0.1124,0.2455,0.3742,0.3059,0.2445,0.2636,0.255,0.4273,0.4758,0.1885,0.2596,0.3472,0.3562,0.1248,0.117799999999999,0.1284,0.1425,0.1807
6.7,0.509,0.1112,0.2418,0.3685,0.305,0.2448,0.2626,0.2539,0.4252,0.474,0.1907,0.2582,0.3427,0.3531,0.1218,0.1171,0.1286,0.1427,0.1808
6.8,0.5081,0.1097,0.237,0.3658,0.3055,0.2431,0.2635,0.2515,0.4238,0.4739,0.188,0.2553,0.3408,0.3502,0.1191,0.1148,0.1253,0.1405,0.177900000000001
6.9,0.5061,0.1076,0.234,0.3597,0.3051,0.2428,0.2613,0.2502,0.4223,0.474,0.1855,0.2538,0.3392,0.3478,0.1161,0.1143,0.1204,0.1373,0.1738
7,0.5074,0.1055,0.2324,0.3573,0.3042,0.2427,0.2612,0.2463,0.4065,0.4732,0.1807,0.2525,0.3365,0.3436,0.112,0.1131,0.1205,0.1377,0.175000000000001
7.1,0.5044,0.1016,0.229,0.3551,0.3041,0.2419,0.2607,0.2425,0.4052,0.4713,0.1781,0.2475,0.3329,0.3429,0.1111,0.1095,0.119,0.1345,0.1702
7.2,0.505,0.1015,0.2241,0.3504,0.304,0.241,0.2599,0.2392,0.404,0.4718,0.1751,0.2454,0.331,0.3415,0.1111,0.1103,0.119,0.1358,0.1703
7.3,0.504,0.0985999999999997,0.2205,0.349,0.303,0.241,0.2583,0.238400000000001,0.4039,0.4712,0.1745,0.2442,0.3296,0.3383,0.1116,0.1071,0.1177,0.1334,0.1691
7.4,0.5049,0.0964999999999998,0.2172,0.3471,0.3029,0.2399,0.2588,0.2359,0.4021,0.4703,0.1709,0.2432,0.326700000000001,0.3354,0.1062,0.104299999999999,0.1107,0.1338,0.1658
7.5,0.5011,0.0951000000000001,0.2148,0.3447,0.3018,0.2401,0.2574,0.2345,0.4035,0.4714,0.1674,0.2391,0.3256,0.3365,0.1024,0.1031,0.108,0.1317,0.1646
7.6,0.5025,0.0943999999999996,0.2108,0.3411,0.3022,0.2388,0.2563,0.2288,0.4015,0.4697,0.1673,0.2348,0.3241,0.3276,0.103,0.1052,0.108899999999999,0.1302,0.1619
7.7,0.5011,0.0938000000000001,0.2067,0.3373,0.3022,0.2381,0.2569,0.2309,0.4052,0.4691,0.1642,0.2347,0.3226,0.3268,0.0986999999999998,0.1004,0.1043,0.1276,0.1565
7.8,0.5006,0.0920000000000001,0.2044,0.334,0.3015,0.2376,0.2559,0.2268,0.4045,0.4685,0.1603,0.2312,0.3189,0.3248,0.0953999999999999,0.0977999999999998,0.0993999999999996,0.124,0.1541
7.9,0.5058,0.0909000000000002,0.2013,0.3304,0.2996,0.2369,0.2559,0.2271,0.4046,0.4685,0.1586,0.2321,0.317,0.3239,0.0945999999999999,0.0966999999999999,0.0989999999999998,0.1221,0.1528
8,0.504,0.0869999999999996,0.2017,0.3281,0.2987,0.2365,0.2558,0.2215,0.3932,0.4492,0.1561,0.2272,0.3148,0.323,0.0963000000000001,0.0942999999999996,0.1011,0.1221,0.1495
8.1,0.4997,0.0847999999999999,0.1973,0.3241,0.2982,0.2359,0.255,0.2203,0.3921,0.4481,0.1555,0.2234,0.312,0.3207,0.0946999999999999,0.0939000000000001,0.0981999999999995,0.1208,0.1495
8.2,0.5,0.0845999999999996,0.195,0.322,0.2979,0.2351,0.2545,0.2168,0.3911,0.4484,0.1538,0.2202,0.3081,0.3168,0.0927,0.0931000000000001,0.0957000000000002,0.1171,0.1494
8.3,0.5042,0.0836999999999993,0.1924,0.3155,0.2967,0.2344,0.2538,0.2172,0.3913,0.4486,0.1544,0.2207,0.3078,0.3146,0.0907999999999999,0.0928999999999999,0.0963999999999998,0.1154,0.1459
8.4,0.4964,0.0829999999999994,0.1902,0.3127,0.2972,0.234,0.254,0.2134,0.3909,0.4487,0.1521,0.2191,0.3051,0.3122,0.0908000000000002,0.0931999999999998,0.0951999999999998,0.1163,0.1445
8.5,0.4969,0.0810999999999999,0.1882,0.3088,0.2959,0.2342,0.2537,0.2117,0.3899,0.4478,0.151,0.216,0.3026,0.3088,0.0890000000000001,0.0925999999999995,0.0936999999999998,0.1151,0.1421
8.6,0.4942,0.0794000000000001,0.1871,0.3078,0.2956,0.2344,0.2527,0.209,0.3882,0.4459,0.1485,0.2138,0.2981,0.309,0.0879000000000002,0.0900999999999997,0.091,0.1131,0.1394
8.7,0.4944,0.0768000000000003,0.1838,0.3032,0.2961,0.2338,0.2522,0.2048,0.385,0.4455,0.1463,0.2108,0.2932,0.3065,0.0881000000000002,0.0905000000000001,0.0928000000000004,0.1117,0.1388
8.8,0.4964,0.0753,0.1815,0.3004,0.2952,0.2328,0.2529,0.2012,0.3831,0.4453,0.1435,0.2074,0.2901,0.3034,0.0867999999999998,0.0886999999999999,0.0914000000000003,0.1095,0.1387
8.9,0.4956,0.0752000000000002,0.1798,0.2973,0.2944,0.2332,0.2526,0.2007,0.3808,0.4427,0.1412,0.2055,0.2869,0.2993,0.0853999999999998,0.0854999999999998,0.0891999999999996,0.1069,0.138
9,0.495,0.0744999999999998,0.178,0.2947,0.2942,0.2324,0.2526,0.1977,0.3709,0.4442,0.1404,0.2048,0.2854,0.2986,0.0853999999999996,0.0861000000000002,0.0900999999999997,0.108,0.1393
9.1,0.4953,0.0727000000000001,0.176,0.2912,0.2938,0.2322,0.2516,0.198300000000001,0.3717,0.4439,0.1417,0.2024,0.2846,0.2958,0.0822000000000002,0.0854000000000004,0.0845999999999998,0.1072,0.1364
9.2,0.5003,0.0714999999999998,0.1734,0.2875,0.2942,0.2322,0.2505,0.1947,0.3702,0.4434,0.1397,0.1999,0.2836,0.2944,0.0796999999999997,0.0840000000000001,0.0837999999999998,0.1052,0.1346
9.3,0.497,0.0690999999999999,0.1705,0.2845,0.2943,0.2324,0.2508,0.1945,0.3693,0.4442,0.1385,0.1987,0.2823,0.2923,0.0817999999999999,0.0820999999999998,0.0841,0.1035,0.1332
9.4,0.4964,0.0682,0.1707,0.2825,0.2933,0.2324,0.2503,0.191900000000001,0.3685,0.4446,0.1364,0.1961,0.2808,0.2885,0.0803999999999999,0.0819000000000001,0.0830000000000003,0.1031,0.1294
9.5,0.4964,0.0675999999999997,0.1692,0.2802,0.2927,0.2324,0.2493,0.1893,0.3677,0.4425,0.1346,0.194,0.2781,0.2855,0.0804999999999997,0.0797999999999996,0.0828,0.1014,0.1307
9.6,0.496,0.0657999999999999,0.1686,0.2792,0.292,0.2323,0.2501,0.1861,0.3678,0.4426,0.132,0.190099999999999,0.275,0.2877,0.0783999999999998,0.0781999999999995,0.0822000000000002,0.0992999999999996,0.1281
9.7,0.499,0.0651,0.1659,0.2752,0.2915,0.2318,0.249,0.1847,0.367,0.4436,0.1303,0.1885,0.2722,0.2876,0.0782999999999994,0.0818000000000002,0.0815999999999998,0.1001,0.129
9.8,0.4955,0.0635999999999995,0.1649,0.2722,0.2906,0.2314,0.2491,0.1803,0.3679,0.445,0.1286,0.1848,0.2708,0.2856,0.0768999999999999,0.0808000000000005,0.0802999999999998,0.0998999999999997,0.1255
9.9,0.496,0.0622999999999998,0.1614,0.2693,0.2904,0.2305,0.2491,0.1797,0.3702,0.4453,0.1254,0.1831,0.2669,0.2835,0.0746000000000003,0.0774000000000001,0.0805000000000003,0.0972999999999996,0.1237
10,0.4958,0.0609000000000002,0.1611,0.2671,0.2896,0.2301,0.2479,0.1768,0.3588,0.4265,0.1237,0.1828,0.2656,0.2831,0.0754999999999997,0.0769999999999995,0.0802999999999996,0.0945,0.123


==> dataMS/pfs_experiment/pfs_results_scenario6_final.csv <==
T,pcs_hill (tau =0.8,pcs_aqd (nu =0.95,pcs_aqd (nu =0.99,pcs_aqd (nu =0.995,pcs_ber (nu =4.1745,pcs_ber (nu =5.349,pcs_ber (nu =6.5235,pcs_cvar_ea (nu =0.95,pcs_cvar_ea (nu =0.99,pcs_cvar_ea (nu =0.995,pcs_eel_ea (nu =4.1745,pcs_eel_ea (nu =5.349,pcs_eel_ea (nu =6.5235,alg2_mu+sigma,alg2_mu+2sigma,alg2_mu+3sigma,alg2_95%VaR,alg2_99%VaR,alg2_99.5%VaR
1,0.6452,0.6837,0.7895,0.8221,0.8241,0.7388,0.7869,0.6233,0.6396,0.6618,0.6209,0.624,0.6792,0.7853,0.6378,0.6138,0.6785,0.608,0.6079
1.1,0.6205,0.6588,0.7779,0.811,0.8263,0.705,0.724,0.6043,0.63,0.6587,0.5939,0.609,0.6541,0.7915,0.6139,0.5838,0.6613,0.5798,0.5799
1.2,0.6121,0.6376,0.7616,0.8002,0.8041,0.6555,0.6836,0.5926,0.6286,0.6538,0.5756,0.5987,0.6466,0.8038,0.5992,0.5625,0.6519,0.5608,0.5591
1.3,0.5938,0.6174,0.7505,0.7908,0.7791,0.6098,0.6383,0.573,0.6123,0.6427,0.5559,0.5879,0.6294,0.8146,0.583,0.5426,0.6401,0.5346,0.5367
1.4,0.5809,0.6001,0.7384,0.7816,0.7606,0.5749,0.6068,0.5579,0.6023,0.6317,0.5351,0.5739,0.6191,0.8221,0.5711,0.5255,0.631,0.5219,0.5241
1.5,0.5727,0.5784,0.7252,0.7746,0.7462,0.5455,0.5737,0.5479,0.6025,0.6288,0.5169,0.5633,0.61,0.8266,0.5602,0.5081,0.6277,0.5046,0.5081
1.6,0.5736,0.5588,0.7113,0.7652,0.7349,0.529,0.5524,0.537,0.5977,0.6291,0.5127,0.5501,0.601,0.8346,0.5502,0.5015,0.6136,0.4931,0.498
1.7,0.564,0.5391,0.6977,0.7584,0.7245,0.5041,0.5296,0.5183,0.5934,0.6223,0.4912,0.535,0.5919,0.839,0.5327,0.4815,0.6008,0.4784,0.4864
1.8,0.5605,0.5268,0.6889,0.7527,0.711,0.4873,0.5112,0.5085,0.5957,0.6195,0.4845,0.5276,0.5875,0.8468,0.5223,0.4694,0.5957,0.4674,0.4764
1.9,0.5538,0.5133,0.6737,0.7474,0.7018,0.4704,0.494,0.5074,0.5899,0.6182,0.4715,0.5267,0.5787,0.8483,0.5098,0.4565,0.5811,0.4551,0.4635
2,0.5505,0.4975,0.6621,0.7378,0.6895,0.4526,0.4742,0.499,0.5614,0.5894,0.4745,0.5152,0.5685,0.8509,0.5022,0.4454,0.5735,0.4455,0.4583
2.1,0.5433,0.4822,0.6524,0.7305,0.6774,0.437,0.46,0.4943,0.5553,0.5826,0.46,0.5088,0.5593,0.8562,0.4934,0.4355,0.5672,0.4354,0.4493
2.2,0.5411,0.467,0.6413,0.7237,0.6717,0.4296,0.4517,0.4914,0.5627,0.5831,0.4546,0.5091,0.5567,0.8549,0.4867,0.4259,0.5564,0.4251,0.439
2.3,0.5394,0.4547,0.6314,0.7148,0.6642,0.4214,0.4422,0.4842,0.5589,0.576,0.448,0.4927,0.5385,0.8567,0.4812,0.4168,0.551,0.4156,0.4333
2.4,0.5405,0.4428,0.619,0.7068,0.6543,0.4095,0.436,0.4711,0.5545,0.5768,0.4419,0.4848,0.5387,0.8587,0.4737,0.4103,0.5497,0.4102,0.4253
2.5,0.537,0.4271,0.6076,0.6954,0.6496,0.4011,0.4268,0.4672,0.5529,0.5683,0.4304,0.4759,0.527,0.8613,0.4678,0.4041,0.5427,0.4027,0.4217
2.6,0.5387,0.4172,0.5979,0.6878,0.6443,0.3965,0.4169,0.4558,0.5627,0.5807,0.4177,0.4732,0.5335,0.8636,0.4577,0.3943,0.534,0.3962,0.4116
2.7,0.5326,0.408,0.5862,0.6794,0.6298,0.3877,0.4114,0.4652,0.5616,0.5821,0.4267,0.4767,0.5384,0.8629,0.4492,0.384,0.5222,0.3827,0.4019
2.8,0.5308,0.402,0.5774,0.6703,0.6248,0.3812,0.4052,0.4548,0.5634,0.5835,0.4153,0.4715,0.5301,0.8625,0.4433,0.3768,0.5189,0.3784,0.396
2.9,0.5296,0.3912,0.5663,0.6638,0.6164,0.3758,0.3986,0.4493,0.5637,0.5806,0.4079,0.462,0.5133,0.8644,0.4336,0.365,0.5126,0.3668,0.3864
3,0.5269,0.3861,0.5562,0.6542,0.6121,0.3731,0.3922,0.4496,0.5346,0.5792,0.4036,0.4631,0.515,0.8671,0.4296,0.36,0.5039,0.3637,0.3831
3.1,0.5269,0.3797,0.5471,0.648,0.6104,0.3692,0.3849,0.4438,0.5334,0.578,0.3977,0.4595,0.5101,0.8685,0.4227,0.3509,0.4999,0.3505,0.3748
3.2,0.5259,0.3723,0.5397,0.6404,0.6032,0.3637,0.3786,0.4342,0.536,0.5767,0.3894,0.4435,0.5072,0.8663,0.4182,0.3442,0.4933,0.3465,0.3686
3.3,0.5257,0.3652,0.5312,0.6324,0.5952,0.3625,0.3761,0.4221,0.5284,0.5679,0.3804,0.4276,0.4942,0.8667,0.4101,0.3355,0.4868,0.338,0.3608
3.4,0.5247,0.3564,0.5228,0.6254,0.5922,0.3548,0.3729,0.4131,0.5275,0.5668,0.373,0.4244,0.492,0.8659,0.4063,0.3342,0.4828,0.3347,0.3574
3.5,0.5209,0.3471,0.5147,0.6182,0.5895,0.3524,0.3681,0.4088,0.5239,0.5653,0.364,0.4238,0.4919,0.8657,0.402,0.328,0.4777,0.3307,0.3553
3.6,0.522,0.3426,0.5054,0.6128,0.5833,0.3496,0.3636,0.406,0.5213,0.5634,0.3667,0.4237,0.4899,0.8628,0.395,0.3217,0.4752,0.323,0.3494
3.7,0.5206,0.3341,0.4956,0.6026,0.5798,0.3463,0.3607,0.4054,0.5244,0.5613,0.3607,0.4222,0.4903,0.8628,0.3877,0.3098,0.4653,0.3179,0.3455
3.8,0.5188,0.3287,0.4867,0.5973,0.5727,0.3429,0.3542,0.4035,0.5186,0.5562,0.357,0.4203,0.4894,0.8631,0.3835,0.3087,0.4601,0.3122,0.3418
3.9,0.5191,0.3235,0.4767,0.5916,0.571,0.3416,0.3518,0.4001,0.5147,0.5506,0.3539,0.4241,0.4804,0.8639,0.3759,0.3008,0.4541,0.3061,0.3346
4,0.5219,0.319,0.4707,0.587,0.5697,0.3378,0.3484,0.3971,0.496,0.5351,0.3476,0.4133,0.4741,0.8647,0.3708,0.2938,0.4485,0.302,0.3338
4.1,0.519,0.3142,0.4631,0.5796,0.5659,0.3375,0.3469,0.3944,0.4898,0.5292,0.342,0.4115,0.4668,0.8635,0.3684,0.2902,0.443,0.2949,0.3299
4.2,0.516,0.3066,0.4576,0.5747,0.5624,0.3335,0.344,0.3921,0.4883,0.5252,0.3338,0.4046,0.457,0.8624,0.3655,0.2894,0.4441,0.2938,0.3264
4.3,0.5133,0.3036,0.4519,0.5684,0.5603,0.3313,0.3409,0.3793,0.487,0.5252,0.3293,0.3979,0.4518,0.8626,0.3596,0.2792,0.4367,0.2876,0.3187
4.4,0.5168,0.2987,0.4434,0.5627,0.557,0.3298,0.3392,0.3723,0.4821,0.5186,0.3202,0.3873,0.4469,0.8627,0.3526,0.2742,0.4321,0.2818,0.3127
4.5,0.5178,0.2963,0.4386,0.557,0.5553,0.3287,0.3372,0.3696,0.4827,0.5208,0.32,0.3901,0.4521,0.8609,0.3503,0.2727,0.4297,0.2783,0.3082
4.6,0.5174,0.292,0.4319,0.549,0.5504,0.3259,0.3362,0.3673,0.4799,0.5146,0.3154,0.3884,0.4457,0.8618,0.343,0.2645,0.4228,0.2721,0.303
4.7,0.5154,0.2863,0.4278,0.5438,0.5495,0.3237,0.3342,0.3676,0.4769,0.5135,0.3075,0.386,0.4425,0.86,0.3438,0.2579,0.4217,0.266,0.3015
4.8,0.5145,0.2806,0.4218,0.5397,0.5447,0.3227,0.3308,0.3688,0.4738,0.5122,0.3041,0.3871,0.4359,0.8567,0.338,0.2512,0.4134,0.2556,0.291
4.9,0.5155,0.2756,0.4148,0.5339,0.5448,0.3224,0.3299,0.3616,0.4726,0.5099,0.3079,0.3834,0.4321,0.8574,0.333,0.2509,0.4095,0.2581,0.2906
5,0.5129,0.27,0.4115,0.5275,0.5403,0.3207,0.3282,0.3574,0.4595,0.5132,0.3028,0.3769,0.4253,0.858,0.3275,0.2454,0.4067,0.2509,0.2873
5.1,0.5141,0.2649,0.4038,0.5231,0.5406,0.3199,0.3271,0.3571,0.4647,0.5163,0.3062,0.3683,0.4259,0.8584,0.3207,0.2404,0.4003,0.2467,0.2785
5.2,0.5142,0.2611,0.3971,0.5184,0.5387,0.3165,0.3257,0.3523,0.4667,0.5121,0.3016,0.3687,0.4265,0.8588,0.321,0.2386,0.397,0.2457,0.2787
5.3,0.5143,0.2566,0.3908,0.5145,0.5338,0.3146,0.3232,0.3492,0.4639,0.511,0.3025,0.365,0.422,0.8566,0.3145,0.2311,0.3939,0.2411,0.2755
5.4,0.5127,0.2538,0.3847,0.5079,0.5328,0.3134,0.3214,0.3499,0.4625,0.509,0.3015,0.3663,0.4223,0.8558,0.3106,0.2304,0.3908,0.2384,0.2735
5.5,0.5141,0.2506,0.3812,0.5028,0.5315,0.3129,0.3219,0.3482,0.462,0.5093,0.3005,0.3649,0.4215,0.853,0.3062,0.2262,0.3871,0.2325,0.2696
5.6,0.51,0.2498,0.3768,0.4993,0.534,0.3122,0.3189,0.3429,0.4649,0.5141,0.2971,0.3604,0.4243,0.8524,0.3033,0.2248,0.3825,0.2286,0.2663
5.7,0.5111,0.2441,0.3693,0.4933,0.531,0.3133,0.3167,0.3396,0.4579,0.508,0.293199999999999,0.3538,0.416,0.8513,0.3024,0.2196,0.3793,0.2287,0.2623
5.8,0.5089,0.2406,0.3655,0.4871,0.5272,0.3117,0.317900000000001,0.3285,0.4513,0.5014,0.2855,0.3396,0.4147,0.8506,0.2984,0.2172,0.3779,0.2225,0.2595
5.9,0.5105,0.2402,0.3607,0.4819,0.5245,0.3103,0.3162,0.3202,0.4555,0.5049,0.283,0.3362,0.4179,0.8512,0.295,0.214,0.3735,0.223,0.2576
6,0.5123,0.2361,0.3555,0.4787,0.5228,0.3089,0.3152,0.3173,0.4462,0.4859,0.281,0.336,0.4183,0.851,0.2944,0.211299999999999,0.3736,0.2201,0.2547
6.1,0.5121,0.2318,0.348,0.4732,0.5213,0.3085,0.3134,0.3211,0.4405,0.4797,0.2718,0.3364,0.4109,0.8504,0.2877,0.2073,0.3675,0.2129,0.2492
6.2,0.5128,0.2281,0.3451,0.471,0.5193,0.3075,0.3119,0.3148,0.4374,0.4788,0.2707,0.3326,0.4039,0.8496,0.2852,0.2054,0.363,0.2141,0.248400000000001
6.3,0.5125,0.2258,0.3402,0.4666,0.5175,0.3072,0.3097,0.3106,0.4374,0.4783,0.2683,0.3274,0.4023,0.849,0.2819,0.2047,0.3597,0.2112,0.247
6.4,0.509,0.2223,0.3383,0.4625,0.5148,0.3059,0.308,0.3069,0.4327,0.4729,0.263,0.3264,0.3963,0.8464,0.2807,0.2014,0.3582,0.2093,0.2445
6.5,0.51,0.2187,0.3341,0.4586,0.5144,0.3049,0.3074,0.309,0.4339,0.4759,0.2568,0.3228,0.3923,0.8469,0.2801,0.2025,0.3559,0.2062,0.2444
6.6,0.5115,0.2151,0.3276,0.4531,0.5124,0.303,0.3066,0.3123,0.4365,0.4797,0.25,0.3209,0.3887,0.8446,0.2777,0.2014,0.3517,0.2041,0.24
6.7,0.5061,0.211900000000001,0.3247,0.4489,0.5111,0.3022,0.3062,0.305,0.4356,0.4787,0.248,0.3194,0.3905,0.8451,0.2758,0.194,0.3533,0.2012,0.2359
6.8,0.5118,0.211,0.3203,0.4451,0.5091,0.3026,0.3049,0.302,0.4285,0.4797,0.2496,0.3156,0.3846,0.8432,0.2751,0.1954,0.3499,0.2017,0.2366
6.9,0.5108,0.2075,0.3159,0.439,0.51,0.3015,0.3041,0.3,0.4296,0.4768,0.2498,0.3139,0.3812,0.8419,0.2721,0.1941,0.344,0.1993,0.2314
7,0.5144,0.2035,0.3126,0.4368,0.5066,0.3005,0.3029,0.2933,0.4224,0.4741,0.2453,0.3083,0.3762,0.8413,0.2681,0.1911,0.3404,0.1967,0.2295
7.1,0.5129,0.203,0.3073,0.433,0.5045,0.2995,0.3021,0.2857,0.4264,0.4758,0.2421,0.3013,0.3723,0.8388,0.2662,0.189000000000001,0.3402,0.1925,0.2253
7.2,0.5137,0.1992,0.3054,0.4303,0.5034,0.2999,0.3016,0.2902,0.4267,0.4778,0.2418,0.3039,0.3767,0.8391,0.2628,0.1868,0.337,0.19,0.2223
7.3,0.5102,0.1957,0.3024,0.4266,0.5039,0.3004,0.2994,0.2863,0.4183,0.477,0.2362,0.3,0.3715,0.8388,0.2607,0.1828,0.3344,0.1874,0.2192
7.4,0.5106,0.1926,0.2982,0.421,0.5028,0.2999,0.299,0.2824,0.4188,0.4758,0.2319,0.303,0.3741,0.8384,0.2576,0.1793,0.3314,0.183,0.218
7.5,0.5099,0.1896,0.2943,0.4157,0.4995,0.2981,0.2991,0.279,0.4228,0.4764,0.2298,0.2968,0.3748,0.8371,0.2567,0.1804,0.3304,0.1813,0.2144
7.6,0.5078,0.1872,0.2926,0.4159,0.4982,0.298,0.2988,0.278,0.4191,0.4746,0.2332,0.2997,0.3712,0.8343,0.2533,0.1753,0.328,0.1782,0.2121
7.7,0.5095,0.1864,0.2876,0.4113,0.4995,0.2977,0.2972,0.2813,0.422,0.4748,0.2335,0.2929,0.3658,0.8327,0.251,0.1712,0.324,0.1746,0.2099
7.8,0.506,0.1869,0.2827,0.4063,0.4965,0.2978,0.2974,0.2761,0.4251,0.4763,0.2196,0.2866,0.3677,0.8348,0.2448,0.1687,0.3187,0.1716,0.2051
7.9,0.5035,0.1856,0.2791,0.4033,0.4949,0.2956,0.297,0.2803,0.4232,0.4792,0.2219,0.289,0.3625,0.8327,0.2416,0.1669,0.3162,0.1699,0.2034
8,0.5043,0.1821,0.275200000000001,0.3995,0.4957,0.2952,0.2959,0.2722,0.4114,0.4595,0.2175,0.2877,0.3625,0.8309,0.2399,0.1645,0.3107,0.1669,0.1973
8.1,0.5068,0.1789,0.2718,0.395,0.4947,0.2947,0.2946,0.2718,0.4085,0.4585,0.2124,0.2842,0.3598,0.8307,0.2417,0.1644,0.3111,0.1654,0.1979
8.2,0.5024,0.1764,0.2699,0.3909,0.4928,0.2944,0.2947,0.2722,0.4074,0.4597,0.2167,0.2796,0.3582,0.8322,0.2392,0.1609,0.3092,0.166,0.1945
8.3,0.5007,0.1751,0.2651,0.3869,0.4907,0.2944,0.2939,0.27,0.4062,0.4642,0.2125,0.2797,0.354,0.8337,0.2383,0.1589,0.3093,0.1605,0.1914
8.4,0.5041,0.1724,0.262,0.3848,0.4895,0.2939,0.294,0.2686,0.4082,0.4679,0.211,0.2801,0.3516,0.8327,0.2368,0.1573,0.3051,0.1603,0.1912
8.5,0.503,0.1707,0.2585,0.3805,0.4887,0.2933,0.2938,0.2674,0.4138,0.4654,0.2144,0.2792,0.3523,0.8314,0.2323,0.1535,0.3032,0.1591,0.19
8.6,0.5062,0.1681,0.2572,0.3769,0.4889,0.2935,0.2933,0.2696,0.4152,0.4701,0.2078,0.2809,0.3475,0.8319,0.2289,0.1527,0.2994,0.1589,0.1891
8.7,0.5094,0.1672,0.2526,0.3754,0.4874,0.2937,0.2937,0.2645,0.4156,0.4723,0.2105,0.2753,0.3532,0.8313,0.227300000000001,0.1517,0.2975,0.1586,0.187
8.8,0.5067,0.1647,0.2489,0.371,0.4853,0.2925,0.2921,0.2607,0.415,0.4737,0.206,0.2753,0.3509,0.8304,0.2276,0.1492,0.2961,0.1532,0.1851
8.9,0.5043,0.1634,0.2448,0.3681,0.4867,0.2928,0.2918,0.2545,0.4121,0.4684,0.202,0.2659,0.3501,0.8297,0.221,0.1454,0.2938,0.1495,0.1789
9,0.5079,0.1613,0.2432,0.3671,0.4841,0.2911,0.2917,0.2468,0.4036,0.4672,0.1974,0.2691,0.3438,0.8301,0.2251,0.1461,0.2924,0.1522,0.1809
9.1,0.5121,0.1606,0.2407,0.362,0.4826,0.2916,0.2909,0.2469,0.3997,0.4634,0.2027,0.2656,0.345,0.8302,0.2231,0.145,0.2938,0.1508,0.1821
9.2,0.5067,0.1578,0.2371,0.3588,0.482,0.2907,0.2909,0.2446,0.3977,0.462,0.1992,0.2653,0.3466,0.8306,0.2202,0.1436,0.2899,0.1496,0.1806
9.3,0.5086,0.156,0.2339,0.355,0.4803,0.29,0.2901,0.2483,0.3987,0.4647,0.194,0.2662,0.3475,0.8309,0.2212,0.1444,0.2885,0.1485,0.1788
9.4,0.5068,0.154,0.2313,0.3534,0.4792,0.2901,0.2899,0.2438,0.4021,0.4655,0.191,0.2612,0.3443,0.8305,0.2198,0.1433,0.2899,0.1463,0.1774
9.5,0.5072,0.1508,0.2296,0.3488,0.4794,0.2903,0.2892,0.2455,0.4019,0.4668,0.1845,0.2609,0.3445,0.8284,0.2189,0.1424,0.2894,0.1451,0.1759
9.6,0.5022,0.1496,0.2289,0.3446,0.4792,0.29,0.2878,0.2438,0.4021,0.4654,0.1823,0.2581,0.3429,0.8276,0.2167,0.1408,0.2883,0.1448,0.1734
9.7,0.5037,0.1491,0.226599999999999,0.3408,0.4784,0.2891,0.2878,0.2378,0.3986,0.4663,0.1817,0.2513,0.335,0.8272,0.2135,0.1379,0.2848,0.1412,0.172
9.8,0.5071,0.1464,0.2238,0.3371,0.4766,0.2882,0.2871,0.2329,0.4024,0.465,0.1797,0.2489,0.3405,0.8271,0.2131,0.1376,0.2833,0.1396,0.1715
9.9,0.5069,0.1453,0.219999999999999,0.3355,0.477,0.2882,0.2869,0.2334,0.3981,0.4686,0.1802,0.2468,0.3336,0.8283,0.2131,0.1342,0.2844,0.1391,0.1707
10,0.5066,0.1431,0.2179,0.3328,0.477,0.2874,0.2866,0.23,0.394,0.454,0.1754,0.2439,0.3349,0.826,0.2096,0.132100000000001,0.2797,0.1362,0.1688
10.1,0.5064,0.1411,0.2169,0.3318,0.4772,0.2867,0.2859,0.2278,0.3923,0.4588,0.1808,0.2424,0.3381,0.8279,0.209,0.1304,0.2827,0.1358,0.1649
10.2,0.5049,0.1408,0.2135,0.329,0.4747,0.2868,0.2859,0.2233,0.3909,0.4541,0.1765,0.2381,0.341,0.8283,0.2074,0.1309,0.2804,0.1357,0.1643
10.3,0.5017,0.1389,0.2114,0.3252,0.474,0.2872,0.2854,0.2295,0.3853,0.4522,0.1821,0.2381,0.3349,0.8283,0.2056,0.13,0.2781,0.1345,0.1647
10.4,0.4997,0.1388,0.2112,0.3221,0.4733,0.2866,0.2845,0.2282,0.3805,0.4516,0.1805,0.2419,0.331,0.8274,0.206,0.1284,0.2768,0.1365,0.1658
10.5,0.5032,0.1369,0.2072,0.3212,0.4725,0.2863,0.2843,0.2256,0.3831,0.4507,0.1742,0.24,0.3301,0.8294,0.2049,0.1271,0.2741,0.1346,0.1629
10.6,0.5058,0.1354,0.2038,0.3185,0.4706,0.2862,0.2847,0.2182,0.3825,0.4477,0.1732,0.2379,0.3309,0.8297,0.2006,0.1262,0.2735,0.1332,0.1615
10.7,0.5021,0.1346,0.2023,0.3157,0.4706,0.2863,0.2843,0.2224,0.3803,0.4487,0.1711,0.2378,0.3336,0.8301,0.2001,0.1229,0.2701,0.1291,0.158
10.8,0.501,0.1339,0.2009,0.3119,0.4705,0.2857,0.2837,0.2186,0.384,0.4466,0.1724,0.2379,0.3332,0.8293,0.1975,0.1225,0.2683,0.127,0.1576
10.9,0.5016,0.131800000000001,0.1983,0.3097,0.4708,0.2856,0.2832,0.2132,0.3852,0.4504,0.1704,0.2314,0.3344,0.8292,0.1937,0.1229,0.2649,0.1279,0.1592
11,0.5033,0.1303,0.1967,0.309,0.4695,0.2853,0.2829,0.215,0.3819,0.4476,0.17,0.225100000000001,0.3282,0.8295,0.1936,0.1224,0.2654,0.1261,0.1558
11.1,0.5035,0.1288,0.193899999999999,0.3052,0.4697,0.2855,0.2836,0.221700000000001,0.3843,0.4454,0.1692,0.2306,0.3309,0.828,0.1907,0.1191,0.2628,0.126,0.1546
11.2,0.5004,0.1278,0.192,0.3033,0.4685,0.2852,0.2827,0.2163,0.3853,0.4452,0.1715,0.2311,0.3274,0.8278,0.1928,0.1166,0.2641,0.1233,0.1535
11.3,0.5058,0.1276,0.1918,0.3011,0.4686,0.2845,0.2826,0.2156,0.384,0.4437,0.1675,0.2281,0.3263,0.8273,0.1902,0.1174,0.2606,0.1226,0.1542
11.4,0.5064,0.1268,0.1891,0.2983,0.4678,0.2837,0.2826,0.2123,0.3796,0.441,0.1633,0.2275,0.326800000000001,0.8267,0.1875,0.1167,0.2592,0.1214,0.1533
11.5,0.5067,0.1258,0.1868,0.2948,0.4669,0.2838,0.2817,0.2094,0.3843,0.4437,0.1608,0.2274,0.3307,0.8262,0.1881,0.1144,0.2597,0.1194,0.1489
11.6,0.505,0.1234,0.1856,0.2921,0.4657,0.2834,0.2813,0.2113,0.3856,0.4437,0.1661,0.2282,0.3339,0.8265,0.1848,0.1129,0.2536,0.1197,0.148
11.7,0.5,0.1222,0.182,0.2893,0.4661,0.2838,0.2811,0.2095,0.3817,0.4412,0.159199999999999,0.2227,0.3308,0.8277,0.1826,0.1107,0.2515,0.1182,0.1454
11.8,0.4997,0.1213,0.1823,0.2873,0.4656,0.284,0.2807,0.2115,0.3835,0.4426,0.1569,0.2234,0.3308,0.8274,0.1824,0.1113,0.2522,0.1161,0.1424
11.9,0.5021,0.1194,0.1802,0.2847,0.4654,0.2832,0.2806,0.2079,0.3821,0.4404,0.1559,0.2235,0.3276,0.8271,0.1838,0.11,0.2511,0.1171,0.1443
12,0.5052,0.1198,0.1795,0.2818,0.4623,0.2831,0.2809,0.2125,0.3773,0.4267,0.1561,0.2236,0.3251,0.8263,0.1822,0.1094,0.2504,0.114500000000001,0.142
12.1,0.5009,0.1173,0.178,0.2801,0.4626,0.2815,0.2797,0.207600000000001,0.3741,0.428,0.1505,0.2189,0.3283,0.8273,0.181,0.1104,0.2487,0.113,0.1415
12.2,0.506,0.1173,0.175,0.2788,0.4626,0.2815,0.2789,0.2086,0.3733,0.4286,0.1532,0.2216,0.3287,0.8283,0.1806,0.1107,0.2484,0.1143,0.1434
12.3,0.5045,0.1172,0.1733,0.2756,0.4622,0.2815,0.2789,0.2023,0.373,0.4289,0.1529,0.2166,0.327,0.8271,0.1762,0.1084,0.2466,0.1129,0.1397
12.4,0.504,0.1148,0.1718,0.2733,0.4604,0.2814,0.2791,0.2028,0.3755,0.4317,0.1493,0.217,0.3261,0.827,0.1785,0.1079,0.2456,0.1115,0.1399
12.5,0.5048,0.1142,0.171000000000001,0.2714,0.4605,0.2817,0.2787,0.2007,0.3758,0.4315,0.1458,0.218,0.3234,0.827,0.1745,0.106700000000001,0.2422,0.1106,0.1384
12.6,0.5039,0.1127,0.1697,0.2704,0.4609,0.2806,0.2784,0.1996,0.3749,0.4343,0.1488,0.2155,0.321,0.825,0.1771,0.1041,0.2416,0.1079,0.1359
12.7,0.5046,0.112,0.1675,0.2682,0.4607,0.2812,0.279,0.1987,0.3713,0.4317,0.1458,0.2158,0.3179,0.8261,0.1743,0.1032,0.2402,0.105799999999999,0.1362
12.8,0.5018,0.1104,0.1645,0.2669,0.4594,0.2802,0.279,0.1963,0.3696,0.4322,0.1501,0.213,0.3129,0.8249,0.1738,0.1027,0.2407,0.1046,0.1334
12.9,0.5013,0.1098,0.1629,0.2649,0.4599,0.2789,0.2785,0.1977,0.3738,0.4336,0.1503,0.2109,0.3111,0.8266,0.1724,0.1034,0.2401,0.105700000000001,0.1349
13,0.5,0.1077,0.163,0.2654,0.46,0.2787,0.2784,0.1922,0.3679,0.4337,0.1471,0.2075,0.3056,0.826,0.1736,0.1037,0.238,0.1077,0.1347
13.1,0.5026,0.1067,0.1611,0.263,0.4576,0.279,0.2783,0.1886,0.3613,0.4305,0.1367,0.2027,0.2962,0.8243,0.17,0.1013,0.2366,0.1056,0.1347
13.2,0.5022,0.1049,0.1598,0.2613,0.4577,0.2789,0.2771,0.1918,0.3634,0.4298,0.1407,0.2048,0.2969,0.8253,0.1699,0.1017,0.235,0.1052,0.1317
13.3,0.5031,0.1039,0.1591,0.2611,0.4573,0.2788,0.2768,0.1874,0.3677,0.434,0.139,0.2052,0.2975,0.8228,0.1708,0.101399999999999,0.2322,0.104299999999999,0.1332
13.4,0.5043,0.102,0.1573,0.2589,0.4588,0.2776,0.2764,0.1856,0.3727,0.4362,0.1388,0.205,0.3016,0.8241,0.1703,0.1029,0.2331,0.1056,0.1319
13.5,0.501,0.1004,0.1556,0.2565,0.4577,0.277,0.2762,0.1868,0.3728,0.4345,0.1379,0.2029,0.3026,0.8242,0.1698,0.1013,0.2312,0.1033,0.1314
13.6,0.5006,0.0992000000000001,0.1537,0.2549,0.4573,0.2774,0.2763,0.1886,0.3748,0.4377,0.136,0.2054,0.3042,0.8239,0.1687,0.1009,0.2299,0.1039,0.1321
13.7,0.4993,0.0986000000000002,0.1537,0.2522,0.4566,0.2775,0.2755,0.1902,0.372899999999999,0.4399,0.1366,0.205,0.3048,0.8238,0.1674,0.1007,0.2316,0.104,0.1316
13.8,0.5,0.0971000000000004,0.1522,0.2506,0.4568,0.2773,0.2751,0.1901,0.3723,0.4378,0.1361,0.2068,0.3037,0.8232,0.1666,0.0995999999999998,0.2303,0.1032,0.1288
13.9,0.4976,0.0964000000000002,0.1509,0.2478,0.454999999999999,0.2768,0.2753,0.1895,0.3704,0.4373,0.1311,0.2063,0.2991,0.821,0.166,0.0991999999999998,0.2289,0.1017,0.1262
14,0.4983,0.0961000000000005,0.1504,0.2465,0.4532,0.276,0.2752,0.1827,0.3672,0.4208,0.1289,0.2033,0.2978,0.821,0.163,0.0978000000000003,0.2254,0.1007,0.126
14.1,0.4973,0.0953000000000006,0.1479,0.2432,0.4532,0.276,0.2753,0.185,0.3658,0.4214,0.1299,0.2063,0.3012,0.8205,0.1634,0.0962999999999998,0.2264,0.0985999999999996,0.127
14.2,0.4972,0.0934000000000005,0.1477,0.2417,0.4524,0.2762,0.2751,0.1832,0.3679,0.423,0.1287,0.207399999999999,0.3022,0.8198,0.1622,0.0964999999999995,0.2262,0.0986,0.125
14.3,0.4977,0.0928000000000003,0.1461,0.241,0.4524,0.2764,0.2746,0.1847,0.3674,0.4237,0.1287,0.2005,0.3011,0.8194,0.1626,0.0931999999999995,0.227,0.0979999999999993,0.1227
14.4,0.4975,0.0917000000000001,0.144400000000001,0.2396,0.4525,0.276,0.2744,0.1801,0.3658,0.4227,0.1251,0.1996,0.2976,0.8201,0.1596,0.0935000000000004,0.2223,0.0961999999999997,0.123
14.5,0.4971,0.0905000000000002,0.1428,0.2371,0.4505,0.2764,0.2741,0.1785,0.3635,0.4206,0.1247,0.1943,0.2948,0.8199,0.1596,0.0915000000000002,0.2202,0.0938999999999998,0.1205
14.6,0.4985,0.0899,0.141500000000001,0.2359,0.4511,0.2751,0.2741,0.1733,0.3604,0.4206,0.121599999999999,0.1938,0.2915,0.8193,0.158,0.0900999999999996,0.2197,0.0932999999999997,0.1198
14.7,0.5028,0.0882999999999999,0.141600000000001,0.2335,0.4512,0.2749,0.274,0.1753,0.3663,0.422,0.1239,0.1956,0.295,0.8195,0.1578,0.0901999999999997,0.2207,0.0952999999999996,0.12
14.8,0.5013,0.0864000000000001,0.140200000000001,0.2329,0.4517,0.2746,0.2731,0.1743,0.3638,0.4222,0.12,0.1899,0.2883,0.8177,0.156,0.0886999999999993,0.2183,0.0939999999999999,0.1181
14.9,0.4992,0.0866000000000006,0.1401,0.2315,0.4516,0.2731,0.2731,0.1749,0.364,0.4232,0.1175,0.1879,0.288,0.8159,0.155,0.0892000000000001,0.2175,0.0929000000000001,0.1178
15,0.5004,0.0870000000000002,0.138,0.2298,0.4502,0.2734,0.2731,0.175099999999999,0.3528,0.4204,0.1177,0.1893,0.288,0.8166,0.1537,0.0882999999999999,0.2165,0.0916000000000003,0.1174
15.1,0.4986,0.0857000000000002,0.1378,0.226,0.45,0.2735,0.2733,0.1703,0.3539,0.4204,0.1138,0.1883,0.283,0.8174,0.1537,0.0876000000000002,0.2152,0.0905999999999998,0.1161
15.2,0.498,0.0845999999999999,0.135900000000001,0.2252,0.4497,0.2729,0.273,0.1669,0.353,0.4201,0.1183,0.1811,0.2789,0.8171,0.1519,0.0886999999999999,0.2126,0.0900999999999997,0.1177
15.3,0.4994,0.0838999999999995,0.1351,0.2233,0.4497,0.2724,0.2729,0.1695,0.3497,0.4215,0.1184,0.1825,0.2788,0.8168,0.1499,0.0867999999999998,0.2113,0.0901999999999998,0.1166
15.4,0.4998,0.0833999999999999,0.1342,0.2226,0.4493,0.2724,0.2726,0.164099999999999,0.3475,0.4201,0.1163,0.1842,0.2765,0.817,0.1508,0.0838000000000001,0.2111,0.0865,0.1163
15.5,0.4978,0.0814000000000002,0.1344,0.2196,0.4491,0.2712,0.2721,0.1606,0.348,0.4185,0.1161,0.1813,0.2787,0.8151,0.1484,0.0840999999999995,0.2089,0.0859999999999994,0.1152
15.6,0.4957,0.0800999999999999,0.1335,0.2186,0.4491,0.2708,0.2718,0.1644,0.3464,0.416999999999999,0.1123,0.1779,0.2729,0.8154,0.1504,0.0842000000000003,0.2081,0.0870999999999994,0.1155
15.7,0.5,0.0802,0.1314,0.2168,0.4479,0.2713,0.272,0.1622,0.3449,0.4181,0.1096,0.1765,0.2733,0.8151,0.1464,0.0834999999999999,0.2069,0.0858999999999994,0.113
15.8,0.4994,0.0789000000000003,0.1319,0.2144,0.4479,0.2713,0.271799999999999,0.1584,0.3414,0.4169,0.1099,0.174,0.2711,0.8138,0.1439,0.0814,0.2039,0.0863999999999998,0.1131
15.9,0.5007,0.0794000000000001,0.1309,0.2129,0.448,0.2708,0.2713,0.1539,0.3348,0.4119,0.1085,0.1706,0.2688,0.8132,0.1432,0.0822999999999999,0.2052,0.0859000000000001,0.1123
16,0.5003,0.0779000000000001,0.1299,0.2119,0.4465,0.2694,0.2714,0.1491,0.3255,0.3991,0.1079,0.1674,0.2679,0.8129,0.1431,0.0818999999999999,0.2044,0.0855,0.1113
16.1,0.5011,0.0776,0.1283,0.2112,0.4456,0.27,0.2708,0.1468,0.3242,0.4017,0.1105,0.1662,0.2619,0.8108,0.1447,0.0818999999999991,0.2037,0.0853999999999999,0.1096
16.2,0.5002,0.0774999999999997,0.129,0.2104,0.4467,0.2693,0.2706,0.1487,0.3221,0.4012,0.1074,0.1649,0.2615,0.8127,0.1425,0.0816999999999993,0.2038,0.0845999999999993,0.1095
16.3,0.4943,0.0760999999999994,0.1273,0.2086,0.4467,0.269,0.2706,0.1495,0.3199,0.3971,0.1023,0.1631,0.258,0.813,0.1426,0.0825999999999997,0.2042,0.0865999999999997,0.111300000000001
16.4,0.4977,0.0757999999999993,0.1265,0.2081,0.4461,0.2687,0.2711,0.1447,0.322,0.3987,0.1037,0.1601,0.2566,0.8125,0.1401,0.0821000000000004,0.2029,0.0857000000000002,0.1107
16.5,0.4974,0.0738,0.1256,0.2066,0.4458,0.2685,0.270099999999999,0.1461,0.3202,0.3944,0.1034,0.1601,0.2567,0.8128,0.1396,0.0815,0.2019,0.0863,0.1112
16.6,0.4978,0.0740000000000003,0.1253,0.2063,0.4461,0.2679,0.270099999999999,0.1483,0.3227,0.398,0.0982999999999997,0.16,0.2575,0.8105,0.1408,0.0815999999999996,0.2019,0.0856999999999997,0.1117
16.7,0.496,0.0741000000000001,0.124,0.2054,0.4454,0.268,0.2696,0.1471,0.3216,0.396,0.100699999999999,0.1579,0.2539,0.8106,0.1395,0.0801999999999999,0.2011,0.0847999999999998,0.109999999999999
16.8,0.4988,0.0736999999999998,0.1228,0.2027,0.4443,0.2675,0.269,0.1468,0.3205,0.3944,0.1007,0.161,0.2549,0.8091,0.138300000000001,0.0793999999999997,0.1991,0.0852999999999998,0.1078
16.9,0.4991,0.0724000000000001,0.121,0.2023,0.4438,0.2669,0.2691,0.1467,0.3239,0.3973,0.1009,0.1555,0.2512,0.8083,0.1358,0.0781999999999995,0.1964,0.0822000000000002,0.1068
17,0.5003,0.0720999999999998,0.1201,0.2033,0.4437,0.2675,0.269,0.1471,0.3171,0.3953,0.102,0.156,0.254,0.8094,0.1379,0.0775999999999994,0.196,0.0817999999999999,0.1049
17.1,0.4984,0.0709000000000003,0.1196,0.2026,0.4453,0.2673,0.2695,0.152,0.317,0.3957,0.1023,0.1553,0.2539,0.8084,0.1343,0.0773999999999998,0.1929,0.0805999999999999,0.1043
17.2,0.4995,0.0708999999999999,0.1187,0.2002,0.4445,0.2675,0.2689,0.1521,0.3177,0.3951,0.1013,0.1561,0.2563,0.8077,0.1349,0.0748999999999994,0.1934,0.0796999999999994,0.1032
17.3,0.5001,0.0703999999999997,0.1176,0.1978,0.4434,0.2669,0.2683,0.1517,0.3152,0.3948,0.1048,0.1573,0.253,0.8065,0.1326,0.0752999999999995,0.1923,0.0801999999999997,0.1028
17.4,0.4974,0.0696999999999994,0.1165,0.1961,0.4433,0.2668,0.2681,0.1471,0.3151,0.3922,0.101,0.1599,0.257,0.8066,0.1315,0.0767999999999996,0.1925,0.0794999999999996,0.1042
17.5,0.4961,0.0696999999999999,0.1155,0.1951,0.4426,0.266,0.2675,0.1461,0.316,0.3948,0.0999999999999995,0.1588,0.2537,0.8038,0.1302,0.0757999999999995,0.1902,0.0796999999999997,0.104
17.6,0.4963,0.0681999999999995,0.1153,0.195000000000001,0.4433,0.2655,0.2669,0.1415,0.3138,0.3939,0.100299999999999,0.1522,0.2513,0.8046,0.1289,0.0761999999999999,0.1885,0.0790999999999997,0.1042
17.7,0.4966,0.0673999999999997,0.1149,0.195,0.4418,0.2653,0.2669,0.1379,0.3131,0.3914,0.0978999999999995,0.149199999999999,0.2492,0.8041,0.1288,0.0741000000000001,0.1866,0.0782999999999998,0.1038
17.8,0.499,0.0668,0.1128,0.194200000000001,0.4406,0.2649,0.2665,0.1405,0.3146,0.3905,0.0981999999999995,0.1525,0.2483,0.8055,0.1307,0.0755999999999996,0.1879,0.0783999999999998,0.1034
17.9,0.4995,0.0664999999999999,0.113,0.193800000000001,0.4394,0.2645,0.2666,0.1396,0.315099999999999,0.3928,0.0975999999999994,0.1492,0.2479,0.8057,0.1307,0.0755999999999999,0.1881,0.0793999999999997,0.1043
18,0.4983,0.0656999999999995,0.1123,0.192,0.4391,0.2652,0.2666,0.1394,0.3106,0.3807,0.0964999999999994,0.1498,0.2469,0.8033,0.1283,0.0754,0.1851,0.0793999999999997,0.1028
18.1,0.4983,0.0657999999999995,0.1117,0.1901,0.4401,0.2642,0.2662,0.1388,0.3104,0.3836,0.0969999999999996,0.148,0.2472,0.8031,0.1272,0.0723999999999998,0.1864,0.0765999999999992,0.1027
18.2,0.5009,0.0639999999999997,0.1107,0.1891,0.441,0.264,0.2653,0.1344,0.3082,0.3842,0.0988999999999995,0.1486,0.2454,0.8043,0.1251,0.0714999999999999,0.1836,0.0752999999999996,0.1013
18.3,0.5031,0.0643999999999997,0.1101,0.1884,0.4386,0.2641,0.265,0.133899999999999,0.3089,0.3822,0.0936999999999998,0.148,0.2468,0.8036,0.1252,0.0707999999999998,0.1859,0.0757999999999995,0.100399999999999
18.4,0.501,0.0644999999999999,0.1087,0.1875,0.4381,0.2642,0.2653,0.130999999999999,0.3074,0.3829,0.0896999999999996,0.1445,0.2441,0.8042,0.1255,0.0703999999999999,0.1837,0.0753999999999998,0.1006
18.5,0.5011,0.0633999999999998,0.1078,0.1852,0.4381,0.2642,0.2651,0.128099999999999,0.3068,0.3806,0.0903999999999998,0.1441,0.2409,0.803,0.1248,0.0712999999999999,0.1815,0.0760999999999998,0.0998000000000002
18.6,0.5054,0.0631,0.1071,0.1845,0.4376,0.2632,0.2649,0.1291,0.3084,0.3814,0.0886999999999998,0.1421,0.2404,0.8019,0.1243,0.0702999999999996,0.1818,0.0734999999999996,0.0977999999999999
18.7,0.5047,0.0625,0.1069,0.1819,0.438,0.2631,0.2648,0.1274,0.306199999999999,0.3831,0.0865999999999993,0.1365,0.2335,0.8007,0.123,0.0706999999999993,0.1825,0.0722000000000002,0.0965999999999997
18.8,0.5073,0.0629999999999997,0.1069,0.1812,0.438,0.2633,0.2644,0.1252,0.3097,0.384999999999999,0.0868999999999993,0.134999999999999,0.2369,0.8005,0.1226,0.0698999999999996,0.1812,0.0722,0.0965999999999998
18.9,0.5068,0.0614999999999994,0.106499999999999,0.1805,0.4379,0.2632,0.264,0.1244,0.3077,0.383799999999999,0.0853999999999996,0.135099999999999,0.2329,0.8006,0.1213,0.0687999999999992,0.1802,0.0722,0.0937999999999994
19,0.5025,0.0616999999999994,0.106599999999999,0.1789,0.4364,0.2627,0.2637,0.124599999999999,0.3052,0.387,0.0856999999999993,0.135499999999999,0.2334,0.7997,0.1229,0.0682999999999998,0.1815,0.0715999999999994,0.0937
19.1,0.5044,0.0615999999999997,0.105199999999999,0.1783,0.4366,0.263,0.2636,0.1219,0.3061,0.388,0.0868999999999995,0.137899999999999,0.2276,0.7986,0.1224,0.0670999999999998,0.1773,0.0706999999999995,0.0938999999999999
19.2,0.5052,0.0621999999999997,0.1051,0.1778,0.4367,0.2622,0.2637,0.1255,0.307799999999999,0.3882,0.0874999999999995,0.137499999999999,0.2293,0.7989,0.1215,0.0663999999999997,0.1758,0.0699999999999997,0.0938000000000001
19.3,0.5023,0.0617,0.104,0.1768,0.4366,0.2625,0.2637,0.1251,0.3057,0.3879,0.0878999999999993,0.135799999999999,0.23,0.7985,0.1221,0.0670999999999996,0.1759,0.0699000000000001,0.093
19.4,0.5044,0.0595,0.1047,0.175,0.4365,0.2622,0.2635,0.1225,0.3083,0.3882,0.0827999999999998,0.1334,0.228,0.7989,0.119,0.0660999999999993,0.1749,0.07,0.0913000000000003
19.5,0.5075,0.0587999999999995,0.104,0.1746,0.4361,0.2617,0.2631,0.122,0.3083,0.3888,0.0842999999999995,0.1336,0.2277,0.7961,0.1212,0.0668000000000001,0.176,0.0699,0.0919
19.6,0.5049,0.0581999999999997,0.103099999999999,0.1739,0.4358,0.2612,0.2628,0.121599999999999,0.3102,0.3888,0.0788999999999994,0.1349,0.2283,0.796,0.1192,0.0647999999999997,0.1721,0.0698000000000001,0.0904
19.7,0.5063,0.0578999999999997,0.102099999999999,0.1725,0.4352,0.2613,0.2631,0.1234,0.3094,0.3885,0.0846999999999996,0.1372,0.2304,0.7962,0.1211,0.0642999999999998,0.1728,0.0697999999999998,0.0917999999999999
19.8,0.503,0.0571999999999998,0.102199999999999,0.1721,0.4355,0.2613,0.2632,0.120299999999999,0.3059,0.3865,0.0880999999999996,0.1336,0.2295,0.7941,0.1202,0.0641999999999996,0.1723,0.0701999999999997,0.0912000000000005
19.9,0.504,0.0577,0.1016,0.1702,0.4355,0.2609,0.2633,0.119499999999999,0.3075,0.3823,0.0900999999999997,0.1341,0.23,0.7935,0.1185,0.0628,0.173700000000001,0.0682,0.0902999999999996
20,0.5017,0.0575999999999998,0.1011,0.1698,0.4359,0.26,0.2627,0.118899999999999,0.3017,0.373,0.0858999999999996,0.1334,0.2288,0.7935,0.1164,0.0631999999999997,0.1725,0.0679999999999998,0.090399999999999


==> dataMS/pfs_experiment/pfs_results_scenario6_final2.csv <==
T,pcs_hill (tau =0.8,pcs_aqd (nu =0.95,pcs_aqd (nu =0.99,pcs_aqd (nu =0.995,pcs_ber (nu =4.1745,pcs_ber (nu =5.349,pcs_ber (nu =6.5235,pcs_cvar_ea (nu =0.95,pcs_cvar_ea (nu =0.99,pcs_cvar_ea (nu =0.995,pcs_eel_ea (nu =4.1745,pcs_eel_ea (nu =5.349,pcs_eel_ea (nu =6.5235,alg2_mu+sigma,alg2_mu+2sigma,alg2_mu+3sigma,alg2_95%VaR,alg2_99%VaR,alg2_99.5%VaR
1,0.6452,0.6837,0.7895,0.8221,0.8241,0.7388,0.7869,0.6233,0.6396,0.6618,0.6209,0.624,0.6792,0.7853,0.6378,0.6138,0.6785,0.608,0.6079
1.1,0.6205,0.6588,0.7779,0.811,0.8263,0.705,0.724,0.6043,0.63,0.6587,0.5939,0.609,0.6541,0.7985,0.6111,0.5803,0.662,0.5791,0.5798
1.2,0.6121,0.6376,0.7616,0.8002,0.8041,0.6555,0.6836,0.5926,0.6286,0.6538,0.5756,0.5987,0.6466,0.8069,0.5912,0.5599,0.6439,0.5581,0.5601
1.3,0.5938,0.6174,0.7505,0.7908,0.7791,0.6098,0.6383,0.573,0.6123,0.6427,0.5559,0.5879,0.6294,0.8021,0.5691,0.5407,0.6268,0.5369,0.5409
1.4,0.5809,0.6001,0.7384,0.7816,0.7606,0.5749,0.6068,0.5579,0.6023,0.6317,0.5351,0.5739,0.6191,0.8,0.556,0.5241,0.6083,0.5213,0.527
1.5,0.5727,0.5784,0.7252,0.7746,0.7462,0.5455,0.5737,0.5479,0.6025,0.6288,0.5169,0.5633,0.61,0.8051,0.5418,0.5045,0.5946,0.5041,0.5112
1.6,0.5736,0.5588,0.7113,0.7652,0.7349,0.529,0.5524,0.537,0.5977,0.6291,0.5127,0.5501,0.601,0.8055,0.5293,0.4943,0.583,0.4951,0.504
1.7,0.564,0.5391,0.6977,0.7584,0.7245,0.5041,0.5296,0.5183,0.5934,0.6223,0.4912,0.535,0.5919,0.8072,0.5134,0.4797,0.5751,0.4781,0.4905
1.8,0.5605,0.5268,0.6889,0.7527,0.711,0.4873,0.5112,0.5085,0.5957,0.6195,0.4845,0.5276,0.5875,0.8123,0.4999,0.4671,0.5571,0.4716,0.4852
1.9,0.5538,0.5133,0.6737,0.7474,0.7018,0.4704,0.494,0.5074,0.5899,0.6182,0.4715,0.5267,0.5787,0.8137,0.4854,0.454,0.5446,0.4581,0.4762
2,0.5505,0.4975,0.6621,0.7378,0.6895,0.4526,0.4742,0.499,0.5614,0.5894,0.4745,0.5152,0.5685,0.8105,0.4778,0.4457,0.534,0.4474,0.4606
2.1,0.5433,0.4822,0.6524,0.7305,0.6774,0.437,0.46,0.4943,0.5553,0.5826,0.46,0.5088,0.5593,0.8113,0.4703,0.4318,0.5273,0.438,0.4577
2.2,0.5411,0.467,0.6413,0.7237,0.6717,0.4296,0.4517,0.4914,0.5627,0.5831,0.4546,0.5091,0.5567,0.8115,0.4579,0.4223,0.5146,0.4342,0.4523
2.3,0.5394,0.4547,0.6314,0.7148,0.6642,0.4214,0.4422,0.4842,0.5589,0.576,0.448,0.4927,0.5385,0.8126,0.4475,0.4151,0.5036,0.426,0.4461
2.4,0.5405,0.4428,0.619,0.7068,0.6543,0.4095,0.436,0.4711,0.5545,0.5768,0.4419,0.4848,0.5387,0.815,0.4407,0.4017,0.4964,0.4125,0.4347
2.5,0.537,0.4271,0.6076,0.6954,0.6496,0.4011,0.4268,0.4672,0.5529,0.5683,0.4304,0.4759,0.527,0.816,0.4362,0.3941,0.4898,0.4061,0.4297
2.6,0.5387,0.4172,0.5979,0.6878,0.6443,0.3965,0.4169,0.4558,0.5627,0.5807,0.4177,0.4732,0.5335,0.8111,0.4294,0.3851,0.4832,0.3981,0.4245
2.7,0.5326,0.408,0.5862,0.6794,0.6298,0.3877,0.4114,0.4652,0.5616,0.5821,0.4267,0.4767,0.5384,0.8115,0.4213,0.3819,0.4724,0.3958,0.4207
2.8,0.5308,0.402,0.5774,0.6703,0.6248,0.3812,0.4052,0.4548,0.5634,0.5835,0.4153,0.4715,0.5301,0.8125,0.4065,0.3696,0.4613,0.3848,0.4108
2.9,0.5296,0.3912,0.5663,0.6638,0.6164,0.3758,0.3986,0.4493,0.5637,0.5806,0.4079,0.462,0.5133,0.8146,0.3992,0.362,0.4547,0.3785,0.4061
3,0.5269,0.3861,0.5562,0.6542,0.6121,0.3731,0.3922,0.4496,0.5346,0.5792,0.4036,0.4631,0.515,0.8155,0.3963,0.3591,0.4515,0.3748,0.403
3.1,0.5269,0.3797,0.5471,0.648,0.6104,0.3692,0.3849,0.4438,0.5334,0.578,0.3977,0.4595,0.5101,0.8205,0.3899,0.3497,0.4477,0.3658,0.3958
3.2,0.5259,0.3723,0.5397,0.6404,0.6032,0.3637,0.3786,0.4342,0.536,0.5767,0.3894,0.4435,0.5072,0.8179,0.3849,0.3463,0.4421,0.3654,0.3905
3.3,0.5257,0.3652,0.5312,0.6324,0.5952,0.3625,0.3761,0.4221,0.5284,0.5679,0.3804,0.4276,0.4942,0.8156,0.3734,0.335,0.429,0.3557,0.3837
3.4,0.5247,0.3564,0.5228,0.6254,0.5922,0.3548,0.3729,0.4131,0.5275,0.5668,0.373,0.4244,0.492,0.8182,0.3665,0.3255,0.4223,0.3448,0.3789
3.5,0.5209,0.3471,0.5147,0.6182,0.5895,0.3524,0.3681,0.4088,0.5239,0.5653,0.364,0.4238,0.4919,0.8157,0.3602,0.322,0.4157,0.3415,0.3744
3.6,0.522,0.3426,0.5054,0.6128,0.5833,0.3496,0.3636,0.406,0.5213,0.5634,0.3667,0.4237,0.4899,0.8139,0.3508,0.3148,0.4044,0.3381,0.3705
3.7,0.5206,0.3341,0.4956,0.6026,0.5798,0.3463,0.3607,0.4054,0.5244,0.5613,0.3607,0.4222,0.4903,0.811,0.3489,0.3067,0.4043,0.3356,0.37
3.8,0.5188,0.3287,0.4867,0.5973,0.5727,0.3429,0.3542,0.4035,0.5186,0.5562,0.357,0.4203,0.4894,0.8112,0.3409,0.3051,0.3943,0.3296,0.3629
3.9,0.5191,0.3235,0.4767,0.5916,0.571,0.3416,0.3518,0.4001,0.5147,0.5506,0.3539,0.4241,0.4804,0.81,0.3339,0.3003,0.3884,0.3202,0.3579
4,0.5219,0.319,0.4707,0.587,0.5697,0.3378,0.3484,0.3971,0.496,0.5351,0.3476,0.4133,0.4741,0.8108,0.3301,0.2932,0.3831,0.3146,0.3492
4.1,0.519,0.3142,0.4631,0.5796,0.5659,0.3375,0.3469,0.3944,0.4898,0.5292,0.342,0.4115,0.4668,0.8108,0.3316,0.2927,0.3822,0.3145,0.3453
4.2,0.516,0.3066,0.4576,0.5747,0.5624,0.3335,0.344,0.3921,0.4883,0.5252,0.3338,0.4046,0.457,0.8138,0.3255,0.2861,0.3772,0.3082,0.3435
4.3,0.5133,0.3036,0.4519,0.5684,0.5603,0.3313,0.3409,0.3793,0.487,0.5252,0.3293,0.3979,0.4518,0.8122,0.3202,0.2816,0.3709,0.3052,0.3408
4.4,0.5168,0.2987,0.4434,0.5627,0.557,0.3298,0.3392,0.3723,0.4821,0.5186,0.3202,0.3873,0.4469,0.8111,0.3152,0.2783,0.3703,0.3003,0.336
4.5,0.5178,0.2963,0.4386,0.557,0.5553,0.3287,0.3372,0.3696,0.4827,0.5208,0.32,0.3901,0.4521,0.8123,0.3124,0.2739,0.3627,0.2973,0.334
4.6,0.5174,0.292,0.4319,0.549,0.5504,0.3259,0.3362,0.3673,0.4799,0.5146,0.3154,0.3884,0.4457,0.8082,0.3028,0.2666,0.3573,0.2917,0.3263
4.7,0.5154,0.2863,0.4278,0.5438,0.5495,0.3237,0.3342,0.3676,0.4769,0.5135,0.3075,0.386,0.4425,0.8086,0.3032,0.2612,0.358,0.2869,0.3204
4.8,0.5145,0.2806,0.4218,0.5397,0.5447,0.3227,0.3308,0.3688,0.4738,0.5122,0.3041,0.3871,0.4359,0.8117,0.2993,0.2569,0.3517,0.2819,0.3184
4.9,0.5155,0.2756,0.4148,0.5339,0.5448,0.3224,0.3299,0.3616,0.4726,0.5099,0.3079,0.3834,0.4321,0.8086,0.292,0.255,0.3438,0.2782,0.3143
5,0.5129,0.27,0.4115,0.5275,0.5403,0.3207,0.3282,0.3574,0.4595,0.5132,0.3028,0.3769,0.4253,0.807,0.2885,0.2531,0.3418,0.2746,0.3135
5.1,0.5141,0.2649,0.4038,0.5231,0.5406,0.3199,0.3271,0.3571,0.4647,0.5163,0.3062,0.3683,0.4259,0.807,0.285099999999999,0.2469,0.3379,0.2688,0.3093
5.2,0.5142,0.2611,0.3971,0.5184,0.5387,0.3165,0.3257,0.3523,0.4667,0.5121,0.3016,0.3687,0.4265,0.8084,0.2832,0.2431,0.338,0.2661,0.305
5.3,0.5143,0.2566,0.3908,0.5145,0.5338,0.3146,0.3232,0.3492,0.4639,0.511,0.3025,0.365,0.422,0.8057,0.28,0.2384,0.3324,0.2595,0.3008
5.4,0.5127,0.2538,0.3847,0.5079,0.5328,0.3134,0.3214,0.3499,0.4625,0.509,0.3015,0.3663,0.4223,0.8054,0.2757,0.2397,0.3278,0.2604,0.3003
5.5,0.5141,0.2506,0.3812,0.5028,0.5315,0.3129,0.3219,0.3482,0.462,0.5093,0.3005,0.3649,0.4215,0.8014,0.2713,0.2373,0.3214,0.2552,0.2999
5.6,0.51,0.2498,0.3768,0.4993,0.534,0.3122,0.3189,0.3429,0.4649,0.5141,0.2971,0.3604,0.4243,0.8025,0.2685,0.2305,0.3169,0.2504,0.2921
5.7,0.5111,0.2441,0.3693,0.4933,0.531,0.3133,0.3167,0.3396,0.4579,0.508,0.293199999999999,0.3538,0.416,0.8026,0.2656,0.2257,0.3118,0.2478,0.2898
5.8,0.5089,0.2406,0.3655,0.4871,0.5272,0.3117,0.317900000000001,0.3285,0.4513,0.5014,0.2855,0.3396,0.4147,0.7983,0.2648,0.2205,0.3116,0.2432,0.2859
5.9,0.5105,0.2402,0.3607,0.4819,0.5245,0.3103,0.3162,0.3202,0.4555,0.5049,0.283,0.3362,0.4179,0.7962,0.2623,0.2176,0.3093,0.2428,0.286
6,0.5123,0.2361,0.3555,0.4787,0.5228,0.3089,0.3152,0.3173,0.4462,0.4859,0.281,0.336,0.4183,0.7971,0.2559,0.2127,0.3034,0.2392,0.2787
6.1,0.5121,0.2318,0.348,0.4732,0.5213,0.3085,0.3134,0.3211,0.4405,0.4797,0.2718,0.3364,0.4109,0.7966,0.2521,0.2131,0.3,0.2352,0.2793
6.2,0.5128,0.2281,0.3451,0.471,0.5193,0.3075,0.3119,0.3148,0.4374,0.4788,0.2707,0.3326,0.4039,0.7962,0.2459,0.209,0.2947,0.230999999999999,0.2751
6.3,0.5125,0.2258,0.3402,0.4666,0.5175,0.3072,0.3097,0.3106,0.4374,0.4783,0.2683,0.3274,0.4023,0.7949,0.2433,0.2073,0.291600000000001,0.2296,0.2722
6.4,0.509,0.2223,0.3383,0.4625,0.5148,0.3059,0.308,0.3069,0.4327,0.4729,0.263,0.3264,0.3963,0.7945,0.243,0.2074,0.293,0.2316,0.2707
6.5,0.51,0.2187,0.3341,0.4586,0.5144,0.3049,0.3074,0.309,0.4339,0.4759,0.2568,0.3228,0.3923,0.7948,0.2378,0.198399999999999,0.2847,0.2246,0.2679
6.6,0.5115,0.2151,0.3276,0.4531,0.5124,0.303,0.3066,0.3123,0.4365,0.4797,0.25,0.3209,0.3887,0.7959,0.2384,0.2028,0.286,0.2212,0.2636
6.7,0.5061,0.211900000000001,0.3247,0.4489,0.5111,0.3022,0.3062,0.305,0.4356,0.4787,0.248,0.3194,0.3905,0.7924,0.2351,0.1951,0.285,0.217700000000001,0.2604
6.8,0.5118,0.211,0.3203,0.4451,0.5091,0.3026,0.3049,0.302,0.4285,0.4797,0.2496,0.3156,0.3846,0.7953,0.2309,0.1939,0.2791,0.2168,0.2594
6.9,0.5108,0.2075,0.3159,0.439,0.51,0.3015,0.3041,0.3,0.4296,0.4768,0.2498,0.3139,0.3812,0.7919,0.2309,0.1913,0.275,0.2128,0.2545
7,0.5144,0.2035,0.3126,0.4368,0.5066,0.3005,0.3029,0.2933,0.4224,0.4741,0.2453,0.3083,0.3762,0.7921,0.2228,0.1872,0.2705,0.21,0.2513
7.1,0.5129,0.203,0.3073,0.433,0.5045,0.2995,0.3021,0.2857,0.4264,0.4758,0.2421,0.3013,0.3723,0.7921,0.2235,0.1837,0.2711,0.2046,0.2476
7.2,0.5137,0.1992,0.3054,0.4303,0.5034,0.2999,0.3016,0.2902,0.4267,0.4778,0.2418,0.3039,0.3767,0.7886,0.2183,0.1788,0.2687,0.2036,0.2478
7.3,0.5102,0.1957,0.3024,0.4266,0.5039,0.3004,0.2994,0.2863,0.4183,0.477,0.2362,0.3,0.3715,0.7871,0.2166,0.1773,0.2646,0.1995,0.2438
7.4,0.5106,0.1926,0.2982,0.421,0.5028,0.2999,0.299,0.2824,0.4188,0.4758,0.2319,0.303,0.3741,0.7878,0.214,0.1738,0.2606,0.1959,0.2384
7.5,0.5099,0.1896,0.2943,0.4157,0.4995,0.2981,0.2991,0.279,0.4228,0.4764,0.2298,0.2968,0.3748,0.7838,0.2128,0.174799999999999,0.2582,0.194000000000001,0.2345
7.6,0.5078,0.1872,0.2926,0.4159,0.4982,0.298,0.2988,0.278,0.4191,0.4746,0.2332,0.2997,0.3712,0.7837,0.2108,0.1731,0.2552,0.1941,0.2361
7.7,0.5095,0.1864,0.2876,0.4113,0.4995,0.2977,0.2972,0.2813,0.422,0.4748,0.2335,0.2929,0.3658,0.7848,0.2034,0.1688,0.2506,0.1886,0.2316
7.8,0.506,0.1869,0.2827,0.4063,0.4965,0.2978,0.2974,0.2761,0.4251,0.4763,0.2196,0.2866,0.3677,0.7798,0.2044,0.1664,0.2502,0.1855,0.2277
7.9,0.5035,0.1856,0.2791,0.4033,0.4949,0.2956,0.297,0.2803,0.4232,0.4792,0.2219,0.289,0.3625,0.7788,0.2008,0.1614,0.2471,0.1794,0.2225
8,0.5043,0.1821,0.275200000000001,0.3995,0.4957,0.2952,0.2959,0.2722,0.4114,0.4595,0.2175,0.2877,0.3625,0.7791,0.1987,0.162,0.2429,0.1784,0.2233
8.1,0.5068,0.1789,0.2718,0.395,0.4947,0.2947,0.2946,0.2718,0.4085,0.4585,0.2124,0.2842,0.3598,0.7782,0.1989,0.1615,0.2444,0.177,0.2215
8.2,0.5024,0.1764,0.2699,0.3909,0.4928,0.2944,0.2947,0.2722,0.4074,0.4597,0.2167,0.2796,0.3582,0.7774,0.1956,0.1607,0.2449,0.1777,0.2196
8.3,0.5007,0.1751,0.2651,0.3869,0.4907,0.2944,0.2939,0.27,0.4062,0.4642,0.2125,0.2797,0.354,0.7757,0.1961,0.1602,0.2407,0.1774,0.2171
8.4,0.5041,0.1724,0.262,0.3848,0.4895,0.2939,0.294,0.2686,0.4082,0.4679,0.211,0.2801,0.3516,0.7769,0.1917,0.1555,0.236399999999999,0.1744,0.2158
8.5,0.503,0.1707,0.2585,0.3805,0.4887,0.2933,0.2938,0.2674,0.4138,0.4654,0.2144,0.2792,0.3523,0.7747,0.1913,0.1518,0.2345,0.1712,0.2109
8.6,0.5062,0.1681,0.2572,0.3769,0.4889,0.2935,0.2933,0.2696,0.4152,0.4701,0.2078,0.2809,0.3475,0.7724,0.1864,0.1499,0.2328,0.1714,0.2094
8.7,0.5094,0.1672,0.2526,0.3754,0.4874,0.2937,0.2937,0.2645,0.4156,0.4723,0.2105,0.2753,0.3532,0.7736,0.1844,0.1491,0.2303,0.1664,0.2064
8.8,0.5067,0.1647,0.2489,0.371,0.4853,0.2925,0.2921,0.2607,0.415,0.4737,0.206,0.2753,0.3509,0.7735,0.179600000000001,0.1459,0.2287,0.163299999999999,0.2034
8.9,0.5043,0.1634,0.2448,0.3681,0.4867,0.2928,0.2918,0.2545,0.4121,0.4684,0.202,0.2659,0.3501,0.7712,0.1804,0.1464,0.2303,0.161899999999999,0.2018
9,0.5079,0.1613,0.2432,0.3671,0.4841,0.2911,0.2917,0.2468,0.4036,0.4672,0.1974,0.2691,0.3438,0.7694,0.1763,0.1428,0.2234,0.1616,0.1991
9.1,0.5121,0.1606,0.2407,0.362,0.4826,0.2916,0.2909,0.2469,0.3997,0.4634,0.2027,0.2656,0.345,0.7706,0.1746,0.1379,0.2211,0.1576,0.1965
9.2,0.5067,0.1578,0.2371,0.3588,0.482,0.2907,0.2909,0.2446,0.3977,0.462,0.1992,0.2653,0.3466,0.7711,0.1737,0.1361,0.2208,0.1577,0.1941
9.3,0.5086,0.156,0.2339,0.355,0.4803,0.29,0.2901,0.2483,0.3987,0.4647,0.194,0.2662,0.3475,0.7715,0.1727,0.134100000000001,0.2179,0.1537,0.192
9.4,0.5068,0.154,0.2313,0.3534,0.4792,0.2901,0.2899,0.2438,0.4021,0.4655,0.191,0.2612,0.3443,0.7699,0.1707,0.1319,0.2178,0.1524,0.1889
9.5,0.5072,0.1508,0.2296,0.3488,0.4794,0.2903,0.2892,0.2455,0.4019,0.4668,0.1845,0.2609,0.3445,0.7669,0.1664,0.1279,0.2126,0.1498,0.1882
9.6,0.5022,0.1496,0.2289,0.3446,0.4792,0.29,0.2878,0.2438,0.4021,0.4654,0.1823,0.2581,0.3429,0.7684,0.1641,0.127,0.2094,0.1471,0.1858
9.7,0.5037,0.1491,0.226599999999999,0.3408,0.4784,0.2891,0.2878,0.2378,0.3986,0.4663,0.1817,0.2513,0.335,0.7725,0.1642,0.1268,0.2089,0.1466,0.1865
9.8,0.5071,0.1464,0.2238,0.3371,0.4766,0.2882,0.2871,0.2329,0.4024,0.465,0.1797,0.2489,0.3405,0.7699,0.1641,0.1261,0.2064,0.1438,0.1831
9.9,0.5069,0.1453,0.219999999999999,0.3355,0.477,0.2882,0.2869,0.2334,0.3981,0.4686,0.1802,0.2468,0.3336,0.7699,0.160299999999999,0.125,0.2039,0.1446,0.1819
10,0.5066,0.1431,0.2179,0.3328,0.477,0.2874,0.2866,0.23,0.394,0.454,0.1754,0.2439,0.3349,0.7676,0.1597,0.1255,0.205,0.141600000000001,0.18
10.1,0.5064,0.1411,0.2169,0.3318,0.4772,0.2867,0.2859,0.2278,0.3923,0.4588,0.1808,0.2424,0.3381,0.7667,0.16,0.121399999999999,0.2,0.1397,0.1767
10.2,0.5049,0.1408,0.2135,0.329,0.4747,0.2868,0.2859,0.2233,0.3909,0.4541,0.1765,0.2381,0.341,0.764,0.1578,0.1204,0.199,0.1382,0.1773
10.3,0.5017,0.1389,0.2114,0.3252,0.474,0.2872,0.2854,0.2295,0.3853,0.4522,0.1821,0.2381,0.3349,0.7632,0.1578,0.1189,0.1979,0.1357,0.1769
10.4,0.4997,0.1388,0.2112,0.3221,0.4733,0.2866,0.2845,0.2282,0.3805,0.4516,0.1805,0.2419,0.331,0.7635,0.1564,0.1173,0.1951,0.1347,0.1737
10.5,0.5032,0.1369,0.2072,0.3212,0.4725,0.2863,0.2843,0.2256,0.3831,0.4507,0.1742,0.24,0.3301,0.7605,0.1548,0.115,0.195,0.1322,0.1703
10.6,0.5058,0.1354,0.2038,0.3185,0.4706,0.2862,0.2847,0.2182,0.3825,0.4477,0.1732,0.2379,0.3309,0.7606,0.1523,0.1129,0.1938,0.1308,0.1689
10.7,0.5021,0.1346,0.2023,0.3157,0.4706,0.2863,0.2843,0.2224,0.3803,0.4487,0.1711,0.2378,0.3336,0.7606,0.1511,0.1137,0.1928,0.1307,0.1701
10.8,0.501,0.1339,0.2009,0.3119,0.4705,0.2857,0.2837,0.2186,0.384,0.4466,0.1724,0.2379,0.3332,0.7629,0.1497,0.1118,0.1905,0.1277,0.168
10.9,0.5016,0.131800000000001,0.1983,0.3097,0.4708,0.2856,0.2832,0.2132,0.3852,0.4504,0.1704,0.2314,0.3344,0.7607,0.1461,0.1112,0.1864,0.1275,0.1641
11,0.5033,0.1303,0.1967,0.309,0.4695,0.2853,0.2829,0.215,0.3819,0.4476,0.17,0.225100000000001,0.3282,0.7601,0.1469,0.1111,0.1881,0.1291,0.1658
11.1,0.5035,0.1288,0.193899999999999,0.3052,0.4697,0.2855,0.2836,0.221700000000001,0.3843,0.4454,0.1692,0.2306,0.3309,0.7587,0.1454,0.111,0.1858,0.1269,0.1642
11.2,0.5004,0.1278,0.192,0.3033,0.4685,0.2852,0.2827,0.2163,0.3853,0.4452,0.1715,0.2311,0.3274,0.7606,0.1442,0.11,0.1843,0.1223,0.1618
11.3,0.5058,0.1276,0.1918,0.3011,0.4686,0.2845,0.2826,0.2156,0.384,0.4437,0.1675,0.2281,0.3263,0.7594,0.1438,0.1134,0.1818,0.1271,0.1634
11.4,0.5064,0.1268,0.1891,0.2983,0.4678,0.2837,0.2826,0.2123,0.3796,0.441,0.1633,0.2275,0.326800000000001,0.7587,0.1424,0.1104,0.1827,0.1267,0.1606
11.5,0.5067,0.1258,0.1868,0.2948,0.4669,0.2838,0.2817,0.2094,0.3843,0.4437,0.1608,0.2274,0.3307,0.7597,0.1418,0.1119,0.1811,0.1271,0.1616
11.6,0.505,0.1234,0.1856,0.2921,0.4657,0.2834,0.2813,0.2113,0.3856,0.4437,0.1661,0.2282,0.3339,0.758,0.1417,0.1084,0.1806,0.1244,0.1608
11.7,0.5,0.1222,0.182,0.2893,0.4661,0.2838,0.2811,0.2095,0.3817,0.4412,0.159199999999999,0.2227,0.3308,0.7569,0.1389,0.1073,0.1769,0.1233,0.1588
11.8,0.4997,0.1213,0.1823,0.2873,0.4656,0.284,0.2807,0.2115,0.3835,0.4426,0.1569,0.2234,0.3308,0.7578,0.1377,0.1063,0.1754,0.122400000000001,0.1578
11.9,0.5021,0.1194,0.1802,0.2847,0.4654,0.2832,0.2806,0.2079,0.3821,0.4404,0.1559,0.2235,0.3276,0.7576,0.1356,0.1042,0.1738,0.1208,0.1567
12,0.5052,0.1198,0.1795,0.2818,0.4623,0.2831,0.2809,0.2125,0.3773,0.4267,0.1561,0.2236,0.3251,0.7592,0.1347,0.1036,0.1745,0.1192,0.1539
12.1,0.5009,0.1173,0.178,0.2801,0.4626,0.2815,0.2797,0.207600000000001,0.3741,0.428,0.1505,0.2189,0.3283,0.7566,0.1328,0.1015,0.1716,0.1157,0.1489
12.2,0.506,0.1173,0.175,0.2788,0.4626,0.2815,0.2789,0.2086,0.3733,0.4286,0.1532,0.2216,0.3287,0.7554,0.1325,0.1007,0.1708,0.1161,0.1524
12.3,0.5045,0.1172,0.1733,0.2756,0.4622,0.2815,0.2789,0.2023,0.373,0.4289,0.1529,0.2166,0.327,0.7557,0.1326,0.1007,0.1712,0.119,0.1512
12.4,0.504,0.1148,0.1718,0.2733,0.4604,0.2814,0.2791,0.2028,0.3755,0.4317,0.1493,0.217,0.3261,0.7544,0.1306,0.0965999999999997,0.171600000000001,0.1157,0.1486
12.5,0.5048,0.1142,0.171000000000001,0.2714,0.4605,0.2817,0.2787,0.2007,0.3758,0.4315,0.1458,0.218,0.3234,0.7537,0.1277,0.0971999999999998,0.168500000000001,0.1157,0.1494
12.6,0.5039,0.1127,0.1697,0.2704,0.4609,0.2806,0.2784,0.1996,0.3749,0.4343,0.1488,0.2155,0.321,0.7523,0.126,0.0978999999999999,0.1678,0.1127,0.1484
12.7,0.5046,0.112,0.1675,0.2682,0.4607,0.2812,0.279,0.1987,0.3713,0.4317,0.1458,0.2158,0.3179,0.7552,0.1239,0.0959999999999996,0.1638,0.1139,0.1491
12.8,0.5018,0.1104,0.1645,0.2669,0.4594,0.2802,0.279,0.1963,0.3696,0.4322,0.1501,0.213,0.3129,0.7559,0.1237,0.0958999999999998,0.163799999999999,0.1142,0.1495
12.9,0.5013,0.1098,0.1629,0.2649,0.4599,0.2789,0.2785,0.1977,0.3738,0.4336,0.1503,0.2109,0.3111,0.7551,0.122,0.0924999999999992,0.1634,0.1107,0.146
13,0.5,0.1077,0.163,0.2654,0.46,0.2787,0.2784,0.1922,0.3679,0.4337,0.1471,0.2075,0.3056,0.7542,0.1235,0.0955999999999996,0.161,0.1141,0.1466
13.1,0.5026,0.1067,0.1611,0.263,0.4576,0.279,0.2783,0.1886,0.3613,0.4305,0.1367,0.2027,0.2962,0.7557,0.1216,0.0950000000000002,0.1612,0.1122,0.1461
13.2,0.5022,0.1049,0.1598,0.2613,0.4577,0.2789,0.2771,0.1918,0.3634,0.4298,0.1407,0.2048,0.2969,0.7523,0.1194,0.0941999999999996,0.1579,0.1115,0.145
13.3,0.5031,0.1039,0.1591,0.2611,0.4573,0.2788,0.2768,0.1874,0.3677,0.434,0.139,0.2052,0.2975,0.7558,0.1203,0.0916,0.156400000000001,0.1095,0.1411
13.4,0.5043,0.102,0.1573,0.2589,0.4588,0.2776,0.2764,0.1856,0.3727,0.4362,0.1388,0.205,0.3016,0.751,0.1205,0.0905999999999998,0.1589,0.1078,0.1417
13.5,0.501,0.1004,0.1556,0.2565,0.4577,0.277,0.2762,0.1868,0.3728,0.4345,0.1379,0.2029,0.3026,0.752,0.1201,0.0903999999999999,0.1558,0.1054,0.1401
13.6,0.5006,0.0992000000000001,0.1537,0.2549,0.4573,0.2774,0.2763,0.1886,0.3748,0.4377,0.136,0.2054,0.3042,0.7531,0.1182,0.0897999999999997,0.1555,0.107,0.14
13.7,0.4993,0.0986000000000002,0.1537,0.2522,0.4566,0.2775,0.2755,0.1902,0.372899999999999,0.4399,0.1366,0.205,0.3048,0.7509,0.1169,0.0863,0.1525,0.102299999999999,0.1378
13.8,0.5,0.0971000000000004,0.1522,0.2506,0.4568,0.2773,0.2751,0.1901,0.3723,0.4378,0.1361,0.2068,0.3037,0.7502,0.1135,0.0874000000000001,0.1523,0.1021,0.137
13.9,0.4976,0.0964000000000002,0.1509,0.2478,0.454999999999999,0.2768,0.2753,0.1895,0.3704,0.4373,0.1311,0.2063,0.2991,0.7481,0.1141,0.0869999999999996,0.1526,0.1015,0.1363
14,0.4983,0.0961000000000005,0.1504,0.2465,0.4532,0.276,0.2752,0.1827,0.3672,0.4208,0.1289,0.2033,0.2978,0.7465,0.1151,0.0856999999999993,0.1514,0.1006,0.1339
14.1,0.4973,0.0953000000000006,0.1479,0.2432,0.4532,0.276,0.2753,0.185,0.3658,0.4214,0.1299,0.2063,0.3012,0.7474,0.1139,0.0854,0.1496,0.0989999999999996,0.1334
14.2,0.4972,0.0934000000000005,0.1477,0.2417,0.4524,0.2762,0.2751,0.1832,0.3679,0.423,0.1287,0.207399999999999,0.3022,0.7444,0.113199999999999,0.0844999999999998,0.1487,0.0980999999999996,0.1308
14.3,0.4977,0.0928000000000003,0.1461,0.241,0.4524,0.2764,0.2746,0.1847,0.3674,0.4237,0.1287,0.2005,0.3011,0.7442,0.1111,0.0819999999999993,0.1482,0.0981000000000002,0.1305
14.4,0.4975,0.0917000000000001,0.144400000000001,0.2396,0.4525,0.276,0.2744,0.1801,0.3658,0.4227,0.1251,0.1996,0.2976,0.7428,0.1103,0.0815999999999995,0.1476,0.0977999999999999,0.131
14.5,0.4971,0.0905000000000002,0.1428,0.2371,0.4505,0.2764,0.2741,0.1785,0.3635,0.4206,0.1247,0.1943,0.2948,0.7424,0.1104,0.0806999999999998,0.1472,0.096,0.1289
14.6,0.4985,0.0899,0.141500000000001,0.2359,0.4511,0.2751,0.2741,0.1733,0.3604,0.4206,0.121599999999999,0.1938,0.2915,0.7422,0.109,0.0804999999999998,0.1462,0.0951999999999995,0.1254
14.7,0.5028,0.0882999999999999,0.141600000000001,0.2335,0.4512,0.2749,0.274,0.1753,0.3663,0.422,0.1239,0.1956,0.295,0.7427,0.1113,0.0822999999999999,0.146,0.0949999999999999,0.1261
14.8,0.5013,0.0864000000000001,0.140200000000001,0.2329,0.4517,0.2746,0.2731,0.1743,0.3638,0.4222,0.12,0.1899,0.2883,0.7457,0.1082,0.0807000000000003,0.1449,0.0944999999999997,0.1272
14.9,0.4992,0.0866000000000006,0.1401,0.2315,0.4516,0.2731,0.2731,0.1749,0.364,0.4232,0.1175,0.1879,0.288,0.7418,0.1059,0.0794999999999999,0.1449,0.0955999999999996,0.1266
15,0.5004,0.0870000000000002,0.138,0.2298,0.4502,0.2734,0.2731,0.175099999999999,0.3528,0.4204,0.1177,0.1893,0.288,0.7424,0.1054,0.0816999999999998,0.1429,0.0954,0.1275
15.1,0.4986,0.0857000000000002,0.1378,0.226,0.45,0.2735,0.2733,0.1703,0.3539,0.4204,0.1138,0.1883,0.283,0.7424,0.1046,0.0799000000000002,0.1428,0.0961,0.1271
15.2,0.498,0.0845999999999999,0.135900000000001,0.2252,0.4497,0.2729,0.273,0.1669,0.353,0.4201,0.1183,0.1811,0.2789,0.7402,0.1026,0.0811999999999996,0.1396,0.0949,0.1262
15.3,0.4994,0.0838999999999995,0.1351,0.2233,0.4497,0.2724,0.2729,0.1695,0.3497,0.4215,0.1184,0.1825,0.2788,0.7421,0.1032,0.0810999999999998,0.138500000000001,0.0944999999999995,0.1271
15.4,0.4998,0.0833999999999999,0.1342,0.2226,0.4493,0.2724,0.2726,0.164099999999999,0.3475,0.4201,0.1163,0.1842,0.2765,0.7428,0.1039,0.08,0.1376,0.0947999999999993,0.1261
15.5,0.4978,0.0814000000000002,0.1344,0.2196,0.4491,0.2712,0.2721,0.1606,0.348,0.4185,0.1161,0.1813,0.2787,0.7422,0.1041,0.0806999999999995,0.1375,0.0942999999999996,0.1266
15.6,0.4957,0.0800999999999999,0.1335,0.2186,0.4491,0.2708,0.2718,0.1644,0.3464,0.416999999999999,0.1123,0.1779,0.2729,0.7423,0.1016,0.0764,0.135000000000001,0.0923999999999997,0.1232
15.7,0.5,0.0802,0.1314,0.2168,0.4479,0.2713,0.272,0.1622,0.3449,0.4181,0.1096,0.1765,0.2733,0.7393,0.1002,0.0773,0.1329,0.0918999999999995,0.1222
15.8,0.4994,0.0789000000000003,0.1319,0.2144,0.4479,0.2713,0.271799999999999,0.1584,0.3414,0.4169,0.1099,0.174,0.2711,0.7413,0.0987000000000003,0.0761999999999997,0.13,0.0883999999999991,0.1211
15.9,0.5007,0.0794000000000001,0.1309,0.2129,0.448,0.2708,0.2713,0.1539,0.3348,0.4119,0.1085,0.1706,0.2688,0.7378,0.0995000000000004,0.0749999999999998,0.1304,0.0893999999999999,0.1217
16,0.5003,0.0779000000000001,0.1299,0.2119,0.4465,0.2694,0.2714,0.1491,0.3255,0.3991,0.1079,0.1674,0.2679,0.7378,0.0993000000000001,0.0728999999999997,0.1301,0.0849999999999994,0.1193
16.1,0.5011,0.0776,0.1283,0.2112,0.4456,0.27,0.2708,0.1468,0.3242,0.4017,0.1105,0.1662,0.2619,0.7379,0.0975000000000001,0.0721999999999997,0.1292,0.0862999999999997,0.118
16.2,0.5002,0.0774999999999997,0.129,0.2104,0.4467,0.2693,0.2706,0.1487,0.3221,0.4012,0.1074,0.1649,0.2615,0.738,0.0965999999999998,0.0728,0.1278,0.0852000000000001,0.1189
16.3,0.4943,0.0760999999999994,0.1273,0.2086,0.4467,0.269,0.2706,0.1495,0.3199,0.3971,0.1023,0.1631,0.258,0.7382,0.0951999999999997,0.0713999999999992,0.1299,0.0841999999999996,0.1191
16.4,0.4977,0.0757999999999993,0.1265,0.2081,0.4461,0.2687,0.2711,0.1447,0.322,0.3987,0.1037,0.1601,0.2566,0.7378,0.0940999999999999,0.0709999999999996,0.1293,0.0844999999999996,0.117000000000001
16.5,0.4974,0.0738,0.1256,0.2066,0.4458,0.2685,0.270099999999999,0.1461,0.3202,0.3944,0.1034,0.1601,0.2567,0.7346,0.0932999999999994,0.0686999999999994,0.1268,0.0826999999999991,0.1156
16.6,0.4978,0.0740000000000003,0.1253,0.2063,0.4461,0.2679,0.270099999999999,0.1483,0.3227,0.398,0.0982999999999997,0.16,0.2575,0.7355,0.0926999999999998,0.0677999999999994,0.1263,0.0821,0.1133
16.7,0.496,0.0741000000000001,0.124,0.2054,0.4454,0.268,0.2696,0.1471,0.3216,0.396,0.100699999999999,0.1579,0.2539,0.7341,0.0921999999999996,0.0668999999999995,0.1243,0.0821999999999996,0.1115
16.8,0.4988,0.0736999999999998,0.1228,0.2027,0.4443,0.2675,0.269,0.1468,0.3205,0.3944,0.1007,0.161,0.2549,0.7335,0.0904,0.0672,0.1236,0.0840999999999998,0.1135
16.9,0.4991,0.0724000000000001,0.121,0.2023,0.4438,0.2669,0.2691,0.1467,0.3239,0.3973,0.1009,0.1555,0.2512,0.7325,0.0897999999999999,0.0665999999999995,0.1241,0.0810999999999994,0.1106
17,0.5003,0.0720999999999998,0.1201,0.2033,0.4437,0.2675,0.269,0.1471,0.3171,0.3953,0.102,0.156,0.254,0.7318,0.0902999999999997,0.0674999999999994,0.1239,0.0809999999999998,0.1118
17.1,0.4984,0.0709000000000003,0.1196,0.2026,0.4453,0.2673,0.2695,0.152,0.317,0.3957,0.1023,0.1553,0.2539,0.7339,0.0924999999999998,0.0675999999999998,0.1224,0.0826999999999997,0.1121
17.2,0.4995,0.0708999999999999,0.1187,0.2002,0.4445,0.2675,0.2689,0.1521,0.3177,0.3951,0.1013,0.1561,0.2563,0.7319,0.0935000000000004,0.0672999999999996,0.1252,0.0816999999999994,0.1102
17.3,0.5001,0.0703999999999997,0.1176,0.1978,0.4434,0.2669,0.2683,0.1517,0.3152,0.3948,0.1048,0.1573,0.253,0.731,0.0940999999999996,0.0682999999999998,0.1251,0.0816999999999998,0.1116
17.4,0.4974,0.0696999999999994,0.1165,0.1961,0.4433,0.2668,0.2681,0.1471,0.3151,0.3922,0.101,0.1599,0.257,0.7308,0.0921999999999998,0.0669999999999996,0.1237,0.0814,0.112
17.5,0.4961,0.0696999999999999,0.1155,0.1951,0.4426,0.266,0.2675,0.1461,0.316,0.3948,0.0999999999999995,0.1588,0.2537,0.7279,0.0926000000000003,0.0646999999999995,0.1233,0.0797999999999998,0.111
17.6,0.4963,0.0681999999999995,0.1153,0.195000000000001,0.4433,0.2655,0.2669,0.1415,0.3138,0.3939,0.100299999999999,0.1522,0.2513,0.7284,0.0900000000000002,0.0677,0.1219,0.0812999999999994,0.112
17.7,0.4966,0.0673999999999997,0.1149,0.195,0.4418,0.2653,0.2669,0.1379,0.3131,0.3914,0.0978999999999995,0.149199999999999,0.2492,0.7265,0.0890999999999998,0.0654999999999998,0.119999999999999,0.0808999999999997,0.1129
17.8,0.499,0.0668,0.1128,0.194200000000001,0.4406,0.2649,0.2665,0.1405,0.3146,0.3905,0.0981999999999995,0.1525,0.2483,0.7246,0.0876999999999996,0.0650999999999996,0.118599999999999,0.0786999999999999,0.1094
17.9,0.4995,0.0664999999999999,0.113,0.193800000000001,0.4394,0.2645,0.2666,0.1396,0.315099999999999,0.3928,0.0975999999999994,0.1492,0.2479,0.7236,0.0880999999999992,0.0656000000000002,0.1197,0.0786000000000002,0.1063
18,0.4983,0.0656999999999995,0.1123,0.192,0.4391,0.2652,0.2666,0.1394,0.3106,0.3807,0.0964999999999994,0.1498,0.2469,0.7231,0.0887999999999997,0.0660999999999998,0.1196,0.0797999999999998,0.1086
18.1,0.4983,0.0657999999999995,0.1117,0.1901,0.4401,0.2642,0.2662,0.1388,0.3104,0.3836,0.0969999999999996,0.148,0.2472,0.7226,0.0873,0.0652999999999999,0.1177,0.08,0.1078
18.2,0.5009,0.0639999999999997,0.1107,0.1891,0.441,0.264,0.2653,0.1344,0.3082,0.3842,0.0988999999999995,0.1486,0.2454,0.7221,0.0887,0.0654999999999997,0.1184,0.0782999999999998,0.108
18.3,0.5031,0.0643999999999997,0.1101,0.1884,0.4386,0.2641,0.265,0.133899999999999,0.3089,0.3822,0.0936999999999998,0.148,0.2468,0.7222,0.0875,0.0639999999999999,0.1191,0.0784999999999992,0.1058
18.4,0.501,0.0644999999999999,0.1087,0.1875,0.4381,0.2642,0.2653,0.130999999999999,0.3074,0.3829,0.0896999999999996,0.1445,0.2441,0.7204,0.0852999999999998,0.0626999999999999,0.1149,0.0750999999999995,0.1037
18.5,0.5011,0.0633999999999998,0.1078,0.1852,0.4381,0.2642,0.2651,0.128099999999999,0.3068,0.3806,0.0903999999999998,0.1441,0.2409,0.7187,0.0848999999999998,0.0614999999999997,0.1138,0.0748999999999996,0.1035
18.6,0.5054,0.0631,0.1071,0.1845,0.4376,0.2632,0.2649,0.1291,0.3084,0.3814,0.0886999999999998,0.1421,0.2404,0.7185,0.0834999999999997,0.0612999999999996,0.1138,0.0757999999999993,0.1048
18.7,0.5047,0.0625,0.1069,0.1819,0.438,0.2631,0.2648,0.1274,0.306199999999999,0.3831,0.0865999999999993,0.1365,0.2335,0.7198,0.0826999999999996,0.0621999999999996,0.113,0.0746999999999999,0.1019
18.8,0.5073,0.0629999999999997,0.1069,0.1812,0.438,0.2633,0.2644,0.1252,0.3097,0.384999999999999,0.0868999999999993,0.134999999999999,0.2369,0.7198,0.0817999999999999,0.0614999999999999,0.1123,0.0733999999999995,0.101
18.9,0.5068,0.0614999999999994,0.106499999999999,0.1805,0.4379,0.2632,0.264,0.1244,0.3077,0.383799999999999,0.0853999999999996,0.135099999999999,0.2329,0.7163,0.0815999999999998,0.0610000000000001,0.1129,0.0721999999999998,0.1023
19,0.5025,0.0616999999999994,0.106599999999999,0.1789,0.4364,0.2627,0.2637,0.124599999999999,0.3052,0.387,0.0856999999999993,0.135499999999999,0.2334,0.7165,0.0801999999999999,0.0588000000000002,0.1128,0.0716999999999998,0.1014
19.1,0.5044,0.0615999999999997,0.105199999999999,0.1783,0.4366,0.263,0.2636,0.1219,0.3061,0.388,0.0868999999999995,0.137899999999999,0.2276,0.7167,0.0801999999999999,0.0594999999999994,0.1113,0.0719000000000001,0.0991000000000003
19.2,0.5052,0.0621999999999997,0.1051,0.1778,0.4367,0.2622,0.2637,0.1255,0.307799999999999,0.3882,0.0874999999999995,0.137499999999999,0.2293,0.7147,0.0797999999999993,0.0603,0.1114,0.0730999999999998,0.1005
19.3,0.5023,0.0617,0.104,0.1768,0.4366,0.2625,0.2637,0.1251,0.3057,0.3879,0.0878999999999993,0.135799999999999,0.23,0.7146,0.0802999999999998,0.0599999999999994,0.1114,0.0720999999999999,0.0979000000000001
19.4,0.5044,0.0595,0.1047,0.175,0.4365,0.2622,0.2635,0.1225,0.3083,0.3882,0.0827999999999998,0.1334,0.228,0.715,0.0793999999999996,0.0603999999999997,0.1094,0.0713999999999995,0.0987000000000002
19.5,0.5075,0.0587999999999995,0.104,0.1746,0.4361,0.2617,0.2631,0.122,0.3083,0.3888,0.0842999999999995,0.1336,0.2277,0.7151,0.0788999999999995,0.0612999999999998,0.108499999999999,0.0721999999999997,0.0987999999999997
19.6,0.5049,0.0581999999999997,0.103099999999999,0.1739,0.4358,0.2612,0.2628,0.121599999999999,0.3102,0.3888,0.0788999999999994,0.1349,0.2283,0.7145,0.0795999999999997,0.0607999999999997,0.1083,0.0719999999999997,0.0992999999999998
19.7,0.5063,0.0578999999999997,0.102099999999999,0.1725,0.4352,0.2613,0.2631,0.1234,0.3094,0.3885,0.0846999999999996,0.1372,0.2304,0.7126,0.0788999999999997,0.0588999999999997,0.109,0.0707999999999998,0.0961999999999997
19.8,0.503,0.0571999999999998,0.102199999999999,0.1721,0.4355,0.2613,0.2632,0.120299999999999,0.3059,0.3865,0.0880999999999996,0.1336,0.2295,0.7136,0.0797999999999998,0.0577999999999997,0.1089,0.0708999999999997,0.0966
19.9,0.504,0.0577,0.1016,0.1702,0.4355,0.2609,0.2633,0.119499999999999,0.3075,0.3823,0.0900999999999997,0.1341,0.23,0.7133,0.0786,0.0579999999999995,0.1088,0.0690999999999998,0.0972999999999996
20,0.5017,0.0575999999999998,0.1011,0.1698,0.4359,0.26,0.2627,0.118899999999999,0.3017,0.373,0.0858999999999996,0.1334,0.2288,0.7116,0.0776999999999995,0.0566999999999998,0.1071,0.0701999999999998,0.0971


==> dataMS/pfs_experiment/pfs_results_scenario8_final.csv <==
T,pcs_hill (tau =0.8,pcs_aqd (nu =0.95,pcs_aqd (nu =0.99,pcs_aqd (nu =0.995,pcs_ber (nu =1.4247,pcs_ber (nu =1.8493,pcs_ber (nu =2.274,pcs_cvar_ea (nu =0.95,pcs_cvar_ea (nu =0.99,pcs_cvar_ea (nu =0.995,pcs_eel_ea (nu =1.4247,pcs_eel_ea (nu =1.8493,pcs_eel_ea (nu =2.274,alg2_mu+sigma,alg2_mu+2sigma,alg2_mu+3sigma,alg2_95%VaR,alg2_99%VaR,alg2_99.5%VaR
1,0.6777,0.6072,0.763,0.7971,0.7542,0.7397,0.8061,0.6448,0.6807,0.7045,0.6272,0.6614,0.7224,0.7024,0.6328,0.6303,0.6421,0.6294,0.6324
1.1,0.6586,0.5785,0.752,0.7896,0.7319,0.7066,0.747,0.6336,0.6736,0.6976,0.6108,0.6483,0.7019,0.6908,0.6053,0.5974,0.6211,0.5989,0.6051
1.2,0.6469,0.5577,0.7391,0.7837,0.6983,0.6523,0.7101,0.6156,0.6679,0.6935,0.5981,0.6384,0.6884,0.6873,0.5749,0.5702,0.5947,0.5728,0.5802
1.3,0.6367,0.5362,0.7271,0.7759,0.6607,0.616,0.6747,0.6067,0.6624,0.6881,0.5802,0.6235,0.6729,0.6906,0.5569,0.5508,0.5726,0.554,0.5604
1.4,0.6252,0.5142,0.7139,0.7676,0.6367,0.578,0.6435,0.6004,0.6608,0.6842,0.5713,0.6182,0.6647,0.6884,0.5349,0.5291,0.5578,0.5323,0.5402
1.5,0.6167,0.4954,0.7014,0.7609,0.6134,0.5495,0.6104,0.5891,0.6561,0.6799,0.5587,0.6067,0.6557,0.6859,0.52,0.5126,0.5422,0.5174,0.5311
1.6,0.6093,0.4812,0.6905,0.753,0.5843,0.5239,0.5894,0.5779,0.6492,0.6739,0.5428,0.5959,0.6427,0.6826,0.5024,0.4922,0.5272,0.5013,0.514
1.7,0.6012,0.4678,0.6751,0.7444,0.5651,0.5039,0.5671,0.5683,0.6442,0.6708,0.5328,0.5832,0.6309,0.6812,0.4868,0.4759,0.5115,0.4898,0.5095
1.8,0.5923,0.4537,0.6644,0.7394,0.5493,0.4859,0.5436,0.5573,0.6381,0.6638,0.5225,0.5767,0.6221,0.6813,0.4766,0.4659,0.5047,0.4803,0.4952
1.9,0.5873,0.4381,0.6528,0.7325,0.5301,0.4686,0.5215,0.5533,0.6365,0.6607,0.5139,0.5711,0.6156,0.6763,0.4664,0.4556,0.4911,0.4699,0.4894
2,0.5805,0.4235,0.6392,0.7233,0.518,0.4528,0.5024,0.5428,0.6147,0.6334,0.5014,0.5594,0.6094,0.6736,0.4516,0.4437,0.4781,0.4581,0.4802
2.1,0.5821,0.4158,0.6278,0.7168,0.5079,0.4398,0.4942,0.5407,0.6119,0.6318,0.4936,0.5545,0.6044,0.672,0.4375,0.4283,0.4641,0.4461,0.4682
2.2,0.5751,0.4023,0.6201,0.7075,0.4977,0.4261,0.48,0.5218,0.6062,0.6292,0.4846,0.5431,0.5963,0.6713,0.4265,0.4138,0.4563,0.4326,0.4581
2.3,0.5747,0.3926,0.6088,0.6999,0.4863,0.418,0.4704,0.5186,0.6069,0.63,0.4745,0.5396,0.5914,0.6651,0.4151,0.4014,0.4443,0.4255,0.4513
2.4,0.5671,0.3812,0.6002,0.6925,0.4747,0.4062,0.4636,0.5111,0.6068,0.6292,0.4704,0.5328,0.5899,0.6682,0.413,0.3999,0.439,0.4181,0.4448
2.5,0.5687,0.373,0.5873,0.6856,0.4685,0.3968,0.4525,0.5095,0.6059,0.6275,0.4614,0.5299,0.5861,0.6647,0.4053,0.389,0.434,0.4113,0.4377
2.6,0.5673,0.3607,0.5784,0.6764,0.4633,0.3929,0.4455,0.4988,0.6044,0.6257,0.4551,0.5223,0.5822,0.6629,0.396,0.3846,0.4237,0.4079,0.4373
2.7,0.5657,0.356,0.5695,0.6695,0.4569,0.3861,0.4341,0.4942,0.604,0.6238,0.447,0.5137,0.5775,0.6594,0.3867,0.374,0.413,0.397,0.4232
2.8,0.5633,0.3475,0.5588,0.662,0.4524,0.3822,0.4271,0.4886,0.6026,0.6224,0.4412,0.5072,0.5738,0.6547,0.3784,0.3637,0.4051,0.3868,0.416
2.9,0.5655,0.3378,0.5515,0.6539,0.4448,0.375,0.4237,0.4843,0.602,0.6197,0.4356,0.502,0.5678,0.6507,0.3705,0.3553,0.3957,0.3814,0.4093
3,0.561,0.3295,0.5403,0.6465,0.4397,0.3685,0.4181,0.4787,0.5832,0.619,0.435,0.4966,0.5634,0.6498,0.3606,0.345,0.3897,0.3724,0.4055
3.1,0.5621,0.3217,0.5302,0.6434,0.4342,0.3629,0.4136,0.4763,0.5785,0.6148,0.4255,0.4947,0.5582,0.6491,0.3558,0.3404,0.3846,0.3643,0.3962
3.2,0.5565,0.3138,0.5211,0.6363,0.43,0.3602,0.4084,0.4722,0.5786,0.6141,0.4202,0.4906,0.5535,0.6447,0.3537,0.3346,0.38,0.3629,0.3959
3.3,0.5566,0.3077,0.5112,0.6319,0.4236,0.3572,0.4076,0.4707,0.5771,0.6118,0.4128,0.4877,0.5503,0.6421,0.3429,0.3262,0.3718,0.3547,0.386
3.4,0.5521,0.3029,0.5021,0.6244,0.4192,0.3524,0.4002,0.4649,0.5718,0.6081,0.4069,0.4824,0.5446,0.6383,0.3353,0.3224,0.3642,0.346,0.3823
3.5,0.5536,0.2965,0.4962,0.6203,0.4151,0.3485,0.3966,0.4606,0.5682,0.6055,0.4036,0.4765,0.5373,0.6331,0.3289,0.3164,0.3546,0.3429,0.377
3.6,0.552,0.289299999999999,0.4872,0.6142,0.4135,0.3464,0.3936,0.4545,0.5685,0.607,0.3981,0.4737,0.5351,0.6295,0.3219,0.3104,0.3456,0.3387,0.3725
3.7,0.5496,0.2812,0.4787,0.6075,0.4084,0.3454,0.3882,0.4523,0.5669,0.6058,0.3934,0.4707,0.5308,0.6244,0.3152,0.3045,0.3421,0.3318,0.3689
3.8,0.5475,0.2763,0.4689,0.599,0.4038,0.3431,0.3839,0.444,0.5629,0.6012,0.3868,0.4643,0.5246,0.6208,0.3107,0.2998,0.3359,0.3277,0.366
3.9,0.5473,0.2721,0.462,0.5916,0.401,0.339,0.3821,0.4401,0.5596,0.5994,0.3783,0.4566,0.5186,0.6186,0.3091,0.2972,0.3358,0.3262,0.365
4,0.546,0.2658,0.4553,0.5849,0.3977,0.3361,0.3782,0.4322,0.5445,0.5771,0.3733,0.4537,0.5159,0.6123,0.2985,0.2898,0.3242,0.3182,0.3623
4.1,0.5428,0.2618,0.4477,0.5812,0.3954,0.3327,0.3741,0.4301,0.5416,0.5742,0.3659,0.4482,0.512,0.6092,0.2941,0.2846,0.3222,0.3123,0.3528
4.2,0.5437,0.255,0.4405,0.5736,0.3931,0.3306,0.3705,0.4244,0.5384,0.5727,0.3626,0.4455,0.5098,0.6084,0.2946,0.2817,0.3193,0.3106,0.3498
4.3,0.5423,0.2508,0.4347,0.5679,0.3911,0.3296,0.3694,0.4271,0.5399,0.5717,0.3608,0.4442,0.5085,0.605,0.2868,0.2758,0.3106,0.3045,0.3433
4.4,0.5425,0.247800000000001,0.4269,0.5623,0.3921,0.3274,0.3661,0.4226,0.5399,0.5718,0.3554,0.4401,0.506,0.6012,0.285,0.2758,0.3087,0.3051,0.3435
4.5,0.5397,0.2416,0.4224,0.5575,0.3882,0.3249,0.3651,0.4175,0.5354,0.5669,0.3518,0.4353,0.4997,0.5965,0.2804,0.2701,0.3022,0.2951,0.3379
4.6,0.5419,0.2372,0.4149,0.5522,0.3861,0.3228,0.3616,0.4112,0.5355,0.5681,0.3443,0.4302,0.497,0.5926,0.2755,0.2632,0.2985,0.2898,0.3284
4.7,0.5413,0.2329,0.4109,0.5439,0.3843,0.3217,0.3597,0.4103,0.5333,0.5652,0.3444,0.4271,0.4915,0.5888,0.2723,0.2582,0.2925,0.2858,0.3263
4.8,0.5407,0.2308,0.4048,0.5382,0.3833,0.3207,0.3592,0.4037,0.5312,0.5632,0.3403,0.4205,0.489,0.589,0.2681,0.2557,0.2892,0.2858,0.3247
4.9,0.5423,0.2281,0.3983,0.5324,0.3831,0.3204,0.3556,0.4004,0.5319,0.5628,0.3343,0.4167,0.4864,0.5841,0.2641,0.248,0.2851,0.2836,0.3211
5,0.5406,0.2221,0.389,0.5281,0.3813,0.3177,0.354,0.3954,0.5185,0.5649,0.333,0.4131,0.4862,0.5813,0.2619,0.249,0.2831,0.281,0.3178
5.1,0.5369,0.2176,0.3846,0.5226,0.3783,0.3165,0.3531,0.3892,0.5166,0.5649,0.3265,0.4075,0.4825,0.5766,0.2538,0.2423,0.2755,0.2708,0.3145
5.2,0.5352,0.2143,0.381,0.5177,0.3761,0.3151,0.3501,0.3846,0.5156,0.5634,0.3217,0.4067,0.4798,0.5712,0.2473,0.2401,0.2693,0.2695,0.3103
5.3,0.5362,0.2111,0.3755,0.5112,0.3743,0.3138,0.3496,0.3835,0.5138,0.5622,0.3174,0.4031,0.4769,0.5691,0.2438,0.2343,0.2646,0.2631,0.3057
5.4,0.5393,0.2078,0.3708,0.5061,0.3729,0.3125,0.3468,0.3788,0.5109,0.5594,0.3155,0.4018,0.4724,0.5664,0.2415,0.2296,0.2628,0.2604,0.302
5.5,0.5402,0.2057,0.3679,0.5017,0.3721,0.3124,0.3467,0.3752,0.5102,0.56,0.3097,0.3958,0.4694,0.5624,0.2357,0.228,0.2575,0.2544,0.2967
5.6,0.5349,0.2016,0.3621,0.4968,0.3703,0.3109,0.3448,0.3738,0.5133,0.5593,0.3071,0.3933,0.4688,0.5602,0.2338,0.2225,0.2542,0.2478,0.2936
5.7,0.5326,0.2001,0.356,0.4916,0.3676,0.3097,0.3442,0.3707,0.5133,0.5601,0.3042,0.3887,0.4635,0.5577,0.2316,0.2185,0.255,0.2495,0.2908
5.8,0.5323,0.1989,0.3542,0.4898,0.3659,0.308,0.3417,0.3661,0.5107,0.5598,0.2986,0.3863,0.4605,0.5594,0.2309,0.2135,0.253,0.2432,0.284
5.9,0.532,0.1955,0.3487,0.4839,0.3664,0.3067,0.3409,0.364,0.5088,0.5613,0.2934,0.3819,0.458,0.5565,0.2321,0.215,0.2534,0.2404,0.2822
6,0.5297,0.1908,0.3459,0.4798,0.3676,0.3053,0.3395,0.3598,0.4955,0.5419,0.2915,0.3788,0.4564,0.5545,0.2284,0.2128,0.2466,0.2394,0.2808
6.1,0.532,0.1875,0.3403,0.4767,0.3648,0.3041,0.3377,0.3586,0.494,0.5389,0.2889,0.3752,0.4522,0.5533,0.223900000000001,0.2058,0.2422,0.2343,0.2788
6.2,0.5311,0.1842,0.3342,0.4716,0.364,0.3027,0.3365,0.3522,0.4952,0.5392,0.2842,0.3718,0.4504,0.5488,0.2175,0.2009,0.2359,0.2329,0.2742
6.3,0.5328,0.1816,0.3308,0.4675,0.3621,0.3026,0.3344,0.35,0.4947,0.5368,0.2802,0.3701,0.4476,0.5465,0.2171,0.2007,0.2373,0.2296,0.2703
6.4,0.5341,0.1809,0.3263,0.4625,0.3617,0.3038,0.3336,0.3447,0.4953,0.5354,0.277,0.3664,0.4475,0.544,0.2126,0.1966,0.2353,0.225,0.2652
6.5,0.5316,0.1764,0.3237,0.4591,0.362,0.3023,0.3338,0.3437,0.4974,0.5354,0.2737,0.3615,0.4472,0.5407,0.2096,0.195699999999999,0.2311,0.224,0.2622
6.6,0.5297,0.1727,0.3189,0.456,0.3615,0.3011,0.3324,0.3385,0.4969,0.5345,0.2707,0.3595,0.4451,0.5395,0.2027,0.194,0.2243,0.222,0.260000000000001
6.7,0.528,0.1703,0.3153,0.4504,0.3595,0.3009,0.3306,0.337,0.4932,0.5327,0.2666,0.3554,0.4399,0.5346,0.2018,0.1888,0.2256,0.218,0.2585
6.8,0.5278,0.1693,0.3107,0.4478,0.3585,0.3006,0.33,0.3317,0.4909,0.5326,0.2648,0.3531,0.4368,0.531,0.2028,0.1883,0.2187,0.2153,0.2581
6.9,0.5236,0.1662,0.3082,0.4435,0.3564,0.3004,0.328,0.3314,0.4912,0.5333,0.2613,0.3504,0.4349,0.5286,0.2008,0.1874,0.2172,0.2141,0.258
7,0.5238,0.1649,0.3028,0.4395,0.3565,0.2993,0.3267,0.3276,0.4771,0.5317,0.2575,0.3455,0.4324,0.5265,0.1962,0.1826,0.216000000000001,0.2087,0.2535
7.1,0.5227,0.1611,0.2987,0.4368,0.3561,0.2988,0.3275,0.3266,0.4767,0.5303,0.2569,0.3445,0.4297,0.5252,0.1945,0.1784,0.2145,0.2038,0.2477
7.2,0.5201,0.1592,0.2973,0.4308,0.3555,0.2972,0.327,0.3218,0.4728,0.5294,0.2562,0.342,0.4282,0.5194,0.193,0.178,0.2141,0.2011,0.2422
7.3,0.5217,0.1581,0.2946,0.429,0.3543,0.2968,0.3262,0.321,0.4728,0.528,0.2506,0.3391,0.4253,0.5182,0.1888,0.1754,0.2092,0.1984,0.244
7.4,0.5199,0.1551,0.2904,0.4248,0.3533,0.2972,0.3257,0.3182,0.4722,0.5276,0.2485,0.3378,0.4243,0.5141,0.1863,0.1743,0.2069,0.1991,0.2407
7.5,0.5188,0.1516,0.2863,0.4224,0.3536,0.296,0.3245,0.316,0.4723,0.5275,0.2467,0.3345,0.4215,0.5135,0.1832,0.173399999999999,0.2049,0.1955,0.2381
7.6,0.5187,0.1501,0.2839,0.4206,0.3526,0.2945,0.3235,0.3094,0.473,0.5263,0.2428,0.3313,0.4179,0.5088,0.1824,0.1735,0.2013,0.1979,0.2399
7.7,0.5197,0.1463,0.281,0.4141,0.3528,0.2949,0.3232,0.3108,0.4732,0.5273,0.2407,0.3303,0.4159,0.5046,0.1794,0.1715,0.1998,0.1946,0.2343
7.8,0.5204,0.1462,0.2766,0.412,0.3518,0.2943,0.3228,0.3069,0.4731,0.5279,0.2367,0.3273,0.4132,0.505,0.1779,0.1707,0.1973,0.1954,0.2347
7.9,0.5172,0.1426,0.2754,0.4078,0.351,0.2944,0.3221,0.3082,0.4718,0.5272,0.2368,0.3268,0.4122,0.5057,0.1729,0.165,0.1915,0.1893,0.2294
8,0.5168,0.138800000000001,0.2716,0.4037,0.3501,0.2933,0.3213,0.304,0.4606,0.5104,0.2343,0.3238,0.4098,0.5034,0.1722,0.1633,0.1915,0.1882,0.228300000000001
8.1,0.5195,0.1376,0.2706,0.3992,0.3506,0.293,0.3209,0.3059,0.4615,0.5102,0.2337,0.3242,0.4088,0.5012,0.1703,0.1625,0.1867,0.1858,0.2282
8.2,0.522,0.1365,0.2683,0.3957,0.348,0.2921,0.3196,0.3,0.4603,0.5089,0.2294,0.3203,0.4095,0.4995,0.167,0.1601,0.183,0.1841,0.2264
8.3,0.518,0.1346,0.2655,0.393,0.3483,0.2924,0.3198,0.3004,0.4598,0.5077,0.2286,0.3174,0.4075,0.4963,0.1664,0.1583,0.1841,0.1797,0.2272
8.4,0.518,0.1349,0.2634,0.3898,0.347,0.2916,0.3191,0.2937,0.4586,0.5079,0.2264,0.3143,0.4039,0.4967,0.1649,0.1539,0.1835,0.1777,0.22
8.5,0.5224,0.1326,0.2611,0.3877,0.3468,0.2913,0.3185,0.2926,0.4574,0.5076,0.2233,0.3119,0.4017,0.4919,0.1651,0.1561,0.1841,0.176600000000001,0.218600000000001
8.6,0.525,0.1317,0.2609,0.3847,0.3463,0.2905,0.3176,0.2909,0.4577,0.5091,0.2212,0.3108,0.4013,0.4914,0.1629,0.1554,0.1815,0.1747,0.2197
8.7,0.5226,0.1296,0.2581,0.3807,0.3452,0.2905,0.3166,0.2918,0.4576,0.5083,0.2195,0.311,0.3998,0.4881,0.1604,0.154999999999999,0.1781,0.1738,0.2186
8.8,0.5205,0.1286,0.2566,0.3773,0.3442,0.2899,0.3165,0.2873,0.457,0.5077,0.2184,0.3078,0.3964,0.4851,0.1614,0.1531,0.1794,0.1737,0.2148
8.9,0.5148,0.1265,0.254,0.374,0.3446,0.2889,0.3158,0.2881,0.4555,0.5054,0.2167,0.3067,0.3964,0.4824,0.1596,0.1505,0.1754,0.171399999999999,0.2126
9,0.5132,0.1255,0.2526,0.3732,0.3446,0.2889,0.3154,0.2839,0.4471,0.5063,0.2142,0.3033,0.3942,0.48,0.1577,0.1502,0.1735,0.1708,0.21
9.1,0.5159,0.1241,0.2502,0.3697,0.3431,0.2882,0.3153,0.2848,0.4479,0.5053,0.2139,0.3003,0.3928,0.4792,0.1548,0.1456,0.1711,0.1696,0.2069
9.2,0.5186,0.1212,0.2492,0.3643,0.3434,0.2878,0.3155,0.2811,0.4459,0.5045,0.2097,0.2997,0.3913,0.4774,0.1525,0.1463,0.1695,0.1676,0.2076
9.3,0.5221,0.1197,0.2451,0.3625,0.3426,0.2884,0.3166,0.2806,0.4436,0.5049,0.2075,0.2975,0.3898,0.4786,0.1516,0.146,0.168,0.1674,0.2047
9.4,0.5189,0.119400000000001,0.2421,0.3591,0.3418,0.2887,0.3162,0.2776,0.4422,0.5033,0.2056,0.2948,0.3871,0.4766,0.1494,0.1422,0.1686,0.1614,0.203
9.5,0.5191,0.1169,0.2404,0.3557,0.3411,0.2877,0.3155,0.2766,0.4413,0.5008,0.2025,0.2941,0.3856,0.4761,0.1487,0.141,0.1663,0.1616,0.2009
9.6,0.5161,0.117,0.2372,0.3512,0.3418,0.2864,0.314,0.2731,0.442,0.5009,0.2007,0.291999999999999,0.3844,0.4764,0.1502,0.1396,0.1649,0.1601,0.2033
9.7,0.5155,0.1151,0.2332,0.3482,0.3408,0.2865,0.3135,0.2732,0.4415,0.5014,0.2001,0.2936,0.3825,0.4739,0.1446,0.1372,0.1598,0.1573,0.1963
9.8,0.5169,0.113299999999999,0.2326,0.3476,0.341,0.2868,0.3133,0.2714,0.4416,0.5001,0.1986,0.2919,0.3798,0.473,0.1416,0.1359,0.1601,0.1553,0.1941
9.9,0.5206,0.1109,0.2311,0.3426,0.3405,0.2862,0.3126,0.2722,0.4403,0.5002,0.1971,0.2882,0.3799,0.4737,0.1425,0.1339,0.1603,0.1535,0.1962
10,0.5196,0.1097,0.2276,0.3423,0.3402,0.2853,0.3125,0.2672,0.4316,0.4878,0.1947,0.2861,0.379,0.4683,0.1419,0.1337,0.1592,0.1541,0.1953
10.1,0.5184,0.108,0.2246,0.3399,0.34,0.284,0.3117,0.266400000000001,0.4321,0.4874,0.1945,0.2843,0.3771,0.4681,0.1409,0.1323,0.1569,0.1561,0.1949
10.2,0.5167,0.1063,0.2215,0.3377,0.3389,0.2844,0.3115,0.263,0.431,0.4866,0.1919,0.2849,0.3755,0.4683,0.1417,0.1314,0.1567,0.1532,0.1934
10.3,0.5133,0.1047,0.221200000000001,0.334,0.3385,0.2841,0.3118,0.2624,0.4316,0.486,0.1936,0.2823,0.3757,0.467,0.1394,0.1316,0.1533,0.1532,0.1935
10.4,0.5099,0.1054,0.2188,0.3335,0.3378,0.2842,0.3112,0.26,0.4306,0.4858,0.1922,0.2796,0.3735,0.4683,0.1374,0.1301,0.1502,0.1503,0.1908
10.5,0.5071,0.103,0.218,0.3309,0.3375,0.285,0.311,0.2609,0.4312,0.487,0.1899,0.2783,0.372,0.4664,0.1356,0.1271,0.1495,0.1512,0.1872
10.6,0.511,0.1007,0.2157,0.3292,0.3375,0.2843,0.3094,0.2581,0.4323,0.4881,0.189,0.2775,0.3699,0.463,0.134,0.1218,0.1468,0.1475,0.1808
10.7,0.5115,0.1022,0.2151,0.3266,0.3367,0.284,0.31,0.2572,0.4311,0.488,0.1891,0.2745,0.367,0.4635,0.1319,0.1216,0.1475,0.1443,0.1817
10.8,0.5129,0.0995999999999997,0.213599999999999,0.3251,0.336,0.2828,0.3099,0.2547,0.4315,0.4885,0.1883,0.2727,0.3647,0.4628,0.133200000000001,0.1226,0.1473,0.1453,0.1826
10.9,0.5144,0.0992999999999996,0.2093,0.3211,0.3355,0.2827,0.3097,0.2541,0.4312,0.489,0.1857,0.2708,0.3635,0.4593,0.1339,0.1218,0.1475,0.1466,0.1837
11,0.5142,0.0990999999999995,0.2084,0.3201,0.3353,0.2823,0.3093,0.2502,0.4234,0.4876,0.1827,0.2692,0.3613,0.4566,0.132,0.1198,0.1474,0.1416,0.1779
11.1,0.51,0.0967999999999996,0.2081,0.3174,0.3345,0.2826,0.3087,0.2481,0.4227,0.4874,0.18,0.2667,0.3596,0.4555,0.1303,0.1208,0.1467,0.1416,0.1764
11.2,0.5128,0.0954,0.2066,0.314,0.3337,0.2831,0.3081,0.2477,0.4225,0.4872,0.1797,0.2658,0.3589,0.4526,0.1261,0.12,0.1423,0.1398,0.1791
11.3,0.5105,0.0943999999999996,0.2054,0.3135,0.3336,0.2806,0.308,0.2466,0.421,0.487,0.1771,0.264,0.3571,0.4517,0.1272,0.1168,0.1428,0.139,0.1761
11.4,0.5111,0.0919,0.2057,0.311,0.3343,0.2804,0.3077,0.2442,0.4215,0.4864,0.1748,0.2622,0.3557,0.4491,0.1244,0.115599999999999,0.1399,0.1368,0.1717
11.5,0.5117,0.0923999999999999,0.2027,0.3079,0.3335,0.2797,0.3066,0.2435,0.4209,0.486,0.1739,0.2609,0.3534,0.4467,0.1235,0.1158,0.1388,0.1351,0.1695
11.6,0.5121,0.0909999999999997,0.2026,0.306,0.3325,0.2808,0.3068,0.2423,0.42,0.4867,0.1738,0.2608,0.352,0.448,0.122,0.1152,0.1382,0.135,0.1702
11.7,0.5113,0.0897999999999999,0.2013,0.3043,0.3314,0.2793,0.306,0.2424,0.4193,0.4874,0.1722,0.2602,0.3513,0.4482,0.121,0.1152,0.1387,0.1348,0.1683
11.8,0.514,0.0884,0.1987,0.3005,0.3317,0.2791,0.3057,0.2408,0.42,0.4878,0.1698,0.259,0.3513,0.4464,0.1194,0.1138,0.1374,0.1331,0.1677
11.9,0.5115,0.0883999999999997,0.1975,0.2982,0.3312,0.2793,0.3058,0.2394,0.4182,0.4872,0.1669,0.2573,0.3499,0.4445,0.1202,0.1132,0.1375,0.1341,0.1676
12,0.5102,0.0879000000000001,0.1978,0.2966,0.3309,0.2783,0.3063,0.236999999999999,0.4094,0.4728,0.1664,0.2573,0.3486,0.4431,0.1198,0.1135,0.1349,0.1313,0.1642
12.1,0.5109,0.0866999999999999,0.1952,0.2966,0.3296,0.2788,0.3054,0.2362,0.4087,0.4714,0.1653,0.2554,0.3449,0.4422,0.1213,0.1129,0.1347,0.131599999999999,0.1643
12.2,0.5099,0.0867999999999999,0.1939,0.2939,0.3303,0.2778,0.3054,0.2329,0.4081,0.4707,0.164,0.2536,0.3431,0.4406,0.1184,0.1122,0.1355,0.130799999999999,0.1624
12.3,0.511,0.0852000000000001,0.1925,0.2944,0.3293,0.2775,0.3048,0.2336,0.408,0.4707,0.1646,0.2518,0.3423,0.4411,0.1177,0.1099,0.1318,0.128,0.1616
12.4,0.5086,0.0839999999999997,0.1908,0.2919,0.3292,0.2773,0.3044,0.2318,0.4067,0.4696,0.164,0.2496,0.3386,0.4388,0.1183,0.1098,0.1315,0.1284,0.1601
12.5,0.5086,0.0834999999999994,0.1889,0.2891,0.3292,0.2768,0.3044,0.2317,0.408,0.4698,0.1641,0.2492,0.3394,0.4369,0.1145,0.1089,0.1283,0.1259,0.1593
12.6,0.5114,0.0828999999999995,0.186800000000001,0.2859,0.3294,0.2764,0.3036,0.2281,0.4085,0.47,0.1614,0.2472,0.3401,0.4357,0.113,0.1083,0.1285,0.1244,0.1578
12.7,0.5133,0.0816999999999994,0.1854,0.2849,0.3293,0.276,0.3038,0.2255,0.4082,0.4698,0.1593,0.2451,0.3385,0.4363,0.114,0.107,0.1272,0.1234,0.1562
12.8,0.5106,0.0803999999999996,0.1849,0.2821,0.3284,0.2757,0.3045,0.2228,0.4073,0.4704,0.1602,0.2431,0.3387,0.4358,0.11,0.1043,0.1263,0.120899999999999,0.1535
12.9,0.5107,0.0796999999999999,0.1822,0.2804,0.3295,0.2751,0.3026,0.2223,0.4074,0.4688,0.1583,0.242,0.3346,0.4346,0.1116,0.1037,0.126399999999999,0.1212,0.152200000000001
13,0.5094,0.0790999999999995,0.181,0.2778,0.3283,0.2748,0.3034,0.2213,0.3981,0.47,0.1574,0.2388,0.3341,0.4324,0.1086,0.1035,0.1243,0.121,0.152
13.1,0.5114,0.0775,0.1793,0.2764,0.3276,0.275,0.3035,0.2213,0.3971,0.4701,0.1569,0.2372,0.3316,0.4316,0.1072,0.1018,0.1231,0.1207,0.1512
13.2,0.5114,0.0782999999999996,0.178800000000001,0.2722,0.3274,0.2749,0.303,0.2176,0.3976,0.4696,0.1551,0.2368,0.3305,0.4299,0.1065,0.101000000000001,0.1225,0.1179,0.1484
13.3,0.5116,0.0776,0.1784,0.2704,0.3269,0.2745,0.3025,0.216,0.3976,0.4683,0.1569,0.2343,0.3296,0.4273,0.1075,0.1008,0.1224,0.1191,0.1498
13.4,0.5166,0.0757000000000002,0.1767,0.2686,0.3261,0.2739,0.303,0.2153,0.3972,0.4693,0.1539,0.2316,0.3283,0.427,0.107799999999999,0.1,0.1212,0.1174,0.1487
13.5,0.511,0.0747999999999998,0.1745,0.266,0.326,0.2736,0.3026,0.2144,0.3964,0.4677,0.1537,0.2303,0.3256,0.424,0.1075,0.0991000000000003,0.1191,0.117,0.1491
13.6,0.5131,0.0748999999999999,0.1741,0.2638,0.3268,0.2734,0.3019,0.2139,0.3965,0.4671,0.1521,0.2301,0.3242,0.4222,0.1066,0.0990000000000001,0.119200000000001,0.1151,0.1471
13.7,0.5117,0.0746999999999999,0.1728,0.2639,0.3269,0.273,0.3019,0.2129,0.3949,0.466,0.151,0.23,0.3228,0.4233,0.1059,0.0966000000000001,0.1203,0.113499999999999,0.1462
13.8,0.5123,0.0747999999999998,0.1695,0.2619,0.3256,0.2728,0.3021,0.2119,0.3954,0.4653,0.1489,0.2287,0.3221,0.4242,0.1056,0.0965999999999998,0.1198,0.1138,0.145799999999999
13.9,0.511,0.0736999999999997,0.1692,0.2587,0.3255,0.2727,0.3016,0.2111,0.3942,0.4641,0.147,0.2268,0.3193,0.4234,0.1048,0.0941000000000001,0.1184,0.1094,0.1437
14,0.5111,0.0732999999999997,0.1682,0.2589,0.3262,0.2718,0.3022,0.2089,0.3868,0.4533,0.1461,0.2243,0.3201,0.4249,0.1057,0.0967000000000001,0.1196,0.1122,0.1453
14.1,0.5123,0.0724999999999996,0.167,0.2578,0.3248,0.2717,0.3015,0.2095,0.3859,0.4533,0.1435,0.2255,0.3184,0.4222,0.105300000000001,0.0966000000000002,0.1185,0.1103,0.145
14.2,0.5103,0.0713999999999999,0.1651,0.2568,0.3237,0.2715,0.3011,0.206299999999999,0.3847,0.4524,0.1431,0.225,0.3159,0.4216,0.1036,0.0948999999999997,0.1183,0.1099,0.1441
14.3,0.5098,0.0716999999999995,0.1639,0.2556,0.3243,0.2706,0.3007,0.2043,0.3829,0.4519,0.1409,0.2222,0.3147,0.4206,0.1038,0.0945999999999995,0.1184,0.11,0.1439
14.4,0.512,0.0711999999999996,0.1629,0.2541,0.3236,0.2719,0.2998,0.2037,0.3845,0.4515,0.1399,0.2209,0.3145,0.4184,0.1006,0.0925999999999999,0.117,0.106399999999999,0.142900000000001
14.5,0.5107,0.0710999999999997,0.1606,0.2516,0.3243,0.271,0.3003,0.2021,0.383,0.4523,0.1382,0.2192,0.3128,0.415,0.1005,0.091,0.1154,0.1044,0.1389
14.6,0.5097,0.0690999999999999,0.161,0.2499,0.3238,0.2703,0.2993,0.2022,0.3836,0.4516,0.1386,0.2169,0.3133,0.414,0.0996000000000001,0.0916999999999998,0.115,0.1058,0.1383
14.7,0.5106,0.0682999999999997,0.1612,0.2475,0.3226,0.2706,0.2991,0.2005,0.3835,0.4503,0.1366,0.2157,0.3102,0.4138,0.0984,0.0908,0.1144,0.1065,0.1384
14.8,0.5094,0.0675999999999998,0.1602,0.2451,0.3223,0.2696,0.2986,0.1994,0.3837,0.4489,0.1343,0.2151,0.3088,0.4118,0.0966999999999999,0.0912999999999998,0.1137,0.1066,0.1391
14.9,0.5103,0.0677999999999999,0.1588,0.2445,0.3225,0.2695,0.299,0.1987,0.3817,0.45,0.1332,0.2133,0.3068,0.4104,0.0963999999999997,0.0903999999999999,0.1117,0.1076,0.1378
15,0.5101,0.0659000000000001,0.158,0.2431,0.3221,0.269,0.2992,0.1963,0.373,0.4497,0.1336,0.2134,0.3049,0.4103,0.0933999999999999,0.0893999999999994,0.1083,0.106099999999999,0.1357
15.1,0.511,0.0654999999999998,0.1564,0.2428,0.321600000000001,0.2688,0.2996,0.1938,0.3726,0.4499,0.1314,0.211199999999999,0.3044,0.4095,0.0911999999999997,0.0863999999999993,0.105299999999999,0.102,0.1324
15.2,0.5089,0.0653999999999995,0.1569,0.2412,0.3211,0.2688,0.2986,0.190900000000001,0.3722,0.45,0.1303,0.2081,0.3024,0.4082,0.0903999999999995,0.0859000000000003,0.1053,0.1021,0.1332
15.3,0.511,0.0642999999999999,0.1558,0.2406,0.320900000000001,0.2679,0.2984,0.1889,0.3722,0.4513,0.129,0.2061,0.3011,0.4066,0.0903999999999998,0.085,0.105,0.1009,0.131500000000001
15.4,0.5098,0.0635999999999999,0.154,0.2387,0.3211,0.2672,0.2978,0.1871,0.3731,0.4504,0.1269,0.2055,0.2992,0.4061,0.0899000000000001,0.0849999999999995,0.1047,0.1009,0.131100000000001
15.5,0.507,0.0638,0.1525,0.2375,0.321800000000001,0.2672,0.2975,0.1858,0.3724,0.4497,0.1272,0.2043,0.2989,0.4039,0.0894999999999997,0.0848999999999996,0.1044,0.1002,0.1299
15.6,0.5071,0.0637000000000002,0.1518,0.2357,0.321900000000001,0.2674,0.2972,0.1835,0.3714,0.4494,0.1283,0.2036,0.298,0.405,0.0886999999999998,0.0847,0.1026,0.1003,0.1273
15.7,0.5067,0.0630000000000002,0.152,0.2364,0.3217,0.2671,0.2978,0.1821,0.3711,0.4491,0.1268,0.2012,0.2953,0.4065,0.0902000000000001,0.0866999999999996,0.1046,0.102,0.128
15.8,0.5102,0.0621000000000004,0.1505,0.2355,0.320700000000001,0.2662,0.2978,0.1814,0.371,0.4487,0.1273,0.1991,0.2945,0.4048,0.0890999999999995,0.085,0.104,0.0999000000000001,0.1284
15.9,0.5116,0.0605000000000002,0.1495,0.2342,0.3195,0.2666,0.2963,0.18,0.3704,0.4482,0.1254,0.1974,0.2928,0.4018,0.0885000000000001,0.0862999999999992,0.1038,0.1019,0.131
16,0.5141,0.0612,0.1494,0.2307,0.3198,0.2665,0.296,0.1778,0.3627,0.4342,0.1251,0.1966,0.2933,0.3981,0.0904999999999996,0.0867999999999993,0.1051,0.1026,0.1321
16.1,0.5112,0.0598000000000003,0.1493,0.2305,0.3202,0.2662,0.2955,0.1782,0.3639,0.4332,0.1236,0.1943,0.2912,0.3963,0.0909,0.0877999999999999,0.1034,0.1028,0.131
16.2,0.511,0.0587000000000006,0.1489,0.2294,0.320600000000001,0.266,0.2957,0.1758,0.3634,0.4331,0.1224,0.1937,0.2894,0.3969,0.0878,0.0861999999999996,0.1012,0.1028,0.1284
16.3,0.5082,0.0585000000000002,0.1477,0.2282,0.3194,0.2658,0.295,0.176,0.3623,0.4326,0.1222,0.1939,0.2891,0.3949,0.0873999999999999,0.0847999999999997,0.0994999999999997,0.1004,0.1275
16.4,0.5083,0.0577000000000001,0.1472,0.2271,0.3197,0.265,0.2949,0.1744,0.3616,0.4325,0.1223,0.1914,0.287,0.395,0.0837999999999997,0.0814000000000001,0.0978999999999999,0.0995,0.126
16.5,0.5056,0.0581000000000002,0.1465,0.2258,0.3194,0.2658,0.2945,0.1746,0.3622,0.433,0.1211,0.190700000000001,0.2845,0.3936,0.0867000000000001,0.0859999999999999,0.0992000000000001,0.1,0.1279
16.6,0.5068,0.0576999999999995,0.145,0.2241,0.3191,0.2649,0.2958,0.1714,0.3603,0.433,0.1193,0.1905,0.2819,0.3922,0.0862000000000001,0.0859999999999992,0.0973000000000002,0.1004,0.1295
16.7,0.5064,0.0573999999999999,0.1446,0.2243,0.3193,0.2651,0.2948,0.1721,0.3591,0.4342,0.1185,0.1893,0.2812,0.3927,0.0841000000000001,0.0846999999999991,0.0953999999999999,0.0994000000000003,0.1286
16.8,0.5093,0.0569,0.1428,0.2222,0.3186,0.2652,0.2944,0.1723,0.3591,0.4335,0.116,0.1893,0.2796,0.3909,0.0811999999999999,0.0822999999999999,0.0936,0.0969999999999999,0.1263
16.9,0.5079,0.0566000000000001,0.1413,0.222200000000001,0.3189,0.2645,0.2938,0.1723,0.3594,0.4339,0.1165,0.1879,0.2799,0.3891,0.0817,0.0834000000000001,0.0924999999999997,0.0965,0.1262
17,0.5108,0.0549000000000003,0.1393,0.2216,0.3183,0.2642,0.294,0.1693,0.3542,0.4339,0.1151,0.1868,0.2801,0.3885,0.0816000000000001,0.0813999999999997,0.0930999999999998,0.0937000000000002,0.124
17.1,0.5075,0.0544999999999998,0.1395,0.221,0.3181,0.2644,0.2938,0.1689,0.3544,0.4336,0.1142,0.1858,0.2794,0.3842,0.0797999999999998,0.0798999999999996,0.0929999999999995,0.0949999999999999,0.1241
17.2,0.5077,0.0535000000000003,0.1389,0.2181,0.3181,0.2646,0.2931,0.1681,0.3547,0.4343,0.114,0.1847,0.2808,0.3842,0.0775999999999997,0.0796000000000003,0.0921999999999998,0.0945000000000001,0.1248
17.3,0.5116,0.054,0.1388,0.2171,0.3176,0.2641,0.2931,0.1674,0.3554,0.4341,0.1117,0.1838,0.2793,0.3841,0.0799000000000002,0.0799000000000002,0.0926,0.0945,0.1231
17.4,0.5105,0.0531000000000003,0.1381,0.2152,0.3181,0.2638,0.2935,0.1664,0.3546,0.4347,0.1119,0.1846,0.2775,0.3836,0.0784999999999999,0.0790999999999997,0.0915999999999996,0.0929000000000001,0.1232
17.5,0.5105,0.0526000000000004,0.1376,0.2131,0.3176,0.2636,0.2937,0.166,0.3555,0.4355,0.1119,0.1829,0.2783,0.3805,0.0784999999999998,0.0815999999999997,0.0916999999999998,0.0959999999999998,0.1251
17.6,0.5104,0.0521000000000003,0.1374,0.213,0.3171,0.2635,0.2933,0.165,0.3547,0.4353,0.1118,0.1818,0.278,0.3787,0.0776,0.079,0.0906999999999996,0.0917000000000001,0.1206
17.7,0.5086,0.0511000000000001,0.1359,0.2113,0.3163,0.263,0.2936,0.1649,0.3528,0.4334,0.1109,0.1818,0.2762,0.378,0.0775999999999999,0.0789,0.0906999999999996,0.0915999999999996,0.1216
17.8,0.5106,0.0512,0.1352,0.2106,0.3177,0.2633,0.2936,0.1635,0.3544,0.4334,0.1098,0.181,0.2773,0.3766,0.0782999999999998,0.0776999999999998,0.0923999999999997,0.0913999999999997,0.1213
17.9,0.5095,0.0519000000000002,0.1338,0.2095,0.3172,0.2632,0.2941,0.1641,0.3537,0.4338,0.1091,0.1795,0.2769,0.3771,0.0776,0.0767,0.0906999999999997,0.0904999999999998,0.1199
18,0.5069,0.0504000000000003,0.1334,0.2068,0.3171,0.2628,0.2936,0.1628,0.3452,0.4208,0.1084,0.179299999999999,0.2742,0.3782,0.0757999999999999,0.0756999999999997,0.0895999999999998,0.0899,0.1199
18.1,0.5058,0.0494000000000002,0.1329,0.2064,0.3169,0.2622,0.293,0.1616,0.3446,0.4203,0.1065,0.1787,0.2711,0.377,0.0747999999999996,0.0746999999999999,0.0883999999999991,0.0882999999999998,0.1189
18.2,0.5047,0.0489000000000002,0.1316,0.206,0.3171,0.2622,0.2923,0.1607,0.3441,0.4197,0.1076,0.1766,0.2695,0.3739,0.0755999999999996,0.0754999999999998,0.0874999999999991,0.0902999999999998,0.1183
18.3,0.5048,0.0481,0.132,0.2053,0.3168,0.2623,0.2926,0.1596,0.3431,0.42,0.1076,0.1746,0.2685,0.3739,0.075,0.0752999999999999,0.0874999999999992,0.089,0.1178
18.4,0.5054,0.0476000000000003,0.1306,0.2043,0.3164,0.262,0.2926,0.1596,0.3429,0.42,0.1083,0.1737,0.2677,0.3733,0.0762,0.0751999999999995,0.0866,0.0886,0.1181
18.5,0.5063,0.0477000000000001,0.1309,0.2021,0.3165,0.262,0.2921,0.1579,0.3422,0.4193,0.1066,0.1718,0.2667,0.3731,0.0769000000000004,0.0758999999999999,0.0861999999999999,0.0890999999999997,0.1156
18.6,0.5047,0.0471000000000004,0.1304,0.2002,0.3156,0.2617,0.2923,0.1557,0.3415,0.4186,0.1048,0.1699,0.2656,0.3716,0.0770000000000001,0.0765999999999996,0.0887999999999997,0.0905000000000001,0.1167
18.7,0.5059,0.0467000000000004,0.1303,0.1992,0.3154,0.2612,0.2921,0.1549,0.3412,0.4197,0.1028,0.168,0.2627,0.3693,0.0758999999999997,0.0758,0.0874999999999996,0.0885999999999996,0.1158
18.8,0.5048,0.0456000000000002,0.1299,0.1983,0.3153,0.2616,0.2927,0.1538,0.3406,0.4185,0.1038,0.1676,0.2612,0.3681,0.0768000000000001,0.0762999999999999,0.0871999999999996,0.0880999999999997,0.1154
18.9,0.5065,0.0459000000000001,0.1282,0.1963,0.3151,0.2613,0.2926,0.1532,0.3434,0.4203,0.1022,0.166,0.2618,0.3689,0.0762000000000002,0.0764999999999999,0.0871999999999994,0.0898999999999991,0.1172
19,0.5076,0.0447000000000002,0.1289,0.196,0.3149,0.2611,0.2921,0.1514,0.3372,0.4206,0.1023,0.1663,0.2612,0.3667,0.0746999999999999,0.0739000000000002,0.0865,0.0880000000000003,0.1125
19.1,0.5026,0.0447,0.1278,0.1944,0.3142,0.2606,0.2914,0.15,0.3379,0.4206,0.1025,0.1656,0.2603,0.3678,0.0744999999999999,0.0750999999999997,0.0865999999999998,0.0881000000000001,0.113400000000001
19.2,0.504,0.0438000000000003,0.1269,0.1944,0.3145,0.2604,0.291,0.1486,0.3369,0.4205,0.1021,0.1643,0.2597,0.3646,0.0765,0.0753000000000005,0.0863999999999993,0.0892999999999996,0.1158
19.3,0.5061,0.0438000000000006,0.1262,0.1919,0.3137,0.2607,0.2903,0.1495,0.3359,0.4218,0.1005,0.1647,0.258,0.3625,0.0735000000000003,0.0731000000000001,0.0828999999999996,0.0860999999999994,0.1112
19.4,0.5059,0.0436000000000003,0.1251,0.1912,0.3137,0.2597,0.291,0.1476,0.3346,0.4212,0.0987999999999998,0.1642,0.257,0.3595,0.0740000000000002,0.074,0.0816999999999994,0.0877999999999995,0.1108
19.5,0.5068,0.0434000000000003,0.124,0.1902,0.3135,0.2594,0.2907,0.1466,0.3366,0.4206,0.0975999999999996,0.1639,0.2568,0.3572,0.0730000000000004,0.0733999999999999,0.0796999999999999,0.0876000000000002,0.1105
19.6,0.5074,0.0428000000000004,0.1242,0.1903,0.3132,0.2597,0.2904,0.1484,0.3367,0.4206,0.0980999999999999,0.1631,0.2563,0.3551,0.0733000000000001,0.0742999999999996,0.0814,0.0879000000000001,0.1139
19.7,0.5053,0.0421000000000002,0.1239,0.1904,0.3131,0.2595,0.2898,0.1498,0.3372,0.4194,0.0970999999999996,0.1627,0.2553,0.3544,0.0719000000000003,0.0746000000000001,0.0825999999999998,0.0877999999999998,0.1141
19.8,0.5052,0.0417000000000001,0.1225,0.1901,0.3125,0.2595,0.2896,0.1476,0.3365,0.4196,0.0937999999999996,0.162,0.2536,0.3555,0.0709000000000006,0.0726999999999998,0.0812000000000002,0.0864999999999999,0.111
19.9,0.506,0.0412999999999997,0.1211,0.1877,0.3124,0.2593,0.2888,0.1474,0.337,0.4199,0.0933999999999997,0.1627,0.2535,0.3532,0.0689000000000004,0.0726000000000007,0.0809000000000001,0.0865,0.1098
20,0.5065,0.0407999999999998,0.1209,0.1869,0.3128,0.2588,0.289,0.1467,0.3315,0.4097,0.0933000000000003,0.1612,0.2528,0.3539,0.0681999999999999,0.0714,0.0800999999999996,0.0836999999999998,0.1091


==> dataMS/pfs_experiment/pfs_results_scenario8_final2.csv <==
T,pcs_hill (tau =0.8,pcs_aqd (nu =0.95,pcs_aqd (nu =0.99,pcs_aqd (nu =0.995,pcs_ber (nu =1.4247,pcs_ber (nu =1.8493,pcs_ber (nu =2.274,pcs_cvar_ea (nu =0.95,pcs_cvar_ea (nu =0.99,pcs_cvar_ea (nu =0.995,pcs_eel_ea (nu =1.4247,pcs_eel_ea (nu =1.8493,pcs_eel_ea (nu =2.274,alg2_mu+sigma,alg2_mu+2sigma,alg2_mu+3sigma,alg2_95%VaR,alg2_99%VaR,alg2_99.5%VaR
1,0.6777,0.6072,0.763,0.7971,0.7542,0.7397,0.8061,0.6448,0.6807,0.7045,0.6272,0.6614,0.7224,0.7024,0.6328,0.6303,0.6421,0.6294,0.6324
1.1,0.6586,0.5785,0.752,0.7896,0.7319,0.7066,0.747,0.6336,0.6736,0.6976,0.6108,0.6483,0.7019,0.6939,0.6044,0.5979,0.6221,0.5986,0.6035
1.2,0.6469,0.5577,0.7391,0.7837,0.6983,0.6523,0.7101,0.6156,0.6679,0.6935,0.5981,0.6384,0.6884,0.6838,0.5717,0.5762,0.5851,0.5798,0.5887
1.3,0.6367,0.5362,0.7271,0.7759,0.6607,0.616,0.6747,0.6067,0.6624,0.6881,0.5802,0.6235,0.6729,0.6796,0.5537,0.5501,0.5691,0.5566,0.566
1.4,0.6252,0.5142,0.7139,0.7676,0.6367,0.578,0.6435,0.6004,0.6608,0.6842,0.5713,0.6182,0.6647,0.6674,0.5288,0.529,0.5435,0.5371,0.552
1.5,0.6167,0.4954,0.7014,0.7609,0.6134,0.5495,0.6104,0.5891,0.6561,0.6799,0.5587,0.6067,0.6557,0.6616,0.5148,0.5137,0.5299,0.5234,0.5353
1.6,0.6093,0.4812,0.6905,0.753,0.5843,0.5239,0.5894,0.5779,0.6492,0.6739,0.5428,0.5959,0.6427,0.6563,0.4948,0.4959,0.5091,0.5092,0.5285
1.7,0.6012,0.4678,0.6751,0.7444,0.5651,0.5039,0.5671,0.5683,0.6442,0.6708,0.5328,0.5832,0.6309,0.6522,0.481,0.485,0.4997,0.5013,0.5178
1.8,0.5923,0.4537,0.6644,0.7394,0.5493,0.4859,0.5436,0.5573,0.6381,0.6638,0.5225,0.5767,0.6221,0.6436,0.4703,0.4697,0.4865,0.4868,0.509
1.9,0.5873,0.4381,0.6528,0.7325,0.5301,0.4686,0.5215,0.5533,0.6365,0.6607,0.5139,0.5711,0.6156,0.6323,0.4517,0.4569,0.4678,0.4756,0.4973
2,0.5805,0.4235,0.6392,0.7233,0.518,0.4528,0.5024,0.5428,0.6147,0.6334,0.5014,0.5594,0.6094,0.6275,0.4445,0.4488,0.4591,0.4707,0.4924
2.1,0.5821,0.4158,0.6278,0.7168,0.5079,0.4398,0.4942,0.5407,0.6119,0.6318,0.4936,0.5545,0.6044,0.6266,0.4304,0.4352,0.4442,0.4577,0.481
2.2,0.5751,0.4023,0.6201,0.7075,0.4977,0.4261,0.48,0.5218,0.6062,0.6292,0.4846,0.5431,0.5963,0.6224,0.4212,0.4288,0.4356,0.4474,0.4709
2.3,0.5747,0.3926,0.6088,0.6999,0.4863,0.418,0.4704,0.5186,0.6069,0.63,0.4745,0.5396,0.5914,0.6145,0.4086,0.409,0.4236,0.4317,0.4603
2.4,0.5671,0.3812,0.6002,0.6925,0.4747,0.4062,0.4636,0.5111,0.6068,0.6292,0.4704,0.5328,0.5899,0.608,0.3952,0.4031,0.4108,0.4254,0.4503
2.5,0.5687,0.373,0.5873,0.6856,0.4685,0.3968,0.4525,0.5095,0.6059,0.6275,0.4614,0.5299,0.5861,0.6058,0.388,0.3935,0.4055,0.4181,0.4483
2.6,0.5673,0.3607,0.5784,0.6764,0.4633,0.3929,0.4455,0.4988,0.6044,0.6257,0.4551,0.5223,0.5822,0.6002,0.3797,0.3821,0.3931,0.4086,0.4411
2.7,0.5657,0.356,0.5695,0.6695,0.4569,0.3861,0.4341,0.4942,0.604,0.6238,0.447,0.5137,0.5775,0.5951,0.3699,0.3764,0.3815,0.4053,0.4365
2.8,0.5633,0.3475,0.5588,0.662,0.4524,0.3822,0.4271,0.4886,0.6026,0.6224,0.4412,0.5072,0.5738,0.5927,0.3629,0.3662,0.3795,0.3949,0.4259
2.9,0.5655,0.3378,0.5515,0.6539,0.4448,0.375,0.4237,0.4843,0.602,0.6197,0.4356,0.502,0.5678,0.5839,0.3556,0.3587,0.3682,0.388,0.4214
3,0.561,0.3295,0.5403,0.6465,0.4397,0.3685,0.4181,0.4787,0.5832,0.619,0.435,0.4966,0.5634,0.585,0.3521,0.3492,0.3657,0.3816,0.4172
3.1,0.5621,0.3217,0.5302,0.6434,0.4342,0.3629,0.4136,0.4763,0.5785,0.6148,0.4255,0.4947,0.5582,0.5798,0.34,0.3448,0.355,0.3767,0.4086
3.2,0.5565,0.3138,0.5211,0.6363,0.43,0.3602,0.4084,0.4722,0.5786,0.6141,0.4202,0.4906,0.5535,0.573,0.3355,0.3388,0.3468,0.3718,0.4038
3.3,0.5566,0.3077,0.5112,0.6319,0.4236,0.3572,0.4076,0.4707,0.5771,0.6118,0.4128,0.4877,0.5503,0.5749,0.3253,0.3346,0.339,0.3651,0.4005
3.4,0.5521,0.3029,0.5021,0.6244,0.4192,0.3524,0.4002,0.4649,0.5718,0.6081,0.4069,0.4824,0.5446,0.5668,0.3199,0.3277,0.3327,0.3595,0.3948
3.5,0.5536,0.2965,0.4962,0.6203,0.4151,0.3485,0.3966,0.4606,0.5682,0.6055,0.4036,0.4765,0.5373,0.561,0.3107,0.3205,0.3259,0.3546,0.3913
3.6,0.552,0.289299999999999,0.4872,0.6142,0.4135,0.3464,0.3936,0.4545,0.5685,0.607,0.3981,0.4737,0.5351,0.5577,0.3064,0.3149,0.3179,0.3498,0.3868
3.7,0.5496,0.2812,0.4787,0.6075,0.4084,0.3454,0.3882,0.4523,0.5669,0.6058,0.3934,0.4707,0.5308,0.5517,0.2983,0.3077,0.3099,0.3455,0.3828
3.8,0.5475,0.2763,0.4689,0.599,0.4038,0.3431,0.3839,0.444,0.5629,0.6012,0.3868,0.4643,0.5246,0.551,0.2943,0.3036,0.3046,0.337,0.3787
3.9,0.5473,0.2721,0.462,0.5916,0.401,0.339,0.3821,0.4401,0.5596,0.5994,0.3783,0.4566,0.5186,0.5434,0.288,0.2985,0.2976,0.3394,0.3777
4,0.546,0.2658,0.4553,0.5849,0.3977,0.3361,0.3782,0.4322,0.5445,0.5771,0.3733,0.4537,0.5159,0.5413,0.2799,0.2893,0.2901,0.3337,0.3709
4.1,0.5428,0.2618,0.4477,0.5812,0.3954,0.3327,0.3741,0.4301,0.5416,0.5742,0.3659,0.4482,0.512,0.5343,0.278,0.2845,0.2893,0.3243,0.3669
4.2,0.5437,0.255,0.4405,0.5736,0.3931,0.3306,0.3705,0.4244,0.5384,0.5727,0.3626,0.4455,0.5098,0.529,0.2716,0.283,0.2846,0.3191,0.3645
4.3,0.5423,0.2508,0.4347,0.5679,0.3911,0.3296,0.3694,0.4271,0.5399,0.5717,0.3608,0.4442,0.5085,0.5313,0.2674,0.2795,0.2789,0.3171,0.3621
4.4,0.5425,0.247800000000001,0.4269,0.5623,0.3921,0.3274,0.3661,0.4226,0.5399,0.5718,0.3554,0.4401,0.506,0.5261,0.2624,0.2745,0.272600000000001,0.31,0.3548
4.5,0.5397,0.2416,0.4224,0.5575,0.3882,0.3249,0.3651,0.4175,0.5354,0.5669,0.3518,0.4353,0.4997,0.5223,0.2598,0.2686,0.2701,0.307,0.3532
4.6,0.5419,0.2372,0.4149,0.5522,0.3861,0.3228,0.3616,0.4112,0.5355,0.5681,0.3443,0.4302,0.497,0.5191,0.2549,0.2653,0.264,0.3014,0.3458
4.7,0.5413,0.2329,0.4109,0.5439,0.3843,0.3217,0.3597,0.4103,0.5333,0.5652,0.3444,0.4271,0.4915,0.5154,0.2537,0.2601,0.262,0.2978,0.3406
4.8,0.5407,0.2308,0.4048,0.5382,0.3833,0.3207,0.3592,0.4037,0.5312,0.5632,0.3403,0.4205,0.489,0.5077,0.2442,0.256,0.2579,0.2944,0.3369
4.9,0.5423,0.2281,0.3983,0.5324,0.3831,0.3204,0.3556,0.4004,0.5319,0.5628,0.3343,0.4167,0.4864,0.503,0.2445,0.2501,0.2522,0.2893,0.335
5,0.5406,0.2221,0.389,0.5281,0.3813,0.3177,0.354,0.3954,0.5185,0.5649,0.333,0.4131,0.4862,0.5,0.2442,0.2513,0.251,0.2843,0.331
5.1,0.5369,0.2176,0.3846,0.5226,0.3783,0.3165,0.3531,0.3892,0.5166,0.5649,0.3265,0.4075,0.4825,0.4974,0.2375,0.2472,0.2435,0.2813,0.3239
5.2,0.5352,0.2143,0.381,0.5177,0.3761,0.3151,0.3501,0.3846,0.5156,0.5634,0.3217,0.4067,0.4798,0.4948,0.2359,0.2441,0.2398,0.2788,0.3226
5.3,0.5362,0.2111,0.3755,0.5112,0.3743,0.3138,0.3496,0.3835,0.5138,0.5622,0.3174,0.4031,0.4769,0.495,0.2323,0.2406,0.237,0.2746,0.3203
5.4,0.5393,0.2078,0.3708,0.5061,0.3729,0.3125,0.3468,0.3788,0.5109,0.5594,0.3155,0.4018,0.4724,0.4907,0.2241,0.2359,0.2335,0.2734,0.3185
5.5,0.5402,0.2057,0.3679,0.5017,0.3721,0.3124,0.3467,0.3752,0.5102,0.56,0.3097,0.3958,0.4694,0.4806,0.2211,0.2328,0.231,0.2724,0.3154
5.6,0.5349,0.2016,0.3621,0.4968,0.3703,0.3109,0.3448,0.3738,0.5133,0.5593,0.3071,0.3933,0.4688,0.4745,0.2179,0.2284,0.2273,0.2671,0.3107
5.7,0.5326,0.2001,0.356,0.4916,0.3676,0.3097,0.3442,0.3707,0.5133,0.5601,0.3042,0.3887,0.4635,0.4764,0.2165,0.2251,0.2224,0.2633,0.3053
5.8,0.5323,0.1989,0.3542,0.4898,0.3659,0.308,0.3417,0.3661,0.5107,0.5598,0.2986,0.3863,0.4605,0.4729,0.214799999999999,0.2242,0.2192,0.2585,0.3025
5.9,0.532,0.1955,0.3487,0.4839,0.3664,0.3067,0.3409,0.364,0.5088,0.5613,0.2934,0.3819,0.458,0.4687,0.2094,0.2195,0.2147,0.2568,0.3002
6,0.5297,0.1908,0.3459,0.4798,0.3676,0.3053,0.3395,0.3598,0.4955,0.5419,0.2915,0.3788,0.4564,0.4682,0.2026,0.2161,0.2117,0.2529,0.2989
6.1,0.532,0.1875,0.3403,0.4767,0.3648,0.3041,0.3377,0.3586,0.494,0.5389,0.2889,0.3752,0.4522,0.4626,0.2011,0.2132,0.2113,0.2503,0.2959
6.2,0.5311,0.1842,0.3342,0.4716,0.364,0.3027,0.3365,0.3522,0.4952,0.5392,0.2842,0.3718,0.4504,0.4635,0.198199999999999,0.2082,0.2047,0.2457,0.2901
6.3,0.5328,0.1816,0.3308,0.4675,0.3621,0.3026,0.3344,0.35,0.4947,0.5368,0.2802,0.3701,0.4476,0.4584,0.1949,0.2034,0.2013,0.2419,0.2865
6.4,0.5341,0.1809,0.3263,0.4625,0.3617,0.3038,0.3336,0.3447,0.4953,0.5354,0.277,0.3664,0.4475,0.4579,0.1925,0.2033,0.2026,0.2379,0.2838
6.5,0.5316,0.1764,0.3237,0.4591,0.362,0.3023,0.3338,0.3437,0.4974,0.5354,0.2737,0.3615,0.4472,0.4553,0.1884,0.2027,0.1948,0.2374,0.2824
6.6,0.5297,0.1727,0.3189,0.456,0.3615,0.3011,0.3324,0.3385,0.4969,0.5345,0.2707,0.3595,0.4451,0.4539,0.1906,0.2,0.1991,0.2365,0.2804
6.7,0.528,0.1703,0.3153,0.4504,0.3595,0.3009,0.3306,0.337,0.4932,0.5327,0.2666,0.3554,0.4399,0.4491,0.1892,0.1952,0.1976,0.23,0.2745
6.8,0.5278,0.1693,0.3107,0.4478,0.3585,0.3006,0.33,0.3317,0.4909,0.5326,0.2648,0.3531,0.4368,0.4419,0.1838,0.1969,0.1932,0.2303,0.274
6.9,0.5236,0.1662,0.3082,0.4435,0.3564,0.3004,0.328,0.3314,0.4912,0.5333,0.2613,0.3504,0.4349,0.4386,0.1848,0.1906,0.1893,0.2254,0.2698
7,0.5238,0.1649,0.3028,0.4395,0.3565,0.2993,0.3267,0.3276,0.4771,0.5317,0.2575,0.3455,0.4324,0.4388,0.1779,0.1871,0.1858,0.2245,0.2679
7.1,0.5227,0.1611,0.2987,0.4368,0.3561,0.2988,0.3275,0.3266,0.4767,0.5303,0.2569,0.3445,0.4297,0.4368,0.1792,0.1881,0.1833,0.2199,0.2651
7.2,0.5201,0.1592,0.2973,0.4308,0.3555,0.2972,0.327,0.3218,0.4728,0.5294,0.2562,0.342,0.4282,0.4352,0.1777,0.1858,0.1823,0.2202,0.2652
7.3,0.5217,0.1581,0.2946,0.429,0.3543,0.2968,0.3262,0.321,0.4728,0.528,0.2506,0.3391,0.4253,0.4313,0.174300000000001,0.184,0.1782,0.2183,0.2611
7.4,0.5199,0.1551,0.2904,0.4248,0.3533,0.2972,0.3257,0.3182,0.4722,0.5276,0.2485,0.3378,0.4243,0.4297,0.1745,0.1819,0.1809,0.2166,0.261
7.5,0.5188,0.1516,0.2863,0.4224,0.3536,0.296,0.3245,0.316,0.4723,0.5275,0.2467,0.3345,0.4215,0.4253,0.1703,0.1804,0.173,0.2139,0.2578
7.6,0.5187,0.1501,0.2839,0.4206,0.3526,0.2945,0.3235,0.3094,0.473,0.5263,0.2428,0.3313,0.4179,0.4245,0.1684,0.1747,0.1752,0.2091,0.253
7.7,0.5197,0.1463,0.281,0.4141,0.3528,0.2949,0.3232,0.3108,0.4732,0.5273,0.2407,0.3303,0.4159,0.4197,0.1671,0.1734,0.1695,0.2057,0.2518
7.8,0.5204,0.1462,0.2766,0.412,0.3518,0.2943,0.3228,0.3069,0.4731,0.5279,0.2367,0.3273,0.4132,0.4175,0.1664,0.1712,0.1707,0.2033,0.2481
7.9,0.5172,0.1426,0.2754,0.4078,0.351,0.2944,0.3221,0.3082,0.4718,0.5272,0.2368,0.3268,0.4122,0.4107,0.162,0.1685,0.1672,0.2002,0.2458
8,0.5168,0.138800000000001,0.2716,0.4037,0.3501,0.2933,0.3213,0.304,0.4606,0.5104,0.2343,0.3238,0.4098,0.4074,0.1572,0.1672,0.1627,0.1987,0.244
8.1,0.5195,0.1376,0.2706,0.3992,0.3506,0.293,0.3209,0.3059,0.4615,0.5102,0.2337,0.3242,0.4088,0.4061,0.1596,0.1646,0.1637,0.1992,0.2451
8.2,0.522,0.1365,0.2683,0.3957,0.348,0.2921,0.3196,0.3,0.4603,0.5089,0.2294,0.3203,0.4095,0.405,0.1565,0.1627,0.16,0.193,0.2412
8.3,0.518,0.1346,0.2655,0.393,0.3483,0.2924,0.3198,0.3004,0.4598,0.5077,0.2286,0.3174,0.4075,0.4027,0.1559,0.1632,0.1613,0.1938,0.2375
8.4,0.518,0.1349,0.2634,0.3898,0.347,0.2916,0.3191,0.2937,0.4586,0.5079,0.2264,0.3143,0.4039,0.4007,0.1549,0.1616,0.1584,0.1951,0.2361
8.5,0.5224,0.1326,0.2611,0.3877,0.3468,0.2913,0.3185,0.2926,0.4574,0.5076,0.2233,0.3119,0.4017,0.3971,0.149,0.156699999999999,0.1522,0.1884,0.2341
8.6,0.525,0.1317,0.2609,0.3847,0.3463,0.2905,0.3176,0.2909,0.4577,0.5091,0.2212,0.3108,0.4013,0.3909,0.1463,0.1547,0.151,0.1873,0.2321
8.7,0.5226,0.1296,0.2581,0.3807,0.3452,0.2905,0.3166,0.2918,0.4576,0.5083,0.2195,0.311,0.3998,0.3905,0.1468,0.1569,0.1494,0.1875,0.2306
8.8,0.5205,0.1286,0.2566,0.3773,0.3442,0.2899,0.3165,0.2873,0.457,0.5077,0.2184,0.3078,0.3964,0.3891,0.1436,0.1532,0.1484,0.1836,0.230500000000001
8.9,0.5148,0.1265,0.254,0.374,0.3446,0.2889,0.3158,0.2881,0.4555,0.5054,0.2167,0.3067,0.3964,0.3834,0.1438,0.153,0.1481,0.1844,0.2274
9,0.5132,0.1255,0.2526,0.3732,0.3446,0.2889,0.3154,0.2839,0.4471,0.5063,0.2142,0.3033,0.3942,0.3826,0.1431,0.1506,0.147,0.1836,0.2269
9.1,0.5159,0.1241,0.2502,0.3697,0.3431,0.2882,0.3153,0.2848,0.4479,0.5053,0.2139,0.3003,0.3928,0.3842,0.1402,0.1504,0.1458,0.180299999999999,0.2227
9.2,0.5186,0.1212,0.2492,0.3643,0.3434,0.2878,0.3155,0.2811,0.4459,0.5045,0.2097,0.2997,0.3913,0.3794,0.1363,0.1493,0.1416,0.177,0.2221
9.3,0.5221,0.1197,0.2451,0.3625,0.3426,0.2884,0.3166,0.2806,0.4436,0.5049,0.2075,0.2975,0.3898,0.3786,0.137699999999999,0.1464,0.1408,0.173,0.218399999999999
9.4,0.5189,0.119400000000001,0.2421,0.3591,0.3418,0.2887,0.3162,0.2776,0.4422,0.5033,0.2056,0.2948,0.3871,0.3772,0.1363,0.1448,0.1399,0.1725,0.219
9.5,0.5191,0.1169,0.2404,0.3557,0.3411,0.2877,0.3155,0.2766,0.4413,0.5008,0.2025,0.2941,0.3856,0.3724,0.134,0.1473,0.1392,0.1765,0.2208
9.6,0.5161,0.117,0.2372,0.3512,0.3418,0.2864,0.314,0.2731,0.442,0.5009,0.2007,0.291999999999999,0.3844,0.3704,0.1348,0.1432,0.137,0.1725,0.2159
9.7,0.5155,0.1151,0.2332,0.3482,0.3408,0.2865,0.3135,0.2732,0.4415,0.5014,0.2001,0.2936,0.3825,0.3709,0.1338,0.1439,0.1358,0.1738,0.2172
9.8,0.5169,0.113299999999999,0.2326,0.3476,0.341,0.2868,0.3133,0.2714,0.4416,0.5001,0.1986,0.2919,0.3798,0.367,0.1314,0.1406,0.1347,0.1713,0.2151
9.9,0.5206,0.1109,0.2311,0.3426,0.3405,0.2862,0.3126,0.2722,0.4403,0.5002,0.1971,0.2882,0.3799,0.3651,0.1282,0.1402,0.1322,0.1691,0.2116
10,0.5196,0.1097,0.2276,0.3423,0.3402,0.2853,0.3125,0.2672,0.4316,0.4878,0.1947,0.2861,0.379,0.3633,0.1288,0.1397,0.1312,0.167,0.2113
10.1,0.5184,0.108,0.2246,0.3399,0.34,0.284,0.3117,0.266400000000001,0.4321,0.4874,0.1945,0.2843,0.3771,0.3616,0.1252,0.1354,0.129199999999999,0.1617,0.2046
10.2,0.5167,0.1063,0.2215,0.3377,0.3389,0.2844,0.3115,0.263,0.431,0.4866,0.1919,0.2849,0.3755,0.3577,0.1244,0.1355,0.1287,0.1643,0.2057
10.3,0.5133,0.1047,0.221200000000001,0.334,0.3385,0.2841,0.3118,0.2624,0.4316,0.486,0.1936,0.2823,0.3757,0.357,0.1244,0.1332,0.1272,0.1595,0.2017
10.4,0.5099,0.1054,0.2188,0.3335,0.3378,0.2842,0.3112,0.26,0.4306,0.4858,0.1922,0.2796,0.3735,0.3544,0.1251,0.1367,0.1276,0.1604,0.2032
10.5,0.5071,0.103,0.218,0.3309,0.3375,0.285,0.311,0.2609,0.4312,0.487,0.1899,0.2783,0.372,0.3564,0.1224,0.133,0.1259,0.1584,0.1998
10.6,0.511,0.1007,0.2157,0.3292,0.3375,0.2843,0.3094,0.2581,0.4323,0.4881,0.189,0.2775,0.3699,0.3514,0.1202,0.1326,0.1239,0.1559,0.1988
10.7,0.5115,0.1022,0.2151,0.3266,0.3367,0.284,0.31,0.2572,0.4311,0.488,0.1891,0.2745,0.367,0.3506,0.1205,0.1304,0.125,0.1554,0.1943
10.8,0.5129,0.0995999999999997,0.213599999999999,0.3251,0.336,0.2828,0.3099,0.2547,0.4315,0.4885,0.1883,0.2727,0.3647,0.3483,0.1194,0.1326,0.1224,0.1575,0.1973
10.9,0.5144,0.0992999999999996,0.2093,0.3211,0.3355,0.2827,0.3097,0.2541,0.4312,0.489,0.1857,0.2708,0.3635,0.345,0.1181,0.128,0.1223,0.1527,0.1944
11,0.5142,0.0990999999999995,0.2084,0.3201,0.3353,0.2823,0.3093,0.2502,0.4234,0.4876,0.1827,0.2692,0.3613,0.3416,0.1176,0.1279,0.1208,0.1516,0.1939
11.1,0.51,0.0967999999999996,0.2081,0.3174,0.3345,0.2826,0.3087,0.2481,0.4227,0.4874,0.18,0.2667,0.3596,0.3395,0.1153,0.1229,0.1188,0.1466,0.1891
11.2,0.5128,0.0954,0.2066,0.314,0.3337,0.2831,0.3081,0.2477,0.4225,0.4872,0.1797,0.2658,0.3589,0.337,0.1154,0.124,0.1188,0.146300000000001,0.1898
11.3,0.5105,0.0943999999999996,0.2054,0.3135,0.3336,0.2806,0.308,0.2466,0.421,0.487,0.1771,0.264,0.3571,0.3339,0.1129,0.1226,0.1161,0.1481,0.1924
11.4,0.5111,0.0919,0.2057,0.311,0.3343,0.2804,0.3077,0.2442,0.4215,0.4864,0.1748,0.2622,0.3557,0.3339,0.1115,0.1205,0.1155,0.1477,0.1903
11.5,0.5117,0.0923999999999999,0.2027,0.3079,0.3335,0.2797,0.3066,0.2435,0.4209,0.486,0.1739,0.2609,0.3534,0.3328,0.110599999999999,0.12,0.1141,0.1457,0.1882
11.6,0.5121,0.0909999999999997,0.2026,0.306,0.3325,0.2808,0.3068,0.2423,0.42,0.4867,0.1738,0.2608,0.352,0.3321,0.109,0.1203,0.1106,0.1454,0.1863
11.7,0.5113,0.0897999999999999,0.2013,0.3043,0.3314,0.2793,0.306,0.2424,0.4193,0.4874,0.1722,0.2602,0.3513,0.3297,0.1096,0.1182,0.1107,0.1416,0.183899999999999
11.8,0.514,0.0884,0.1987,0.3005,0.3317,0.2791,0.3057,0.2408,0.42,0.4878,0.1698,0.259,0.3513,0.332,0.1079,0.1144,0.11,0.1402,0.1813
11.9,0.5115,0.0883999999999997,0.1975,0.2982,0.3312,0.2793,0.3058,0.2394,0.4182,0.4872,0.1669,0.2573,0.3499,0.3296,0.1081,0.1152,0.1088,0.1378,0.1775
12,0.5102,0.0879000000000001,0.1978,0.2966,0.3309,0.2783,0.3063,0.236999999999999,0.4094,0.4728,0.1664,0.2573,0.3486,0.3298,0.106899999999999,0.1129,0.1072,0.1362,0.1762
12.1,0.5109,0.0866999999999999,0.1952,0.2966,0.3296,0.2788,0.3054,0.2362,0.4087,0.4714,0.1653,0.2554,0.3449,0.3295,0.1046,0.1124,0.1054,0.1381,0.1794
12.2,0.5099,0.0867999999999999,0.1939,0.2939,0.3303,0.2778,0.3054,0.2329,0.4081,0.4707,0.164,0.2536,0.3431,0.3298,0.104699999999999,0.1119,0.1036,0.1347,0.174
12.3,0.511,0.0852000000000001,0.1925,0.2944,0.3293,0.2775,0.3048,0.2336,0.408,0.4707,0.1646,0.2518,0.3423,0.3257,0.104799999999999,0.1113,0.1043,0.1344,0.1743
12.4,0.5086,0.0839999999999997,0.1908,0.2919,0.3292,0.2773,0.3044,0.2318,0.4067,0.4696,0.164,0.2496,0.3386,0.3257,0.1008,0.109,0.1009,0.1343,0.1728
12.5,0.5086,0.0834999999999994,0.1889,0.2891,0.3292,0.2768,0.3044,0.2317,0.408,0.4698,0.1641,0.2492,0.3394,0.3224,0.101399999999999,0.1119,0.1007,0.1341,0.175
12.6,0.5114,0.0828999999999995,0.186800000000001,0.2859,0.3294,0.2764,0.3036,0.2281,0.4085,0.47,0.1614,0.2472,0.3401,0.3224,0.100899999999999,0.1096,0.0992999999999996,0.133,0.1698
12.7,0.5133,0.0816999999999994,0.1854,0.2849,0.3293,0.276,0.3038,0.2255,0.4082,0.4698,0.1593,0.2451,0.3385,0.3173,0.0974999999999997,0.1087,0.0964999999999994,0.1321,0.1711
12.8,0.5106,0.0803999999999996,0.1849,0.2821,0.3284,0.2757,0.3045,0.2228,0.4073,0.4704,0.1602,0.2431,0.3387,0.3171,0.0982999999999996,0.1084,0.0968000000000002,0.1318,0.1696
12.9,0.5107,0.0796999999999999,0.1822,0.2804,0.3295,0.2751,0.3026,0.2223,0.4074,0.4688,0.1583,0.242,0.3346,0.3158,0.0970999999999997,0.1064,0.0975999999999995,0.1307,0.1684
13,0.5094,0.0790999999999995,0.181,0.2778,0.3283,0.2748,0.3034,0.2213,0.3981,0.47,0.1574,0.2388,0.3341,0.3141,0.0952,0.1057,0.0978999999999998,0.1299,0.1695
13.1,0.5114,0.0775,0.1793,0.2764,0.3276,0.275,0.3035,0.2213,0.3971,0.4701,0.1569,0.2372,0.3316,0.3097,0.0977999999999996,0.1085,0.0967999999999998,0.1299,0.168
13.2,0.5114,0.0782999999999996,0.178800000000001,0.2722,0.3274,0.2749,0.303,0.2176,0.3976,0.4696,0.1551,0.2368,0.3305,0.3109,0.0961999999999997,0.1074,0.0965,0.128,0.1675
13.3,0.5116,0.0776,0.1784,0.2704,0.3269,0.2745,0.3025,0.216,0.3976,0.4683,0.1569,0.2343,0.3296,0.3103,0.0957999999999999,0.1056,0.0955999999999995,0.1282,0.1656
13.4,0.5166,0.0757000000000002,0.1767,0.2686,0.3261,0.2739,0.303,0.2153,0.3972,0.4693,0.1539,0.2316,0.3283,0.3109,0.0966999999999996,0.1084,0.0963999999999996,0.129,0.1676
13.5,0.511,0.0747999999999998,0.1745,0.266,0.326,0.2736,0.3026,0.2144,0.3964,0.4677,0.1537,0.2303,0.3256,0.3072,0.0966999999999993,0.107899999999999,0.0954999999999997,0.1279,0.166
13.6,0.5131,0.0748999999999999,0.1741,0.2638,0.3268,0.2734,0.3019,0.2139,0.3965,0.4671,0.1521,0.2301,0.3242,0.3049,0.0935999999999997,0.105,0.0945999999999992,0.125099999999999,0.1617
13.7,0.5117,0.0746999999999999,0.1728,0.2639,0.3269,0.273,0.3019,0.2129,0.3949,0.466,0.151,0.23,0.3228,0.301,0.0916999999999998,0.1038,0.0933999999999999,0.1245,0.1608
13.8,0.5123,0.0747999999999998,0.1695,0.2619,0.3256,0.2728,0.3021,0.2119,0.3954,0.4653,0.1489,0.2287,0.3221,0.3034,0.0914999999999998,0.1024,0.0903999999999999,0.122,0.1593
13.9,0.511,0.0736999999999997,0.1692,0.2587,0.3255,0.2727,0.3016,0.2111,0.3942,0.4641,0.147,0.2268,0.3193,0.3013,0.0916999999999996,0.1009,0.0900999999999993,0.1206,0.1604
14,0.5111,0.0732999999999997,0.1682,0.2589,0.3262,0.2718,0.3022,0.2089,0.3868,0.4533,0.1461,0.2243,0.3201,0.3001,0.0900999999999995,0.1016,0.0895999999999998,0.1226,0.1595
14.1,0.5123,0.0724999999999996,0.167,0.2578,0.3248,0.2717,0.3015,0.2095,0.3859,0.4533,0.1435,0.2255,0.3184,0.2961,0.0916000000000002,0.1014,0.0866999999999996,0.122,0.1574
14.2,0.5103,0.0713999999999999,0.1651,0.2568,0.3237,0.2715,0.3011,0.206299999999999,0.3847,0.4524,0.1431,0.225,0.3159,0.2966,0.0889999999999997,0.0997999999999997,0.0876999999999996,0.12,0.1585
14.3,0.5098,0.0716999999999995,0.1639,0.2556,0.3243,0.2706,0.3007,0.2043,0.3829,0.4519,0.1409,0.2222,0.3147,0.2903,0.0880999999999997,0.0980999999999997,0.0845000000000001,0.1203,0.1546
14.4,0.512,0.0711999999999996,0.1629,0.2541,0.3236,0.2719,0.2998,0.2037,0.3845,0.4515,0.1399,0.2209,0.3145,0.2928,0.0880999999999998,0.0979999999999994,0.0846999999999999,0.118,0.153
14.5,0.5107,0.0710999999999997,0.1606,0.2516,0.3243,0.271,0.3003,0.2021,0.383,0.4523,0.1382,0.2192,0.3128,0.2923,0.0878999999999999,0.0994999999999996,0.0840999999999997,0.116,0.1535
14.6,0.5097,0.0690999999999999,0.161,0.2499,0.3238,0.2703,0.2993,0.2022,0.3836,0.4516,0.1386,0.2169,0.3133,0.2882,0.0864,0.0965999999999998,0.0847999999999998,0.1156,0.1487
14.7,0.5106,0.0682999999999997,0.1612,0.2475,0.3226,0.2706,0.2991,0.2005,0.3835,0.4503,0.1366,0.2157,0.3102,0.286900000000001,0.0860999999999994,0.0962999999999994,0.0843,0.1143,0.1522
14.8,0.5094,0.0675999999999998,0.1602,0.2451,0.3223,0.2696,0.2986,0.1994,0.3837,0.4489,0.1343,0.2151,0.3088,0.2861,0.0842999999999999,0.0943999999999998,0.0806999999999998,0.1132,0.1504
14.9,0.5103,0.0677999999999999,0.1588,0.2445,0.3225,0.2695,0.299,0.1987,0.3817,0.45,0.1332,0.2133,0.3068,0.2857,0.0836000000000002,0.0949999999999998,0.0836,0.1146,0.1507
15,0.5101,0.0659000000000001,0.158,0.2431,0.3221,0.269,0.2992,0.1963,0.373,0.4497,0.1336,0.2134,0.3049,0.2833,0.0836999999999994,0.0956,0.0814999999999999,0.1165,0.1521
15.1,0.511,0.0654999999999998,0.1564,0.2428,0.321600000000001,0.2688,0.2996,0.1938,0.3726,0.4499,0.1314,0.211199999999999,0.3044,0.2813,0.0825,0.0933999999999995,0.0790999999999997,0.1145,0.1497
15.2,0.5089,0.0653999999999995,0.1569,0.2412,0.3211,0.2688,0.2986,0.190900000000001,0.3722,0.45,0.1303,0.2081,0.3024,0.2778,0.0808999999999999,0.0910999999999998,0.0779999999999998,0.1137,0.1489
15.3,0.511,0.0642999999999999,0.1558,0.2406,0.320900000000001,0.2679,0.2984,0.1889,0.3722,0.4513,0.129,0.2061,0.3011,0.2781,0.0804999999999998,0.0931999999999998,0.0788000000000001,0.1138,0.1488
15.4,0.5098,0.0635999999999999,0.154,0.2387,0.3211,0.2672,0.2978,0.1871,0.3731,0.4504,0.1269,0.2055,0.2992,0.2771,0.0794999999999993,0.0905999999999999,0.0783999999999999,0.1103,0.1461
15.5,0.507,0.0638,0.1525,0.2375,0.321800000000001,0.2672,0.2975,0.1858,0.3724,0.4497,0.1272,0.2043,0.2989,0.2752,0.0779999999999995,0.0909999999999997,0.0782999999999996,0.1116,0.1454
15.6,0.5071,0.0637000000000002,0.1518,0.2357,0.321900000000001,0.2674,0.2972,0.1835,0.3714,0.4494,0.1283,0.2036,0.298,0.2748,0.0780999999999995,0.0921000000000001,0.0768999999999997,0.1113,0.1447
15.7,0.5067,0.0630000000000002,0.152,0.2364,0.3217,0.2671,0.2978,0.1821,0.3711,0.4491,0.1268,0.2012,0.2953,0.273899999999999,0.0781999999999998,0.0910999999999994,0.0762999999999998,0.1117,0.1449
15.8,0.5102,0.0621000000000004,0.1505,0.2355,0.320700000000001,0.2662,0.2978,0.1814,0.371,0.4487,0.1273,0.1991,0.2945,0.2738,0.0756999999999997,0.0907999999999991,0.0749,0.111299999999999,0.1427
15.9,0.5116,0.0605000000000002,0.1495,0.2342,0.3195,0.2666,0.2963,0.18,0.3704,0.4482,0.1254,0.1974,0.2928,0.2729,0.0752999999999996,0.0861,0.0738,0.1079,0.1392
16,0.5141,0.0612,0.1494,0.2307,0.3198,0.2665,0.296,0.1778,0.3627,0.4342,0.1251,0.1966,0.2933,0.2708,0.0749,0.0876,0.0729000000000001,0.1088,0.1389
16.1,0.5112,0.0598000000000003,0.1493,0.2305,0.3202,0.2662,0.2955,0.1782,0.3639,0.4332,0.1236,0.1943,0.2912,0.2716,0.0739999999999997,0.0877,0.0722999999999999,0.108,0.1401
16.2,0.511,0.0587000000000006,0.1489,0.2294,0.320600000000001,0.266,0.2957,0.1758,0.3634,0.4331,0.1224,0.1937,0.2894,0.2707,0.0725999999999999,0.0878999999999998,0.0716999999999998,0.107,0.1407
16.3,0.5082,0.0585000000000002,0.1477,0.2282,0.3194,0.2658,0.295,0.176,0.3623,0.4326,0.1222,0.1939,0.2891,0.2711,0.0731999999999999,0.0881000000000001,0.0730000000000003,0.1069,0.1423
16.4,0.5083,0.0577000000000001,0.1472,0.2271,0.3197,0.265,0.2949,0.1744,0.3616,0.4325,0.1223,0.1914,0.287,0.2684,0.0733999999999996,0.0873999999999997,0.0701999999999998,0.1057,0.1404
16.5,0.5056,0.0581000000000002,0.1465,0.2258,0.3194,0.2658,0.2945,0.1746,0.3622,0.433,0.1211,0.190700000000001,0.2845,0.2688,0.0730999999999998,0.0867999999999999,0.0715,0.1051,0.1378
16.6,0.5068,0.0576999999999995,0.145,0.2241,0.3191,0.2649,0.2958,0.1714,0.3603,0.433,0.1193,0.1905,0.2819,0.2666,0.0722,0.0861999999999996,0.0704,0.1062,0.1365
16.7,0.5064,0.0573999999999999,0.1446,0.2243,0.3193,0.2651,0.2948,0.1721,0.3591,0.4342,0.1185,0.1893,0.2812,0.263,0.0715,0.0871,0.0695999999999998,0.104899999999999,0.1349
16.8,0.5093,0.0569,0.1428,0.2222,0.3186,0.2652,0.2944,0.1723,0.3591,0.4335,0.116,0.1893,0.2796,0.2604,0.0707999999999995,0.0861999999999996,0.0705999999999999,0.1049,0.1354
16.9,0.5079,0.0566000000000001,0.1413,0.222200000000001,0.3189,0.2645,0.2938,0.1723,0.3594,0.4339,0.1165,0.1879,0.2799,0.2587,0.0700999999999997,0.0853,0.0705,0.1034,0.1328
17,0.5108,0.0549000000000003,0.1393,0.2216,0.3183,0.2642,0.294,0.1693,0.3542,0.4339,0.1151,0.1868,0.2801,0.2586,0.0709999999999996,0.0848,0.0700999999999995,0.106,0.1345
17.1,0.5075,0.0544999999999998,0.1395,0.221,0.3181,0.2644,0.2938,0.1689,0.3544,0.4336,0.1142,0.1858,0.2794,0.2595,0.0705999999999994,0.0849000000000001,0.0696999999999995,0.1051,0.1342
17.2,0.5077,0.0535000000000003,0.1389,0.2181,0.3181,0.2646,0.2931,0.1681,0.3547,0.4343,0.114,0.1847,0.2808,0.2545,0.0682999999999996,0.0814999999999995,0.0677999999999999,0.1033,0.1292
17.3,0.5116,0.054,0.1388,0.2171,0.3176,0.2641,0.2931,0.1674,0.3554,0.4341,0.1117,0.1838,0.2793,0.2539,0.0685999999999999,0.0819999999999997,0.0657999999999997,0.0995999999999998,0.1301
17.4,0.5105,0.0531000000000003,0.1381,0.2152,0.3181,0.2638,0.2935,0.1664,0.3546,0.4347,0.1119,0.1846,0.2775,0.2532,0.0686,0.0811999999999997,0.0678999999999997,0.0998999999999997,0.1331
17.5,0.5105,0.0526000000000004,0.1376,0.2131,0.3176,0.2636,0.2937,0.166,0.3555,0.4355,0.1119,0.1829,0.2783,0.2517,0.0695999999999999,0.0829,0.0660999999999997,0.101899999999999,0.1324
17.6,0.5104,0.0521000000000003,0.1374,0.213,0.3171,0.2635,0.2933,0.165,0.3547,0.4353,0.1118,0.1818,0.278,0.2498,0.0687000000000001,0.0817999999999999,0.0658999999999997,0.0993999999999999,0.1305
17.7,0.5086,0.0511000000000001,0.1359,0.2113,0.3163,0.263,0.2936,0.1649,0.3528,0.4334,0.1109,0.1818,0.2762,0.2501,0.0682999999999994,0.0833999999999996,0.0653,0.1005,0.1288
17.8,0.5106,0.0512,0.1352,0.2106,0.3177,0.2633,0.2936,0.1635,0.3544,0.4334,0.1098,0.181,0.2773,0.2474,0.0666000000000001,0.0795999999999996,0.0644999999999994,0.0981999999999998,0.1267
17.9,0.5095,0.0519000000000002,0.1338,0.2095,0.3172,0.2632,0.2941,0.1641,0.3537,0.4338,0.1091,0.1795,0.2769,0.2471,0.0669999999999996,0.0807999999999996,0.0652999999999996,0.0970000000000003,0.125
18,0.5069,0.0504000000000003,0.1334,0.2068,0.3171,0.2628,0.2936,0.1628,0.3452,0.4208,0.1084,0.179299999999999,0.2742,0.2452,0.0655999999999998,0.0791999999999996,0.0628999999999997,0.0952,0.124
18.1,0.5058,0.0494000000000002,0.1329,0.2064,0.3169,0.2622,0.293,0.1616,0.3446,0.4203,0.1065,0.1787,0.2711,0.2435,0.0655999999999994,0.0787999999999998,0.0642999999999998,0.0949000000000001,0.124
18.2,0.5047,0.0489000000000002,0.1316,0.206,0.3171,0.2622,0.2923,0.1607,0.3441,0.4197,0.1076,0.1766,0.2695,0.2422,0.067699999999999,0.0790999999999997,0.0642999999999994,0.0964999999999998,0.1239
18.3,0.5048,0.0481,0.132,0.2053,0.3168,0.2623,0.2926,0.1596,0.3431,0.42,0.1076,0.1746,0.2685,0.244099999999999,0.0665,0.0784999999999997,0.0630999999999997,0.0958999999999998,0.1231
18.4,0.5054,0.0476000000000003,0.1306,0.2043,0.3164,0.262,0.2926,0.1596,0.3429,0.42,0.1083,0.1737,0.2677,0.2414,0.0646999999999999,0.0765999999999996,0.0619999999999998,0.0936999999999998,0.1215
18.5,0.5063,0.0477000000000001,0.1309,0.2021,0.3165,0.262,0.2921,0.1579,0.3422,0.4193,0.1066,0.1718,0.2667,0.2422,0.0625999999999997,0.0759999999999996,0.0618999999999995,0.0935999999999997,0.1233
18.6,0.5047,0.0471000000000004,0.1304,0.2002,0.3156,0.2617,0.2923,0.1557,0.3415,0.4186,0.1048,0.1699,0.2656,0.2425,0.0608999999999997,0.0743999999999996,0.0617,0.0913,0.1218
18.7,0.5059,0.0467000000000004,0.1303,0.1992,0.3154,0.2612,0.2921,0.1549,0.3412,0.4197,0.1028,0.168,0.2627,0.2409,0.0614,0.0733999999999998,0.0604999999999998,0.0898999999999998,0.1213
18.8,0.5048,0.0456000000000002,0.1299,0.1983,0.3153,0.2616,0.2927,0.1538,0.3406,0.4185,0.1038,0.1676,0.2612,0.2394,0.0614999999999994,0.0749999999999998,0.0612999999999999,0.0900000000000003,0.1219
18.9,0.5065,0.0459000000000001,0.1282,0.1963,0.3151,0.2613,0.2926,0.1532,0.3434,0.4203,0.1022,0.166,0.2618,0.2364,0.0629999999999998,0.0745999999999996,0.0615999999999999,0.0923999999999998,0.1221
19,0.5076,0.0447000000000002,0.1289,0.196,0.3149,0.2611,0.2921,0.1514,0.3372,0.4206,0.1023,0.1663,0.2612,0.2351,0.0646999999999998,0.0768999999999999,0.0621999999999997,0.0926000000000002,0.1209
19.1,0.5026,0.0447,0.1278,0.1944,0.3142,0.2606,0.2914,0.15,0.3379,0.4206,0.1025,0.1656,0.2603,0.2342,0.0616999999999999,0.0770999999999996,0.0605000000000001,0.0921,0.1226
19.2,0.504,0.0438000000000003,0.1269,0.1944,0.3145,0.2604,0.291,0.1486,0.3369,0.4205,0.1021,0.1643,0.2597,0.2334,0.0642000000000005,0.0761999999999996,0.0608000000000001,0.0929999999999996,0.1217
19.3,0.5061,0.0438000000000006,0.1262,0.1919,0.3137,0.2607,0.2903,0.1495,0.3359,0.4218,0.1005,0.1647,0.258,0.234,0.0644999999999994,0.0759999999999998,0.0607000000000001,0.0923000000000002,0.1223
19.4,0.5059,0.0436000000000003,0.1251,0.1912,0.3137,0.2597,0.291,0.1476,0.3346,0.4212,0.0987999999999998,0.1642,0.257,0.2315,0.0623999999999999,0.0748999999999995,0.0597,0.0914999999999996,0.1212
19.5,0.5068,0.0434000000000003,0.124,0.1902,0.3135,0.2594,0.2907,0.1466,0.3366,0.4206,0.0975999999999996,0.1639,0.2568,0.2311,0.0619999999999997,0.0753999999999998,0.0578999999999996,0.0915,0.1204
19.6,0.5074,0.0428000000000004,0.1242,0.1903,0.3132,0.2597,0.2904,0.1484,0.3367,0.4206,0.0980999999999999,0.1631,0.2563,0.2312,0.0619999999999996,0.0760999999999998,0.0587999999999996,0.0906999999999997,0.1192
19.7,0.5053,0.0421000000000002,0.1239,0.1904,0.3131,0.2595,0.2898,0.1498,0.3372,0.4194,0.0970999999999996,0.1627,0.2553,0.2288,0.0604999999999992,0.0740000000000001,0.0563999999999995,0.0921999999999997,0.119
19.8,0.5052,0.0417000000000001,0.1225,0.1901,0.3125,0.2595,0.2896,0.1476,0.3365,0.4196,0.0937999999999996,0.162,0.2536,0.2292,0.0619999999999993,0.0750999999999996,0.0585000000000001,0.0914999999999996,0.1191
19.9,0.506,0.0412999999999997,0.1211,0.1877,0.3124,0.2593,0.2888,0.1474,0.337,0.4199,0.0933999999999997,0.1627,0.2535,0.2283,0.0603999999999995,0.0743999999999997,0.0575000000000001,0.0893999999999999,0.115399999999999
20,0.5065,0.0407999999999998,0.1209,0.1869,0.3128,0.2588,0.289,0.1467,0.3315,0.4097,0.0933000000000003,0.1612,0.2528,0.2271,0.0601999999999997,0.0742999999999999,0.0555,0.0891999999999993,0.1171


==> dataMS/pfs_results_scenario1_final.csv <==
T,pcs_hill (tau =0.8,pcs_aqd (nu =0.95,pcs_aqd (nu =0.99,pcs_aqd (nu =0.995,pcs_ber (nu =1.2582,pcs_ber (nu =1.5164,pcs_ber (nu =1.7746,pcs_cvar_ea (nu =0.95,pcs_cvar_ea (nu =0.99,pcs_cvar_ea (nu =0.995,pcs_eel_ea (nu =1.2582,pcs_eel_ea (nu =1.5164,pcs_eel_ea (nu =1.7746,alg2_0.95_mu+sigma,alg2_0.95_mu+2sigma,alg2_0.95_mu+3sigma,alg2_0.95_95%VaR,alg2_0.95_99%VaR,alg2_0.95_99.5%VaR,alg2_0.99_mu+sigma,alg2_0.99_mu+2sigma,alg2_0.99_mu+3sigma,alg2_0.99_95%VaR,alg2_0.99_99%VaR,alg2_0.99_99.5%VaR,alg2_0.995_mu+sigma,alg2_0.995_mu+2sigma,alg2_0.995_mu+3sigma,alg2_0.995_95%VaR,alg2_0.995_99%VaR,alg2_0.995_99.5%VaR
1,0.4817,0.5332,0.703,0.7552,0.7043,0.6508,0.6884,0.5417,0.5833,0.6042,0.5227,0.5532,0.593,0.5294,0.5027,0.5077,0.5192,0.5274,0.5377,0.53,0.5027,0.5076,0.5195,0.5276,0.5385,0.53,0.5027,0.5076,0.5195,0.5276,0.5386
1.1,0.435999999999999,0.5043,0.6823,0.7382,0.6709,0.6029,0.6266,0.532,0.5783,0.5974,0.5108,0.5397,0.578,0.4949,0.474,0.4805,0.4794,0.5246,0.5244,0.4968,0.4745,0.482,0.4805,0.5281,0.5288,0.4968,0.4745,0.4822,0.4805,0.5283,0.5292
1.2,0.3882,0.4773,0.6632,0.7249,0.623,0.5401,0.564,0.5085,0.5664,0.5879,0.4945,0.5217,0.561,0.4594,0.4374,0.4365,0.4374,0.4657,0.4628,0.4634,0.4392,0.4403,0.439,0.4712,0.4673,0.4635,0.4392,0.4405,0.439,0.4713,0.4673
1.3,0.3581,0.4562,0.6448,0.7124,0.5849,0.4932,0.5161,0.4963,0.5546,0.5797,0.4777,0.5069,0.5434,0.4287,0.4011,0.4083,0.4074,0.4276,0.4175,0.4344,0.4046,0.4133,0.4099,0.4365,0.4263,0.4347,0.4048,0.4138,0.4103,0.4381,0.4281
1.4,0.3307,0.4337,0.6239,0.7034,0.5566,0.4616,0.4778,0.4796,0.5433,0.5683,0.4615,0.4938,0.5261,0.4037,0.3739,0.382,0.3843,0.4042,0.4079,0.4113,0.3786,0.3892,0.3887,0.4147,0.4221,0.4122,0.3788,0.3899,0.3887,0.4164,0.4246
1.5,0.3115,0.4139,0.6079,0.6924,0.5282,0.4303,0.4453,0.4695,0.5359,0.5628,0.4448,0.4787,0.5137,0.3835,0.3466,0.3545,0.352,0.3667,0.3913,0.3926,0.3524,0.3621,0.357,0.3784,0.4115,0.3938,0.353,0.3629,0.3576,0.3803,0.4155
1.6,0.2942,0.3973,0.5932,0.6799,0.5127,0.4097,0.4198,0.4575,0.5296,0.5579,0.4381,0.4673,0.5034,0.3704,0.3323,0.3357,0.3324,0.355,0.379,0.3799,0.3384,0.3456,0.3388,0.3717,0.4073,0.381,0.3393,0.347,0.3393,0.374,0.4115
1.7,0.2757,0.3767,0.578,0.666,0.492,0.3855,0.3991,0.4454,0.5226,0.5524,0.4261,0.4563,0.4904,0.3431,0.3173,0.3168,0.313,0.3333,0.3481,0.3542,0.3245,0.3257,0.3199,0.3493,0.373,0.3551,0.3254,0.3271,0.3203,0.3517,0.3765
1.8,0.2602,0.3626,0.5591,0.6538,0.4717,0.3722,0.3836,0.4357,0.5178,0.5483,0.4157,0.4452,0.4824,0.3307,0.2986,0.3052,0.3006,0.3242,0.3317,0.3436,0.3075,0.3156,0.3082,0.341,0.3562,0.3452,0.3081,0.3168,0.3084,0.344700000000001,0.361
1.9,0.2468,0.3473,0.5477,0.6411,0.4602,0.3606,0.3666,0.4298,0.516,0.5442,0.4069,0.437,0.4731,0.3199,0.2856,0.2893,0.2889,0.3069,0.3137,0.336,0.2935,0.3015,0.2971,0.3282,0.3426,0.3377,0.2943,0.3032,0.2976,0.3319,0.3477
2,0.2406,0.3354,0.5295,0.6275,0.4471,0.3501,0.3574,0.4147,0.4826,0.5071,0.391,0.4245,0.4628,0.3006,0.2682,0.275,0.2713,0.2907,0.3091,0.3138,0.2769,0.2871,0.2792,0.3138,0.344,0.3154,0.2776,0.2891,0.2799,0.3179,0.3501
2.1,0.2231,0.318,0.5175,0.6156,0.4359,0.3395,0.3476,0.4067,0.4768,0.5023,0.3842,0.4162,0.4504,0.2895,0.2584,0.2613,0.2623,0.2732,0.2944,0.3033,0.2673,0.2736,0.2707,0.2931,0.3292,0.3049,0.2685,0.2758,0.2717,0.297500000000001,0.3356
2.2,0.2146,0.3092,0.5057,0.6043,0.4252,0.3275,0.3384,0.3959,0.4734,0.4982,0.3721,0.4032,0.4409,0.2764,0.2437,0.2501,0.2436,0.260699999999999,0.2814,0.291,0.2532,0.2635,0.2526,0.2821,0.3147,0.2933,0.2543,0.2661,0.2536,0.2868,0.3208
2.3,0.2063,0.3008,0.494,0.5944,0.4131,0.3229,0.3283,0.3928,0.4732,0.499,0.3671,0.3999,0.436,0.2659,0.2307,0.2404,0.2339,0.2518,0.2634,0.2816,0.2404,0.2551,0.2446,0.2736,0.2952,0.2852,0.2419,0.2569,0.2459,0.2785,0.3009
2.4,0.1954,0.2902,0.4815,0.5827,0.4093,0.3175,0.3227,0.3808,0.4689,0.4945,0.3589,0.3887,0.4284,0.2577,0.2158,0.2281,0.2168,0.2417,0.2551,0.2752,0.2262,0.2428,0.2277,0.2659,0.2887,0.2774,0.2271,0.245,0.2289,0.2707,0.2958
2.5,0.1879,0.2768,0.4686,0.5726,0.4023,0.3109,0.3176,0.3751,0.4682,0.4933,0.3497,0.3842,0.4239,0.2493,0.214800000000001,0.2209,0.2179,0.2299,0.2485,0.2665,0.2231,0.2357,0.2272,0.2548,0.2838,0.2685,0.2243,0.2385,0.2286,0.2599,0.2923
2.6,0.18,0.2698,0.4589,0.5623,0.3945,0.3062,0.3111,0.3695,0.464,0.4892,0.3462,0.3771,0.419,0.2353,0.2083,0.2113,0.2104,0.2236,0.2365,0.2527,0.218,0.2261,0.2201,0.2494,0.2704,0.2547,0.2194,0.2291,0.2218,0.2544,0.2779
2.7,0.1746,0.2621,0.4469,0.5519,0.389,0.2971,0.3054,0.3674,0.4594,0.4856,0.3369,0.3725,0.4145,0.2306,0.1981,0.2048,0.2015,0.2128,0.2295,0.2476,0.208,0.2207,0.2119,0.2408,0.2656,0.2502,0.2091,0.2235,0.2131,0.2463,0.2741
2.8,0.1668,0.2542,0.4345,0.5411,0.3804,0.2964,0.3025,0.3586,0.4574,0.4821,0.3302,0.366,0.4073,0.2201,0.1886,0.1975,0.1911,0.2065,0.2194,0.2372,0.199,0.2136,0.2015,0.2348,0.2557,0.2401,0.1999,0.2163,0.2035,0.241,0.2647
2.9,0.1605,0.2464,0.421,0.5347,0.3758,0.2923,0.2962,0.3539,0.4566,0.4802,0.3231,0.3594,0.4019,0.2157,0.1839,0.1891,0.1836,0.1991,0.2114,0.2339,0.1955,0.2056,0.1956,0.2248,0.2509,0.2369,0.1967,0.2079,0.1971,0.2302,0.2606
3,0.1552,0.238,0.4096,0.5255,0.3731,0.2866,0.2924,0.3444,0.4266,0.4719,0.3184,0.3528,0.3911,0.204,0.1744,0.1802,0.1783,0.1918,0.2071,0.222199999999999,0.1865,0.1981,0.1909,0.2163,0.2454,0.2256,0.1876,0.2011,0.1923,0.2222,0.2537
3.1,0.1503,0.2324,0.4006,0.5151,0.3698,0.286,0.2893,0.3379,0.4216,0.467,0.3134,0.3446,0.3813,0.1963,0.1652,0.169,0.1708,0.179,0.1937,0.2167,0.1773,0.1887,0.1836,0.207,0.230900000000001,0.2203,0.1789,0.1916,0.1855,0.2134,0.239900000000001
3.2,0.146,0.2231,0.391,0.5053,0.3626,0.2818,0.2886,0.3307,0.4191,0.4651,0.3065,0.34,0.3774,0.1924,0.1629,0.1644,0.166,0.175,0.1911,0.2152,0.1744,0.1834,0.1786,0.2028,0.2265,0.2176,0.1762,0.187,0.1803,0.2105,0.2379
3.3,0.1413,0.2172,0.3804,0.4938,0.3585,0.2786,0.2859,0.3274,0.4169,0.4637,0.3001,0.3338,0.3738,0.1824,0.1579,0.1551,0.1603,0.1685,0.184,0.2048,0.1702,0.1757,0.1739,0.1956,0.2235,0.2069,0.1714,0.1787,0.1751,0.202,0.233699999999999
3.4,0.1353,0.2098,0.3711,0.4878,0.3566,0.2757,0.2822,0.3214,0.4127,0.4629,0.2946,0.3284,0.368,0.1735,0.1504,0.152,0.1514,0.16,0.1723,0.1968,0.164,0.1722,0.1662,0.187299999999999,0.2084,0.1996,0.1657,0.175,0.1677,0.194,0.2195
3.5,0.1313,0.207,0.3612,0.4775,0.3518,0.2755,0.2783,0.3159,0.4126,0.4627,0.2853,0.3219,0.3646,0.1731,0.1469,0.1478,0.1499,0.156200000000001,0.1634,0.1969,0.16,0.1654,0.1639,0.1821,0.2012,0.2002,0.1616,0.1697,0.1652,0.1897,0.2124
3.6,0.1286,0.2019,0.3524,0.4691,0.3474,0.2746,0.2777,0.312,0.4097,0.4615,0.2818,0.3182,0.3586,0.1691,0.1424,0.1388,0.144,0.1481,0.1579,0.1905,0.1539,0.1562,0.1567,0.1741,0.1967,0.1945,0.1546,0.1611,0.1578,0.1823,0.2104
3.7,0.1243,0.1972,0.3426,0.4614,0.347,0.2728,0.2753,0.3082,0.4076,0.4583,0.2798,0.3134,0.3568,0.1674,0.1363,0.1331,0.1361,0.1409,0.1544,0.1902,0.1485,0.151,0.1481,0.1653,0.1906,0.1942,0.150099999999999,0.155500000000001,0.1502,0.1723,0.2032
3.8,0.1204,0.1906,0.3348,0.4526,0.3448,0.2693,0.2745,0.3023,0.4087,0.4576,0.2742,0.3103,0.3542,0.1608,0.13,0.1277,0.1333,0.1377,0.1452,0.1849,0.1432,0.1452,0.1476,0.1651,0.1828,0.1881,0.1456,0.1498,0.1498,0.172,0.1949
3.9,0.1182,0.1865,0.3279,0.445,0.3419,0.2668,0.2706,0.2997,0.4094,0.4578,0.2697,0.3088,0.3523,0.1536,0.1274,0.1238,0.1296,0.1341,0.139,0.178,0.1409,0.1427,0.1432,0.1605,0.1764,0.1828,0.1432,0.146900000000001,0.1453,0.1671,0.188
4,0.1129,0.1804,0.3214,0.4404,0.3394,0.2656,0.2683,0.2929,0.3853,0.4281,0.2659,0.3012,0.3454,0.1446,0.121,0.1184,0.1226,0.1291,0.1356,0.1704,0.1358,0.137,0.1367,0.1564,0.1736,0.1733,0.1383,0.1417,0.1388,0.1635,0.1846
4.1,0.109900000000001,0.1763,0.3146,0.4328,0.3367,0.2648,0.268,0.2899,0.384500000000001,0.426,0.2608,0.2962,0.3431,0.141,0.1168,0.1114,0.1167,0.1245,0.1292,0.1655,0.1311,0.130600000000001,0.1309,0.1529,0.1668,0.1691,0.1333,0.1353,0.1332,0.1605,0.1791
4.2,0.111,0.1729,0.3084,0.4274,0.3355,0.2621,0.2671,0.2867,0.3815,0.4225,0.257,0.2926,0.3389,0.1379,0.1111,0.1088,0.112,0.1197,0.1254,0.1627,0.1254,0.1293,0.1276,0.1475,0.1633,0.1664,0.1277,0.1339,0.13,0.154400000000001,0.1764
4.3,0.1061,0.1671,0.3001,0.4194,0.3341,0.2595,0.266,0.2825,0.3785,0.418,0.2551,0.2868,0.3336,0.131,0.1051,0.104,0.108,0.1142,0.1202,0.1578,0.1206,0.1238,0.124,0.1412,0.1555,0.1621,0.1241,0.1285,0.1278,0.1487,0.1683
4.4,0.1042,0.1623,0.294,0.4139,0.3325,0.2581,0.2642,0.2782,0.3792,0.4172,0.2517,0.2838,0.3296,0.1256,0.1015,0.0999999999999999,0.1033,0.1127,0.1204,0.1518,0.1151,0.1181,0.1166,0.1391,0.1554,0.1561,0.1191,0.123,0.12,0.1455,0.1657
4.5,0.1032,0.1605,0.2857,0.4041,0.331,0.257,0.2615,0.275,0.3765,0.414,0.2439,0.2809,0.3242,0.1222,0.0975999999999996,0.0959,0.0981000000000004,0.106200000000001,0.1131,0.1472,0.1114,0.1145,0.1123,0.1319,0.1477,0.1525,0.1144,0.1184,0.1157,0.1396,0.1601
4.6,0.0978999999999999,0.1571,0.2796,0.3999,0.3301,0.2567,0.2602,0.2702,0.3751,0.4127,0.2419,0.2762,0.321,0.1162,0.0941000000000001,0.0929000000000002,0.0949000000000001,0.1018,0.1087,0.1413,0.1091,0.1101,0.1112,0.1256,0.1425,0.1462,0.1123,0.1146,0.1137,0.134,0.1556
4.7,0.0970999999999997,0.1522,0.273,0.3914,0.3288,0.255,0.2599,0.2681,0.373,0.4109,0.238,0.2733,0.3174,0.116,0.0912999999999998,0.0886999999999997,0.0938999999999995,0.0996999999999999,0.105,0.1419,0.1053,0.1062,0.1083,0.1231,0.1382,0.1465,0.1082,0.1109,0.1117,0.131,0.15
4.8,0.0926999999999997,0.148,0.2666,0.3872,0.3261,0.2536,0.2587,0.2625,0.3717,0.4102,0.233,0.269,0.3132,0.1096,0.0877000000000001,0.0866,0.0890000000000001,0.0947000000000002,0.1013,0.1365,0.1027,0.105199999999999,0.1047,0.1169,0.1325,0.1417,0.1052,0.1108,0.1081,0.1243,0.146
4.9,0.0907999999999995,0.145100000000001,0.2598,0.3801,0.3244,0.2528,0.2575,0.2583,0.3683,0.4064,0.2308,0.2634,0.3095,0.1058,0.0836999999999998,0.0816999999999992,0.085799999999999,0.0921999999999998,0.0989999999999995,0.132,0.0988999999999999,0.1009,0.1022,0.1156,0.1326,0.1375,0.1009,0.1053,0.1046,0.1235,0.146399999999999
5,0.0911999999999996,0.141000000000001,0.2549,0.3733,0.3239,0.2524,0.2554,0.2536,0.3524,0.404,0.2274,0.2585,0.3063,0.101199999999999,0.0798000000000002,0.0794999999999995,0.0821999999999999,0.0882999999999997,0.0940999999999999,0.1287,0.0945000000000001,0.0982000000000001,0.0975999999999999,0.112,0.1265,0.1342,0.0966999999999999,0.1017,0.101,0.1201,0.1389
5.1,0.0898999999999998,0.1379,0.2489,0.3683,0.3209,0.2518,0.2533,0.250299999999999,0.3515,0.4042,0.2216,0.2554,0.3033,0.0995999999999997,0.0784999999999999,0.0775999999999998,0.0786999999999997,0.0849000000000001,0.0927,0.1273,0.0935999999999997,0.0937999999999996,0.0943999999999998,0.1059,0.1228,0.1333,0.0960999999999997,0.0977999999999996,0.0970999999999996,0.1133,0.1362
5.2,0.0847999999999998,0.1344,0.2445,0.3629,0.3202,0.2509,0.2521,0.2454,0.3497,0.4027,0.2196,0.252,0.3013,0.0966999999999998,0.0747,0.0749999999999998,0.0728999999999995,0.0809999999999995,0.0890999999999997,0.122599999999999,0.0908,0.0912999999999997,0.0875,0.1026,0.1183,0.1285,0.0936,0.0960999999999995,0.0903,0.1096,0.1309
5.3,0.0832999999999994,0.132,0.2396,0.3602,0.3193,0.2499,0.2518,0.2424,0.3475,0.4014,0.2136,0.2475,0.2961,0.0926999999999996,0.0720999999999996,0.0726999999999998,0.0724999999999997,0.0783999999999998,0.0867,0.1174,0.0859999999999996,0.0886,0.0865000000000002,0.0988999999999999,0.116799999999999,0.1224,0.0893999999999999,0.0937999999999997,0.0903000000000002,0.105399999999999,0.1285
5.4,0.0799999999999994,0.1286,0.2346,0.3554,0.3189,0.2492,0.2507,0.2372,0.3452,0.3991,0.2115,0.2441,0.2928,0.0903999999999999,0.0712999999999997,0.0704000000000008,0.0706,0.0761999999999999,0.0836999999999999,0.1151,0.0831999999999996,0.0863999999999996,0.0827,0.0961000000000003,0.1111,0.1196,0.0863999999999996,0.0915999999999998,0.0857999999999999,0.1023,0.1218
5.5,0.0801999999999997,0.1268,0.2324,0.348,0.3171,0.2483,0.2511,0.2361,0.3463,0.3991,0.206,0.242,0.2915,0.0878999999999996,0.0698999999999996,0.0692999999999997,0.0682000000000004,0.0733999999999998,0.0808,0.1137,0.0807999999999995,0.0840999999999994,0.0789000000000002,0.0929999999999996,0.1074,0.1187,0.0847,0.0896999999999999,0.0822000000000002,0.101,0.1189
5.6,0.0793999999999996,0.1237,0.2283,0.3418,0.3157,0.2485,0.2505,0.2348,0.3447,0.3985,0.2036,0.241,0.29,0.0825999999999997,0.0684999999999999,0.0668,0.0659000000000001,0.0719999999999996,0.0780999999999998,0.1074,0.0820999999999992,0.0832999999999998,0.0794999999999999,0.0925999999999995,0.1064,0.1128,0.0848999999999996,0.0880999999999994,0.0821999999999998,0.1001,0.1177
5.7,0.0756999999999997,0.1212,0.2233,0.3349,0.3154,0.2474,0.2493,0.2331,0.3429,0.3971,0.2033,0.2374,0.2855,0.0804,0.0653999999999995,0.0649000000000004,0.0642999999999995,0.0694999999999998,0.0751000000000001,0.1051,0.0769999999999996,0.0805999999999996,0.0773999999999997,0.0877999999999998,0.103,0.1107,0.0791999999999998,0.0844999999999998,0.0803999999999999,0.0943999999999996,0.1138
5.8,0.0724000000000001,0.1178,0.2187,0.3275,0.3138,0.246,0.2488,0.2262,0.3419,0.3954,0.1998,0.2329,0.2838,0.0794999999999999,0.0627999999999997,0.0621999999999998,0.0617000000000002,0.0672999999999998,0.0718,0.1034,0.0732999999999998,0.0768,0.0745999999999998,0.0845999999999997,0.0962000000000002,0.1081,0.0761999999999995,0.0813999999999993,0.0774999999999997,0.0917999999999995,0.106699999999999
5.9,0.0716999999999998,0.1156,0.2157,0.3211,0.3129,0.2459,0.2478,0.2234,0.3377,0.3927,0.1977,0.2304,0.2791,0.0756,0.0594999999999998,0.0584000000000009,0.0585999999999998,0.0652000000000004,0.0694,0.0988999999999998,0.0691999999999999,0.0722000000000002,0.07,0.0805,0.0918999999999995,0.103599999999999,0.0713999999999997,0.0768,0.0725999999999998,0.0891,0.103
6,0.0687999999999996,0.1134,0.2118,0.3189,0.3122,0.2465,0.2469,0.2229,0.3264,0.3734,0.1971,0.2295,0.2777,0.0731999999999994,0.0567999999999997,0.0570999999999998,0.0563999999999996,0.0615999999999999,0.0657999999999994,0.0984999999999999,0.0684999999999998,0.0716999999999998,0.0681999999999998,0.0787999999999995,0.0906999999999997,0.103,0.0711999999999999,0.0751000000000001,0.0702999999999997,0.0864000000000001,0.1009
6.1,0.0678000000000002,0.1113,0.2082,0.3128,0.3105,0.2454,0.2468,0.2218,0.325,0.3709,0.1951,0.2257,0.2757,0.0709000000000001,0.0548000000000001,0.0542999999999999,0.0552999999999996,0.0607,0.0662999999999998,0.0953000000000001,0.0653,0.0677000000000001,0.0664999999999999,0.0769000000000004,0.0904,0.101,0.0673,0.0721000000000003,0.0692999999999997,0.0840999999999998,0.0996999999999999
6.2,0.0659999999999995,0.1076,0.2031,0.3086,0.3094,0.2443,0.2454,0.2195,0.3227,0.3677,0.1931,0.2253,0.272,0.0665999999999997,0.0517999999999997,0.0510000000000004,0.0523000000000003,0.0575999999999998,0.0628,0.0902999999999998,0.0629999999999998,0.0650999999999997,0.0632999999999992,0.0731999999999995,0.0863000000000003,0.096,0.0657999999999997,0.0692,0.0665999999999994,0.0790999999999997,0.0951000000000002
6.3,0.0652000000000001,0.105099999999999,0.2014,0.3049,0.3088,0.2435,0.2442,0.2163,0.3209,0.366,0.1883,0.2229,0.2689,0.0635000000000001,0.0503999999999993,0.0496000000000002,0.0506000000000003,0.056,0.0597999999999996,0.0870000000000001,0.0615999999999997,0.0629999999999999,0.0620999999999995,0.0726,0.0821000000000001,0.0924999999999997,0.0642999999999997,0.0673000000000005,0.0651999999999997,0.0788000000000001,0.0914999999999995
6.4,0.0639,0.1048,0.196,0.3013,0.3077,0.2422,0.2443,0.2133,0.3186,0.367,0.1862,0.22,0.2664,0.0620000000000001,0.0504000000000002,0.0493000000000003,0.0500999999999999,0.0533000000000005,0.0590000000000001,0.0856999999999993,0.0621999999999994,0.0623000000000004,0.0619,0.0712999999999999,0.0816000000000001,0.0915999999999996,0.0646999999999994,0.0663000000000002,0.0641999999999999,0.0766,0.0901999999999999
6.5,0.0634999999999998,0.1025,0.1934,0.2982,0.3074,0.2417,0.2434,0.2121,0.3175,0.3661,0.1858,0.2174,0.2647,0.0610000000000001,0.0479000000000002,0.0479000000000001,0.0471999999999998,0.0527000000000005,0.0579000000000002,0.0842000000000001,0.0580999999999997,0.0606000000000003,0.0577999999999994,0.0686999999999999,0.0811999999999996,0.0901000000000002,0.0603999999999998,0.0646999999999999,0.0607,0.0743000000000004,0.0890999999999998
6.6,0.0616999999999996,0.1005,0.1893,0.2931,0.3075,0.2417,0.2424,0.2095,0.3179,0.3669,0.1817,0.2139,0.2623,0.0593999999999998,0.0465999999999999,0.0470000000000002,0.0458999999999999,0.0501000000000004,0.0551999999999999,0.0800999999999996,0.0559999999999996,0.0593000000000002,0.0555999999999996,0.0684,0.0795999999999999,0.0855000000000001,0.0578999999999996,0.0632000000000004,0.0584,0.0732999999999997,0.0875999999999999
6.7,0.0601999999999997,0.0980999999999999,0.1851,0.2885,0.3057,0.2407,0.2426,0.2086,0.3157,0.3649,0.1836,0.2138,0.2597,0.0582999999999998,0.0451999999999999,0.0455000000000004,0.0439000000000003,0.0495000000000005,0.0535000000000001,0.0788000000000004,0.0540999999999999,0.0568000000000001,0.0535999999999995,0.0652999999999999,0.0765999999999994,0.0852000000000001,0.0561999999999999,0.0609000000000005,0.0557999999999998,0.0712999999999998,0.0858000000000003
6.8,0.0605999999999999,0.0963999999999995,0.1829,0.2844,0.307,0.2402,0.2413,0.2056,0.3148,0.3639,0.181,0.2104,0.2578,0.0582999999999997,0.0428000000000001,0.0446000000000001,0.0427999999999997,0.0487000000000005,0.0517,0.0797999999999996,0.0525,0.0566000000000004,0.0523,0.0647999999999999,0.0734,0.0851000000000001,0.0549999999999998,0.0609000000000001,0.0544000000000001,0.0707,0.0820000000000001
6.9,0.0599999999999998,0.0938999999999998,0.1784,0.2816,0.3057,0.2409,0.2403,0.2049,0.3131,0.3616,0.1793,0.2085,0.2565,0.0545999999999995,0.0412,0.0407000000000002,0.0410000000000003,0.0454000000000001,0.0492000000000001,0.0761999999999999,0.051,0.0525000000000001,0.0511999999999998,0.0604999999999996,0.0705000000000002,0.0823999999999998,0.0540000000000002,0.0575000000000001,0.0542999999999995,0.0672999999999996,0.0801999999999999
7,0.0578999999999995,0.0919999999999996,0.1756,0.2765,0.3048,0.2399,0.2407,0.2024,0.3005,0.3606,0.1743,0.2082,0.2538,0.0536999999999997,0.0402000000000001,0.0398999999999999,0.0409,0.0448999999999999,0.0491000000000003,0.0733999999999995,0.0512000000000001,0.0513999999999997,0.0524000000000002,0.0600999999999995,0.0686000000000003,0.0797999999999996,0.0531000000000001,0.0555999999999999,0.0550000000000004,0.0658999999999991,0.0768000000000002
7.1,0.0575,0.0894999999999997,0.1714,0.2756,0.3056,0.2384,0.2395,0.199,0.2985,0.3585,0.1721,0.2038,0.2519,0.0516999999999999,0.0404000000000003,0.0388999999999998,0.0408000000000003,0.0434,0.0463000000000001,0.0730999999999998,0.0512000000000004,0.0496000000000006,0.0514000000000003,0.0584999999999997,0.0662,0.0782,0.0536000000000004,0.0539000000000008,0.0542000000000001,0.0643999999999997,0.0754999999999998
7.2,0.0559000000000003,0.0871999999999997,0.1676,0.2718,0.3047,0.2374,0.2383,0.1963,0.298,0.358,0.1678,0.2015,0.2495,0.0507000000000005,0.0394000000000001,0.0375,0.0384000000000002,0.0427000000000004,0.0450000000000003,0.0705000000000001,0.0499000000000003,0.0471999999999998,0.0486000000000004,0.0563000000000002,0.0626999999999996,0.0765999999999997,0.0521,0.0516000000000002,0.0511000000000004,0.0626999999999996,0.0714
7.3,0.0545,0.0850999999999995,0.1639,0.2672,0.3039,0.2381,0.2382,0.1954,0.2962,0.3576,0.1681,0.2011,0.2489,0.0500999999999996,0.0377999999999998,0.0366,0.0381000000000005,0.0402000000000008,0.0452000000000002,0.0702999999999999,0.0477000000000003,0.0468000000000001,0.0486000000000005,0.0542999999999998,0.0629999999999997,0.0758,0.0503000000000003,0.0503,0.0510000000000005,0.0607,0.0721999999999998
7.4,0.0535999999999998,0.0839999999999997,0.1621,0.2634,0.3041,0.237,0.2379,0.1938,0.2943,0.3556,0.1647,0.2001,0.2461,0.047,0.0359000000000003,0.0363000000000001,0.0359000000000002,0.0382000000000005,0.0423,0.0673,0.0452000000000007,0.0455999999999999,0.0464000000000001,0.0518999999999999,0.0596999999999998,0.0727999999999995,0.0479000000000005,0.0484999999999997,0.0488,0.0574999999999997,0.0671999999999997
7.5,0.0515000000000002,0.0822999999999996,0.1591,0.2604,0.3028,0.2363,0.237,0.1914,0.2947,0.3545,0.1617,0.1969,0.2436,0.0437000000000006,0.0345000000000003,0.0353,0.0338000000000003,0.0374000000000001,0.0424000000000001,0.0645999999999997,0.0438000000000005,0.0440000000000002,0.0437000000000003,0.0513000000000003,0.0586999999999999,0.0697999999999999,0.0465000000000002,0.0473,0.0465000000000003,0.0563000000000002,0.0659999999999996
7.6,0.0494,0.0818999999999996,0.1575,0.2564,0.3029,0.2359,0.2364,0.1894,0.2931,0.353,0.1619,0.1946,0.2413,0.0436000000000009,0.0346000000000001,0.0343000000000001,0.0347000000000007,0.0363000000000002,0.0424000000000002,0.0651999999999999,0.0430999999999997,0.0427000000000005,0.0445000000000008,0.0492000000000004,0.0587999999999996,0.0714999999999997,0.0451999999999997,0.0462000000000004,0.0472000000000006,0.0540999999999997,0.0665999999999997
7.7,0.0487999999999998,0.0807999999999996,0.1538,0.2516,0.3015,0.2349,0.236,0.1887,0.294,0.3535,0.1584,0.1932,0.24,0.0425000000000003,0.0338000000000003,0.0333,0.0334,0.0369000000000003,0.0406000000000003,0.0631,0.0427000000000001,0.0413000000000002,0.0423000000000002,0.0492000000000001,0.0566999999999999,0.0691999999999997,0.0445000000000002,0.0450999999999999,0.0442000000000001,0.0536999999999997,0.0640999999999999
7.8,0.0467999999999995,0.0784000000000001,0.1525,0.2465,0.301,0.2347,0.2359,0.1867,0.2921,0.3522,0.1547,0.1902,0.2361,0.0406000000000004,0.0315000000000002,0.0317000000000001,0.0321000000000004,0.0369000000000004,0.0389000000000004,0.0615999999999999,0.0409000000000007,0.0397000000000005,0.0418000000000001,0.0491000000000004,0.0556,0.0678999999999996,0.0427000000000005,0.0429000000000004,0.0436000000000001,0.0531999999999999,0.0632999999999996
7.9,0.0451000000000001,0.0771999999999999,0.1496,0.2437,0.301,0.2344,0.2351,0.1865,0.291,0.3516,0.153,0.1911,0.2339,0.0391000000000007,0.0311000000000001,0.0318999999999999,0.0322000000000002,0.0344000000000001,0.0388000000000004,0.0602999999999999,0.0394000000000007,0.0390000000000008,0.0411000000000002,0.0459000000000003,0.0534,0.0667999999999996,0.0415000000000005,0.0422000000000001,0.0435000000000002,0.0509999999999999,0.0617999999999995
8,0.0464000000000003,0.0761999999999997,0.1468,0.2406,0.2992,0.2338,0.2345,0.183,0.2813,0.3292,0.1513,0.1872,0.2305,0.0374000000000005,0.0292000000000001,0.0300999999999999,0.0286000000000003,0.0332000000000007,0.0372000000000006,0.0583000000000002,0.0369000000000004,0.0364000000000005,0.0382000000000002,0.0437000000000003,0.0491000000000001,0.0646,0.0396000000000002,0.0397000000000003,0.0404000000000004,0.0492,0.0577999999999997
8.1,0.0433999999999999,0.0745,0.1451,0.2372,0.2987,0.2329,0.2349,0.1806,0.2802,0.3291,0.1501,0.1834,0.228,0.0364000000000009,0.0286000000000002,0.0283000000000002,0.0284000000000008,0.0323,0.0353000000000003,0.0576999999999999,0.0368000000000005,0.0357000000000002,0.0372000000000001,0.0435000000000002,0.0490000000000005,0.0642999999999998,0.0399000000000005,0.0387000000000005,0.0403999999999999,0.0484000000000003,0.0565999999999999
8.2,0.0440000000000005,0.0738999999999999,0.1419,0.2333,0.2991,0.2331,0.2357,0.1789,0.2784,0.3292,0.149300000000001,0.1821,0.2253,0.0353000000000003,0.0265000000000001,0.0280999999999999,0.0272000000000002,0.0317999999999998,0.0341000000000006,0.0553000000000003,0.0337000000000006,0.0350000000000001,0.0364,0.0416000000000005,0.0470000000000005,0.0613000000000001,0.0360000000000007,0.0379000000000002,0.0384,0.0458000000000003,0.0548999999999998
8.3,0.0427000000000005,0.0709999999999995,0.1389,0.2322,0.2976,0.2328,0.2345,0.1794,0.278,0.3293,0.1496,0.1836,0.2256,0.0345000000000003,0.0265000000000002,0.0272000000000001,0.0277999999999998,0.0316000000000001,0.0341000000000006,0.0524000000000002,0.0345000000000004,0.0338000000000001,0.0364000000000008,0.0414,0.0468000000000002,0.0590000000000001,0.0366000000000005,0.0358000000000004,0.0385000000000006,0.0448000000000005,0.0521999999999997
8.4,0.0410000000000003,0.0705999999999994,0.1366,0.2275,0.2972,0.232,0.2347,0.1759,0.277,0.3278,0.1475,0.1813,0.2237,0.0328000000000004,0.0258000000000004,0.0256000000000001,0.0273000000000003,0.0296,0.0323,0.0500000000000006,0.0334000000000007,0.0330000000000003,0.0356000000000003,0.0389000000000003,0.0439000000000003,0.0573999999999999,0.0351000000000008,0.0348000000000002,0.0376000000000002,0.0427000000000003,0.0502999999999997
8.5,0.0404000000000007,0.07,0.1347,0.2244,0.2969,0.2321,0.2341,0.175,0.277,0.3271,0.1466,0.1795,0.2219,0.0325000000000003,0.0264000000000005,0.0267000000000006,0.0272000000000004,0.0301000000000002,0.0318000000000005,0.0502000000000004,0.0333000000000004,0.0326000000000002,0.0348000000000003,0.0402000000000003,0.0431000000000004,0.0561999999999998,0.0347000000000004,0.0347000000000003,0.0367000000000003,0.0433000000000006,0.0491000000000003
8.6,0.0401000000000004,0.0682999999999996,0.1317,0.2206,0.2962,0.2322,0.2338,0.173,0.276,0.3253,0.144,0.1784,0.2194,0.0322000000000002,0.0251000000000008,0.0258000000000003,0.0259000000000005,0.0278999999999999,0.0308000000000003,0.0490999999999997,0.0323000000000007,0.0326000000000003,0.0330000000000004,0.0373000000000003,0.0426000000000006,0.0543,0.0337000000000007,0.0349000000000005,0.0347000000000004,0.0417000000000007,0.0495000000000002
8.7,0.0390999999999999,0.0672999999999998,0.1294,0.218,0.2956,0.2324,0.2339,0.17,0.2731,0.3241,0.1417,0.1762,0.215,0.0311000000000002,0.0237000000000006,0.0243000000000007,0.0239000000000005,0.0272000000000006,0.0302000000000003,0.0472000000000001,0.0315000000000011,0.0315000000000005,0.0307000000000002,0.0370000000000004,0.0407000000000004,0.0528999999999997,0.0331000000000009,0.0341000000000006,0.0327000000000003,0.0406,0.0463999999999999
8.8,0.0387000000000002,0.0671,0.1265,0.215,0.2958,0.232100000000001,0.2343,0.1668,0.2724,0.3245,0.1392,0.1723,0.2125,0.0312000000000003,0.0229,0.0243000000000003,0.0234000000000002,0.0267000000000006,0.0297000000000004,0.0459000000000002,0.0299000000000009,0.0309000000000004,0.0296000000000002,0.0361000000000007,0.0396000000000005,0.0515999999999999,0.0316000000000008,0.0332000000000003,0.0306000000000003,0.0396000000000006,0.0452000000000009
8.9,0.0380999999999997,0.0661000000000002,0.1251,0.2129,0.2943,0.2307,0.2342,0.165,0.2716,0.3235,0.137,0.1694,0.2109,0.0285000000000004,0.0222999999999999,0.0233000000000001,0.0222000000000002,0.0268000000000005,0.0288000000000004,0.0436999999999999,0.0294000000000004,0.0298000000000006,0.0286000000000005,0.0351000000000002,0.0375000000000003,0.0492999999999997,0.0315000000000005,0.0323000000000003,0.0307000000000005,0.0392000000000003,0.0437000000000003
9,0.0373000000000006,0.0642999999999999,0.120999999999999,0.2097,0.2956,0.2309,0.2338,0.1637,0.2651,0.3244,0.1364,0.1699,0.2108,0.0272000000000002,0.0203000000000008,0.0220000000000001,0.0207000000000004,0.0252000000000006,0.0286000000000007,0.0421,0.0277000000000009,0.0276000000000007,0.0274000000000005,0.0329000000000006,0.0365000000000006,0.0478000000000001,0.0301000000000008,0.0307000000000004,0.0294000000000003,0.0371000000000002,0.0425000000000005
9.1,0.0361000000000001,0.0633,0.1172,0.2082,0.2938,0.2307,0.2333,0.1641,0.264,0.3244,0.1374,0.168,0.2089,0.0279000000000005,0.0206000000000003,0.0211000000000001,0.0209000000000005,0.0239000000000003,0.0272000000000002,0.0423000000000004,0.0261000000000006,0.0262000000000004,0.0266000000000004,0.0321000000000008,0.0362000000000005,0.0475000000000003,0.0284000000000006,0.0288000000000004,0.0288000000000004,0.0360000000000004,0.0412000000000002
9.2,0.0352000000000003,0.0618,0.115,0.204,0.2933,0.2309,0.2328,0.1615,0.2622,0.3242,0.1358,0.1667,0.2073,0.0257000000000004,0.0200000000000007,0.0204000000000006,0.0205000000000006,0.0225000000000005,0.0259000000000004,0.0377999999999997,0.0259000000000005,0.0258000000000004,0.0265000000000003,0.0303000000000004,0.0339000000000006,0.0430999999999997,0.0277000000000007,0.0279000000000004,0.0284000000000004,0.0340000000000006,0.0390000000000004
9.3,0.0349000000000007,0.0621000000000003,0.1131,0.2012,0.2944,0.2308,0.2324,0.1611,0.2606,0.3244,0.1345,0.1657,0.2061,0.0252000000000007,0.0193000000000006,0.0194000000000009,0.0196000000000005,0.0213000000000005,0.0253000000000004,0.0371999999999999,0.0250000000000007,0.0255000000000006,0.0255000000000006,0.0293000000000002,0.0332000000000003,0.0422000000000005,0.0267000000000007,0.0275000000000009,0.0269000000000006,0.0327000000000003,0.0386000000000002
9.4,0.0335000000000002,0.0600999999999992,0.1119,0.1976,0.2924,0.2303,0.2316,0.1589,0.2604,0.3246,0.1325,0.1632,0.2046,0.0249000000000001,0.0190000000000003,0.0197000000000007,0.0192000000000001,0.0212000000000007,0.0252000000000006,0.0375000000000001,0.0244000000000005,0.0256000000000006,0.0241000000000003,0.0289000000000006,0.0329000000000004,0.0428000000000003,0.0263000000000007,0.0277000000000007,0.0265000000000005,0.0322000000000005,0.0377000000000005
9.5,0.0319000000000003,0.0577999999999996,0.1093,0.1952,0.292,0.2302,0.2318,0.1574,0.2587,0.3224,0.1314,0.1625,0.2029,0.0236000000000002,0.0184000000000006,0.0188000000000005,0.0181000000000003,0.0199000000000003,0.0241000000000003,0.0356000000000004,0.0235000000000004,0.0250000000000005,0.0229000000000004,0.0274000000000006,0.0321000000000005,0.0412,0.0245000000000006,0.0267000000000004,0.0237000000000002,0.0307000000000005,0.0369000000000003
9.6,0.0313,0.0566,0.1073,0.1934,0.291,0.229,0.2318,0.1548,0.2568,0.322,0.1289,0.1595,0.1999,0.0222000000000004,0.0171000000000001,0.0184000000000007,0.0181000000000004,0.0201,0.0238000000000007,0.0354000000000001,0.0222000000000009,0.0243000000000003,0.0236000000000007,0.0276000000000006,0.0315000000000006,0.0401000000000002,0.0233000000000009,0.0264000000000004,0.0247000000000008,0.0308000000000004,0.0369000000000004
9.7,0.0313000000000001,0.0552999999999997,0.1062,0.1905,0.2913,0.2288,0.2314,0.1535,0.2563,0.3228,0.127,0.1579,0.1983,0.0230000000000004,0.0183000000000004,0.0188000000000005,0.0176000000000006,0.0200000000000005,0.0226000000000002,0.0353000000000003,0.0220000000000007,0.0241000000000006,0.0220000000000009,0.0274000000000006,0.0306000000000004,0.0401000000000005,0.0233000000000005,0.0264000000000004,0.0233000000000007,0.0310000000000005,0.0356000000000002
9.8,0.0305000000000003,0.0533000000000001,0.1044,0.1872,0.2905,0.2287,0.2313,0.1494,0.2556,0.3231,0.125,0.1554,0.1974,0.0216000000000003,0.0179000000000004,0.0183000000000003,0.0175000000000007,0.0206999999999999,0.0223000000000007,0.0348000000000002,0.0224000000000004,0.024,0.0226000000000007,0.0272000000000006,0.0295000000000003,0.0383000000000001,0.0234000000000003,0.0259999999999999,0.0238000000000007,0.0301000000000005,0.0340000000000005
9.9,0.0311,0.0527000000000006,0.1034,0.1857,0.2897,0.2277,0.2302,0.1481,0.2554,0.3226,0.1221,0.1531,0.1933,0.0209000000000005,0.0160000000000005,0.0168000000000004,0.0160000000000007,0.0184000000000003,0.0212000000000004,0.0336000000000003,0.0209000000000004,0.0223,0.0206000000000003,0.0246000000000005,0.0274000000000002,0.0381000000000005,0.0224000000000002,0.0240000000000002,0.0217000000000006,0.0283000000000002,0.0331000000000006
10,0.0317000000000007,0.0523000000000003,0.1003,0.1837,0.2906,0.2271,0.23,0.1467,0.248,0.3054,0.1207,0.1529,0.1934,0.0204000000000008,0.0154000000000002,0.0164000000000007,0.0161000000000004,0.0167000000000002,0.0201000000000005,0.0323000000000004,0.0202000000000004,0.0212000000000004,0.0206000000000007,0.0230000000000001,0.0266000000000004,0.0367000000000004,0.0217000000000006,0.0229000000000003,0.0218000000000008,0.0258000000000002,0.0317000000000006


==> dataMS/pfs_results_scenario2_final.csv <==
T,pcs_hill (tau =0.8,pcs_aqd (nu =0.95,pcs_aqd (nu =0.99,pcs_aqd (nu =0.995,pcs_ber (nu =2.2331,pcs_ber (nu =3.4076,pcs_ber (nu =4.5821,pcs_cvar_ea (nu =0.95,pcs_cvar_ea (nu =0.99,pcs_cvar_ea (nu =0.995,pcs_eel_ea (nu =2.2331,pcs_eel_ea (nu =3.4076,pcs_eel_ea (nu =4.5821,alg2_0.95_mu+sigma,alg2_0.95_mu+2sigma,alg2_0.95_mu+3sigma,alg2_0.95_95%VaR,alg2_0.95_99%VaR,alg2_0.95_99.5%VaR,alg2_0.99_mu+sigma,alg2_0.99_mu+2sigma,alg2_0.99_mu+3sigma,alg2_0.99_95%VaR,alg2_0.99_99%VaR,alg2_0.99_99.5%VaR,alg2_0.995_mu+sigma,alg2_0.995_mu+2sigma,alg2_0.995_mu+3sigma,alg2_0.995_95%VaR,alg2_0.995_99%VaR,alg2_0.995_99.5%VaR
1,0.6198,0.5419,0.703,0.7416,0.607,0.6044,0.6649,0.4911,0.5312,0.5556,0.4786,0.5057,0.5603,0.5531,0.5531,0.5573,0.5494,0.5593,0.5745,0.5532,0.553,0.5572,0.5496,0.5594,0.5745,0.5532,0.553,0.5572,0.5496,0.5594,0.5745
1.1,0.5815,0.5152,0.6882,0.7332,0.5697,0.5533,0.5882,0.4777,0.5184,0.5458,0.4604,0.4898,0.5371,0.516,0.517,0.525,0.5211,0.5481,0.5655,0.5159,0.5171,0.5251,0.521,0.5485,0.5657,0.5159,0.5171,0.5251,0.521,0.5485,0.5657
1.2,0.5429,0.4885,0.6734,0.7231,0.5235,0.4924,0.53,0.4581,0.5076,0.5354,0.4477,0.4729,0.5148,0.4875,0.4831,0.4921,0.4843,0.5146,0.5215,0.4875,0.4829,0.4921,0.4843,0.5146,0.5216,0.4875,0.483,0.4922,0.4844,0.5147,0.5216
1.3,0.5236,0.47,0.6608,0.7131,0.4874,0.4478,0.4819,0.4503,0.4999,0.5268,0.4352,0.4601,0.5013,0.4683,0.4624,0.4713,0.4664,0.4812,0.4841,0.4686,0.4626,0.471,0.4665,0.4817,0.4843,0.4685,0.4625,0.471,0.4664,0.4817,0.4843
1.4,0.4933,0.449,0.647,0.7036,0.4617,0.419,0.4475,0.4362,0.4902,0.5208,0.4164,0.4492,0.4873,0.4456,0.4378,0.4452,0.4395,0.4616,0.4709,0.447,0.4385,0.4456,0.4401,0.4618,0.471,0.4472,0.4385,0.4455,0.4402,0.4618,0.4712
1.5,0.4722,0.4304,0.6323,0.6941,0.4338,0.3957,0.4197,0.4329,0.488,0.5152,0.4068,0.439,0.4804,0.431,0.4249,0.434,0.4253,0.4441,0.4606,0.4324,0.4254,0.4337,0.4256,0.4446,0.4619,0.4322,0.4253,0.4336,0.4255,0.4445,0.4618
1.6,0.4585,0.4167,0.6187,0.6828,0.4108,0.374,0.3999,0.4229,0.4864,0.5127,0.4001,0.4342,0.4707,0.4191,0.4073,0.415,0.4095,0.4291,0.4507,0.4203,0.4073,0.4148,0.41,0.4296,0.4515,0.4202,0.4073,0.4148,0.41,0.4296,0.4516
1.7,0.4387,0.4031,0.6085,0.675,0.3959,0.3551,0.3857,0.4158,0.4815,0.5087,0.3882,0.4254,0.4617,0.399,0.3895,0.3966,0.39,0.4111,0.4338,0.4002,0.39,0.397,0.391,0.4119,0.4352,0.4004,0.3899,0.3969,0.3912,0.4118,0.435
1.8,0.4235,0.3868,0.5916,0.6678,0.3864,0.3433,0.3711,0.4029,0.4745,0.5041,0.3786,0.4135,0.4524,0.3829,0.382,0.3861,0.381,0.4043,0.4203,0.3853,0.3828,0.3859,0.3821,0.4044,0.4213,0.3857,0.3827,0.3858,0.382,0.4044,0.4212
1.9,0.4086,0.3702,0.5818,0.6565,0.3726,0.3321,0.3535,0.3967,0.4707,0.5016,0.3707,0.4057,0.443,0.3746,0.3655,0.3716,0.366,0.3905,0.4051,0.3766,0.366,0.3718,0.3661,0.3912,0.4065,0.3771,0.3661,0.3718,0.3663,0.3912,0.4065
2,0.3932,0.3592,0.5702,0.6461,0.3623,0.3252,0.3412,0.3856,0.4448,0.4654,0.362,0.3993,0.4348,0.3616,0.3534,0.3573,0.3535,0.3763,0.3972,0.3621,0.3535,0.3569,0.3535,0.377,0.3986,0.3625,0.3536,0.3569,0.3537,0.377,0.3986
2.1,0.3745,0.3435,0.5584,0.638,0.3552,0.3175,0.3296,0.3765,0.4365,0.4588,0.3514,0.3855,0.4241,0.3529,0.3422,0.3462,0.3424,0.3665,0.3863,0.3549,0.3423,0.3459,0.3431,0.3673,0.3878,0.3556,0.3425,0.3459,0.3433,0.3673,0.3878
2.2,0.3674,0.3308,0.5466,0.6288,0.3485,0.3092,0.3197,0.3674,0.4325,0.453,0.3452,0.3795,0.417,0.3368,0.327,0.3301,0.3224,0.3487,0.3689,0.3395,0.3269,0.3298,0.3222,0.3492,0.3711,0.3399,0.327,0.3298,0.3223,0.3492,0.3711
2.3,0.3559,0.3207,0.5361,0.6222,0.3423,0.3013,0.3122,0.365,0.4328,0.4535,0.3389,0.3768,0.4154,0.3303,0.3181,0.3241,0.3173,0.3392,0.363,0.3344,0.3184,0.3245,0.3181,0.3393,0.3645,0.3344,0.3184,0.3245,0.3181,0.3393,0.3646
2.4,0.3495,0.3095,0.5234,0.6137,0.3345,0.2958,0.3064,0.3561,0.4259,0.449,0.3302,0.3684,0.4057,0.3166,0.3103,0.3137,0.3096,0.331,0.3576,0.3204,0.3105,0.3143,0.311,0.3314,0.3592,0.3207,0.3104,0.3143,0.3109,0.3315,0.3592
2.5,0.3409,0.3007,0.5109,0.6046,0.3299,0.292,0.3006,0.3502,0.4218,0.4466,0.3201,0.3616,0.3996,0.3084,0.2987,0.304,0.2993,0.3189,0.3432,0.3109,0.2992,0.3042,0.2995,0.3196,0.3458,0.310999999999999,0.2992,0.3042,0.2995,0.3196,0.3458
2.6,0.3341,0.2888,0.5002,0.5961,0.3252,0.2885,0.2957,0.3455,0.4177,0.4437,0.315,0.3572,0.3943,0.2988,0.2925,0.2943,0.29,0.3138,0.3375,0.3026,0.2925,0.2939,0.2904,0.3144,0.3389,0.3031,0.2928,0.294,0.2907,0.3145,0.3393
2.7,0.3248,0.2803,0.4901,0.5874,0.3228,0.2833,0.2899,0.3379,0.415,0.4416,0.3091,0.3499,0.3886,0.2844,0.2784,0.2863,0.2762,0.3051,0.3279,0.2884,0.2785,0.2868,0.2769,0.3064,0.33,0.2886,0.2785,0.2867,0.2769,0.3063,0.3301
2.8,0.3237,0.2746,0.4791,0.5755,0.319,0.28,0.2853,0.3309,0.4148,0.4407,0.3052,0.3443,0.3854,0.282,0.2725,0.2762,0.2726,0.2907,0.3188,0.2864,0.273,0.2768,0.2738,0.2915,0.3214,0.2869,0.2732,0.2767,0.274,0.2914,0.3216
2.9,0.3155,0.2651,0.4676,0.5685,0.3161,0.2761,0.2817,0.326800000000001,0.4146,0.4398,0.296,0.3374,0.3805,0.2734,0.2631,0.2611,0.2605,0.2819,0.3145,0.2782,0.2631,0.262,0.2614,0.2823,0.3175,0.2786,0.2632,0.2619,0.2615,0.2824,0.3175
3,0.3061,0.2557,0.4562,0.5588,0.3141,0.2746,0.2764,0.319,0.3952,0.4357,0.2911,0.3327,0.3763,0.262,0.25,0.256,0.2515,0.2707,0.3029,0.2659,0.2494,0.2564,0.2511,0.2719,0.3061,0.2665,0.2495,0.2563,0.2514,0.2719,0.3061
3.1,0.3002,0.2493,0.4477,0.5493,0.3115,0.2711,0.2749,0.3161,0.3918,0.4316,0.2891,0.3266,0.3698,0.2595,0.2493,0.2537,0.2476,0.2725,0.2983,0.264,0.2489,0.254,0.2479,0.2735,0.3006,0.2649,0.2491,0.254,0.2482,0.2735,0.3007
3.2,0.2937,0.242499999999999,0.4394,0.5416,0.3098,0.2708,0.2716,0.3068,0.3868,0.4251,0.2823,0.319,0.3631,0.2543,0.2401,0.2463,0.2412,0.2674,0.2913,0.2581,0.2398,0.2465,0.2413,0.2681,0.293,0.2589,0.24,0.2465,0.2416,0.2681,0.293
3.3,0.2891,0.2355,0.4293,0.5353,0.3045,0.2686,0.2697,0.3045,0.3851,0.4229,0.2764,0.3136,0.3604,0.2433,0.2328,0.2386,0.2336,0.254,0.2819,0.2476,0.2329,0.2392,0.2347,0.2546,0.2839,0.2483,0.2331,0.2392,0.2348,0.2545,0.284
3.4,0.2804,0.2294,0.4211,0.528,0.3015,0.2671,0.2653,0.3003,0.3819,0.4191,0.272,0.3115,0.3552,0.2367,0.2277,0.2321,0.2262,0.2491,0.2752,0.2418,0.2278,0.2332,0.2268,0.251,0.2782,0.2422,0.2279,0.2332,0.2268,0.251,0.2784
3.5,0.2762,0.2257,0.4106,0.5185,0.3001,0.265,0.2647,0.2973,0.3819,0.4195,0.2667,0.3067,0.3516,0.2293,0.2184,0.2205,0.2175,0.2373,0.2626,0.233,0.2176,0.2215,0.2176,0.2381,0.2657,0.2331,0.2176,0.2215,0.2176,0.2381,0.2659
3.6,0.2701,0.2189,0.4033,0.5111,0.2995,0.264,0.2625,0.2916,0.3813,0.417,0.2637,0.3023,0.349,0.2207,0.2113,0.218,0.2116,0.2306,0.259,0.225,0.2111,0.2186,0.2122,0.2317,0.2624,0.2256,0.2111,0.2186,0.2124,0.2319,0.2627
3.7,0.2635,0.2134,0.3976,0.5056,0.2953,0.2606,0.2587,0.2882,0.3781,0.416,0.259,0.3,0.344,0.2176,0.2088,0.2137,0.2082,0.2289,0.2553,0.2222,0.2084,0.2138,0.208,0.2301,0.2584,0.223,0.2086,0.2139,0.2081,0.2301,0.2585
3.8,0.2597,0.208,0.3909,0.4989,0.2924,0.2593,0.2565,0.2811,0.376,0.4142,0.2514,0.2933,0.3387,0.2088,0.1999,0.2027,0.2014,0.2196,0.2466,0.2142,0.1997,0.2023,0.2017,0.2205,0.2498,0.2153,0.2,0.2025,0.202,0.2208,0.2502
3.9,0.2547,0.2025,0.3852,0.4929,0.2908,0.2583,0.2548,0.2803,0.3738,0.412,0.2493,0.2883,0.334,0.2099,0.1997,0.2008,0.1987,0.218,0.243,0.2155,0.2,0.2019,0.2001,0.2192,0.2457,0.2164,0.2,0.2019,0.2003,0.2194,0.2458
4,0.2488,0.2007,0.3754,0.4842,0.2894,0.2562,0.2532,0.2754,0.3576,0.3886,0.2465,0.2854,0.331,0.2001,0.1881,0.1942,0.1915,0.2097,0.235699999999999,0.2064,0.1879,0.1945,0.1929,0.211,0.2386,0.2076,0.1881,0.1946,0.1932,0.2113,0.2388
4.1,0.2455,0.1965,0.366,0.4774,0.2872,0.2554,0.2506,0.2726,0.3527,0.3867,0.2426,0.2808,0.3247,0.1961,0.1849,0.1922,0.1879,0.2088,0.2371,0.2014,0.1845,0.1924,0.1888,0.2101,0.24,0.2022,0.184299999999999,0.1924,0.1889,0.2102,0.2402
4.2,0.242500000000001,0.1922,0.3601,0.4719,0.287,0.253,0.2485,0.2687,0.3524,0.3864,0.2402,0.279,0.3218,0.1864,0.1776,0.187,0.1802,0.1985,0.2299,0.1922,0.1778,0.1874,0.1814,0.1998,0.2324,0.1933,0.1779,0.1875,0.1814,0.1999,0.2328
4.3,0.2355,0.188199999999999,0.354,0.4662,0.2858,0.2517,0.2484,0.2657,0.3498,0.3864,0.2362,0.2752,0.3181,0.1835,0.1741,0.1817,0.1748,0.1956,0.2255,0.1898,0.1746,0.1818,0.1751,0.1964,0.2282,0.1911,0.1744,0.182,0.1752,0.1966,0.2286
4.4,0.2322,0.1835,0.3472,0.4605,0.2846,0.2509,0.2473,0.2615,0.348,0.383,0.2335,0.2708,0.3151,0.1828,0.1722,0.1793,0.1727,0.1898,0.2183,0.1892,0.1721,0.1795,0.1728,0.1905,0.2212,0.1902,0.1718,0.1794,0.1729,0.1905,0.2214
4.5,0.2299,0.1785,0.3423,0.4526,0.2843,0.2503,0.2462,0.2563,0.3459,0.3817,0.2284,0.2673,0.3113,0.1742,0.1633,0.1735,0.1663,0.1845,0.2094,0.1799,0.1633,0.1738,0.1662,0.1846,0.212,0.181,0.1632,0.1739,0.1663,0.1847,0.2122
4.6,0.2281,0.1755,0.3364,0.4471,0.2834,0.2475,0.2441,0.2531,0.3441,0.3791,0.2248,0.266,0.3087,0.1709,0.1616,0.1661,0.1604,0.1812,0.205,0.178,0.1612,0.1668,0.1609,0.1825,0.208,0.1791,0.1609,0.1665,0.1605,0.1823,0.2083
4.7,0.2231,0.1732,0.3301,0.4413,0.2819,0.2457,0.243,0.2507,0.3412,0.3778,0.224,0.261,0.3035,0.1676,0.1571,0.1646,0.1551,0.1773,0.2028,0.1733,0.1573,0.1652,0.1554,0.1784,0.2057,0.1741,0.1571,0.165,0.1554,0.1784,0.2061
4.8,0.2162,0.1685,0.3232,0.4327,0.2814,0.2443,0.2424,0.2467,0.3397,0.3753,0.224,0.2583,0.3009,0.1649,0.154,0.16,0.1524,0.1708,0.1977,0.1707,0.1536,0.1604,0.152899999999999,0.1716,0.2004,0.1718,0.1536,0.1605,0.1531,0.1715,0.2005
4.9,0.2119,0.1662,0.3177,0.4259,0.281,0.243,0.2408,0.243,0.3373,0.3721,0.2181,0.2555,0.2983,0.1592,0.152,0.1571,0.1516,0.1697,0.1906,0.1642,0.1515,0.1575,0.1517,0.1708,0.1927,0.1655,0.1515,0.1576,0.152,0.1708,0.1931
5,0.2097,0.1647,0.3127,0.4206,0.2793,0.2426,0.2405,0.2381,0.322,0.3697,0.2162,0.2521,0.2951,0.1537,0.1449,0.149,0.1454,0.165,0.1863,0.1595,0.1452,0.1506,0.1463,0.1665,0.1896,0.1601,0.1452,0.1506,0.1467,0.1666,0.1901
5.1,0.2067,0.1611,0.3078,0.4175,0.2787,0.2426,0.2396,0.2361,0.3182,0.3681,0.2087,0.2474,0.2883,0.1505,0.1415,0.1442,0.1387,0.1597,0.1833,0.157,0.142,0.1455,0.1397,0.1607,0.1868,0.1575,0.1419,0.1455,0.1397,0.1607,0.1869
5.2,0.2029,0.155,0.3008,0.4103,0.2776,0.242,0.2381,0.2314,0.3156,0.3657,0.2053,0.2435,0.2856,0.1483,0.1409,0.1424,0.1369,0.1568,0.1788,0.1546,0.1411,0.1434,0.1377,0.1585,0.1819,0.1551,0.141,0.1435,0.1379,0.1585,0.1822
5.3,0.1965,0.1522,0.2947,0.4057,0.2767,0.2399,0.2374,0.229,0.3123,0.3635,0.2037,0.2401,0.2825,0.1466,0.1372,0.1418,0.133,0.1553,0.1773,0.1518,0.1373,0.1419,0.1332,0.1575,0.1804,0.1532,0.1374,0.1419,0.1334,0.1575,0.1805
5.4,0.1926,0.1498,0.2893,0.4017,0.2772,0.2397,0.2375,0.2271,0.3106,0.362,0.1998,0.2389,0.281,0.1405,0.1338,0.1402,0.129700000000001,0.1542,0.1716,0.1471,0.134200000000001,0.141,0.1303,0.1562,0.1752,0.1484,0.134100000000001,0.1411,0.130500000000001,0.1563,0.1755
5.5,0.1916,0.146,0.2835,0.3967,0.277,0.2382,0.2369,0.2259,0.3093,0.3619,0.1982,0.2358,0.2762,0.1393,0.129,0.137600000000001,0.1299,0.1508,0.1706,0.1446,0.1282,0.1382,0.1298,0.1525,0.1741,0.1458,0.1281,0.1383,0.1301,0.1525,0.1744
5.6,0.1878,0.1448,0.2789,0.3923,0.2765,0.2376,0.2361,0.2243,0.309,0.36,0.1947,0.2345,0.2739,0.1335,0.1223,0.1321,0.12,0.143,0.1629,0.1403,0.1224,0.133,0.1209,0.145,0.1678,0.1417,0.1224,0.1332,0.1211,0.1451,0.1681
5.7,0.1829,0.1389,0.2753,0.389,0.2748,0.2374,0.2351,0.2208,0.3067,0.3568,0.193,0.2295,0.2695,0.1289,0.1199,0.129,0.1169,0.1413,0.1584,0.1359,0.1203,0.1303,0.1183,0.1441,0.1633,0.1371,0.1203,0.1304,0.1184,0.1441,0.1637
5.8,0.1824,0.1364,0.2717,0.3856,0.2741,0.2362,0.2335,0.2162,0.3049,0.3571,0.1892,0.2288,0.2644,0.1294,0.1207,0.1286,0.1205,0.1433,0.1593,0.1367,0.1207,0.1298,0.1225,0.145100000000001,0.1639,0.1382,0.120800000000001,0.1299,0.1226,0.145100000000001,0.164
5.9,0.174799999999999,0.1322,0.267,0.3799,0.273,0.2345,0.2339,0.2135,0.3039,0.3562,0.1857,0.2249,0.2633,0.1262,0.1146,0.1258,0.1159,0.137,0.1588,0.1334,0.1154,0.1267,0.1173,0.1388,0.1629,0.1355,0.1153,0.127,0.1178,0.1388,0.1631
6,0.1768,0.1297,0.263,0.3742,0.2731,0.2349,0.2336,0.2125,0.2919,0.3308,0.185,0.2242,0.2625,0.1216,0.1122,0.1199,0.1119,0.135,0.155,0.1271,0.1126,0.120799999999999,0.1131,0.1371,0.1599,0.1288,0.1127,0.120899999999999,0.1134,0.137,0.1601
6.1,0.1745,0.1263,0.2582,0.369,0.2723,0.2344,0.2319,0.2115,0.2906,0.331,0.1832,0.222,0.2597,0.1185,0.1078,0.1197,0.1096,0.1304,0.1517,0.1254,0.1088,0.121,0.1108,0.1324,0.1568,0.1272,0.1091,0.1211,0.1114,0.1324,0.157
6.2,0.1732,0.1246,0.2549,0.3643,0.2719,0.2343,0.2312,0.2065,0.2881,0.3284,0.1789,0.2189,0.2554,0.1203,0.1094,0.1181,0.1102,0.1287,0.1488,0.1275,0.1092,0.1186,0.1111,0.1305,0.1546,0.1293,0.1095,0.1188,0.1117,0.1305,0.1549
6.3,0.1693,0.1231,0.25,0.3605,0.2713,0.2328,0.2311,0.2067,0.2871,0.3273,0.1775,0.2169,0.2539,0.1145,0.104899999999999,0.1138,0.1048,0.1255,0.1465,0.1213,0.1047,0.1142,0.1058,0.1269,0.1525,0.1235,0.105,0.1144,0.1063,0.127,0.1529
6.4,0.1675,0.1211,0.2458,0.3578,0.2692,0.2316,0.2304,0.2052,0.2866,0.3261,0.1761,0.2159,0.253,0.1099,0.1017,0.11,0.0997999999999999,0.1227,0.1402,0.1177,0.102300000000001,0.1107,0.1011,0.1244,0.1467,0.1196,0.102300000000001,0.1107,0.1014,0.1246,0.1471
6.5,0.1669,0.1177,0.2417,0.3523,0.27,0.2313,0.2294,0.2006,0.2846,0.3234,0.173,0.2108,0.2508,0.1063,0.1029,0.1088,0.0982000000000002,0.1219,0.1435,0.1139,0.103,0.1093,0.0988000000000003,0.123,0.1487,0.1153,0.1028,0.1093,0.0992000000000002,0.1231,0.149
6.6,0.1632,0.1157,0.2378,0.3475,0.2687,0.2308,0.2285,0.1966,0.2819,0.3223,0.1707,0.2077,0.2473,0.1069,0.0997000000000001,0.1074,0.0987000000000002,0.1207,0.1427,0.114,0.0999,0.1085,0.0998000000000002,0.122300000000001,0.1479,0.1157,0.0999,0.1085,0.0999000000000001,0.1224,0.1482
6.7,0.1603,0.1136,0.2328,0.3433,0.2685,0.2307,0.2282,0.1965,0.2831,0.3215,0.1694,0.2067,0.2463,0.1045,0.0958999999999999,0.1064,0.0953999999999998,0.1155,0.1384,0.1115,0.0962999999999999,0.1075,0.0967999999999999,0.117899999999999,0.1444,0.1126,0.096,0.1077,0.0969,0.117899999999999,0.1444
6.8,0.159,0.1125,0.2297,0.3392,0.2683,0.2297,0.2275,0.1935,0.2819,0.3187,0.1659,0.2039,0.2437,0.1008,0.0937,0.1057,0.0936000000000001,0.1138,0.1354,0.1083,0.0938000000000003,0.1068,0.0937999999999998,0.1153,0.1407,0.11,0.0936000000000002,0.1069,0.0939999999999998,0.1156,0.1413
6.9,0.1554,0.1114,0.2252,0.3371,0.2679,0.2286,0.2279,0.1913,0.2815,0.3186,0.1671,0.2012,0.2419,0.0980000000000001,0.0911000000000005,0.1017,0.0900999999999996,0.1127,0.1344,0.105,0.0910000000000001,0.1024,0.0901999999999995,0.1143,0.1397,0.1068,0.0909000000000002,0.1025,0.0905999999999996,0.1145,0.1399
7,0.1517,0.1086,0.222,0.3307,0.2671,0.2285,0.2276,0.189,0.2713,0.3178,0.1642,0.2,0.2394,0.0932999999999997,0.0913999999999998,0.0983999999999999,0.0888999999999998,0.1082,0.1303,0.1011,0.0903,0.0990999999999996,0.0889999999999996,0.11,0.1356,0.1023,0.0904,0.0991999999999997,0.0891999999999997,0.1101,0.1358
7.1,0.1493,0.1073,0.219,0.3267,0.2673,0.2278,0.2269,0.1874,0.270099999999999,0.3163,0.1592,0.1986,0.2378,0.0917,0.0893999999999998,0.0940999999999996,0.0869000000000001,0.1055,0.1277,0.0984,0.0888999999999998,0.0952999999999995,0.0877999999999999,0.107,0.1323,0.1,0.0890999999999997,0.0954999999999994,0.0878999999999999,0.1071,0.1327
7.2,0.1508,0.1059,0.2161,0.3237,0.2657,0.2277,0.2265,0.184400000000001,0.2701,0.3172,0.1584,0.1968,0.2363,0.0884999999999997,0.0850999999999993,0.0909999999999994,0.0834999999999999,0.1029,0.124200000000001,0.0947999999999997,0.0846999999999993,0.0914999999999992,0.0844999999999998,0.1043,0.128500000000001,0.0964999999999998,0.0845999999999992,0.0916999999999993,0.0847999999999998,0.1047,0.1294
7.3,0.1479,0.1022,0.2129,0.3189,0.2657,0.2274,0.2262,0.1829,0.2686,0.3177,0.1534,0.1946,0.2337,0.0855999999999998,0.0827999999999995,0.0895999999999997,0.0817999999999999,0.1018,0.1227,0.0903,0.0821999999999998,0.0899999999999994,0.0823999999999999,0.1032,0.1269,0.0917000000000003,0.0821999999999998,0.0899999999999994,0.0825999999999999,0.1034,0.1276
7.4,0.1459,0.1008,0.2077,0.3153,0.2655,0.2267,0.2269,0.1808,0.2667,0.3162,0.1523,0.1929,0.2314,0.0836999999999998,0.0820999999999998,0.0879999999999995,0.0809999999999998,0.1012,0.1238,0.0912999999999999,0.0826999999999998,0.0891999999999997,0.0823999999999995,0.1025,0.1288,0.0923000000000002,0.0826999999999998,0.0893999999999997,0.0828999999999995,0.103,0.1297
7.5,0.1444,0.1004,0.2039,0.3106,0.2657,0.227,0.2257,0.1757,0.2645,0.3143,0.1499,0.1869,0.2261,0.0829999999999997,0.0816999999999998,0.0855999999999998,0.0788999999999997,0.0990000000000003,0.1217,0.0904999999999998,0.0820999999999996,0.0866999999999998,0.0803999999999994,0.1006,0.1268,0.0913999999999998,0.0820999999999995,0.0866999999999998,0.0803999999999994,0.1009,0.1275
7.6,0.1409,0.0989000000000001,0.1999,0.3061,0.2636,0.227,0.226,0.1724,0.2641,0.3137,0.1485,0.1848,0.2243,0.0838000000000001,0.0806999999999999,0.0868000000000002,0.0789999999999997,0.0978,0.1175,0.0902999999999998,0.0812,0.0877999999999998,0.0809000000000002,0.1,0.1224,0.0920000000000001,0.0812,0.0879999999999999,0.0810000000000001,0.1002,0.1228
7.7,0.1375,0.0972000000000002,0.1953,0.3027,0.2634,0.2264,0.2251,0.1708,0.2612,0.3133,0.1447,0.1821,0.2222,0.0834999999999998,0.0788999999999997,0.0864000000000001,0.0788999999999999,0.0974999999999998,0.1167,0.0901999999999997,0.0790999999999999,0.0871000000000001,0.0798000000000001,0.0988,0.1209,0.0915999999999998,0.0791999999999998,0.0871999999999999,0.0799000000000001,0.0990999999999999,0.1213
7.8,0.1361,0.0949000000000004,0.1935,0.2988,0.2635,0.2265,0.2254,0.1684,0.261999999999999,0.312,0.1426,0.1807,0.2213,0.0803999999999998,0.0780000000000001,0.0821999999999996,0.0778000000000002,0.0976,0.1161,0.0868999999999995,0.0779000000000001,0.0827999999999994,0.0787000000000002,0.0993999999999996,0.1202,0.0886999999999998,0.0782,0.0829999999999995,0.0788000000000002,0.0996999999999996,0.1208
7.9,0.1342,0.0944000000000002,0.1894,0.2958,0.2636,0.2264,0.2244,0.1668,0.2612,0.3122,0.138999999999999,0.178700000000001,0.219,0.0791999999999996,0.0741999999999996,0.0791999999999995,0.0752999999999999,0.0929999999999995,0.1121,0.0851999999999999,0.0744,0.0803999999999994,0.0763999999999996,0.0945999999999994,0.117,0.0873999999999999,0.0745999999999999,0.0804999999999993,0.0766999999999995,0.0949999999999993,0.1175
8,0.1318,0.0927999999999999,0.1885,0.2922,0.2639,0.2254,0.2237,0.1634,0.2502,0.2946,0.1398,0.1752,0.215,0.0783999999999999,0.0716999999999999,0.0776999999999997,0.0711999999999994,0.0917999999999998,0.1097,0.0850999999999995,0.0713999999999999,0.0775999999999994,0.0718999999999994,0.0932999999999996,0.114,0.0864999999999995,0.0715999999999998,0.0777999999999994,0.0721999999999994,0.0938999999999994,0.1147
8.1,0.1318,0.0927999999999999,0.1858,0.2875,0.2628,0.2249,0.224,0.1627,0.2502,0.2931,0.1368,0.1733,0.2154,0.0772000000000002,0.0711999999999999,0.0761999999999997,0.0712999999999997,0.0889999999999997,0.1086,0.0836999999999998,0.0709999999999995,0.0761999999999997,0.0724999999999997,0.0911999999999997,0.1131,0.0854999999999997,0.0711999999999996,0.0762999999999998,0.0727999999999995,0.0914999999999998,0.1135
8.2,0.1292,0.0916999999999999,0.1846,0.2855,0.2623,0.2241,0.2228,0.1604,0.2494,0.2915,0.1339,0.1708,0.2134,0.0753,0.0690999999999999,0.0740000000000001,0.0688999999999996,0.0887999999999995,0.1067,0.0810999999999998,0.0694999999999999,0.0742000000000003,0.0695999999999993,0.0903999999999996,0.1123,0.0830000000000001,0.0694999999999999,0.0742000000000003,0.0696999999999994,0.0903999999999995,0.1129
8.3,0.128000000000001,0.0888999999999998,0.1833,0.2808,0.2616,0.2235,0.2228,0.1599,0.2481,0.2893,0.132,0.1706,0.2122,0.0744999999999999,0.0671999999999997,0.0745999999999992,0.0685999999999996,0.0874999999999999,0.1049,0.0804999999999998,0.0675999999999998,0.0747999999999996,0.0696999999999997,0.0896000000000001,0.1101,0.0816999999999999,0.0676999999999996,0.0747999999999996,0.0698999999999999,0.0897000000000001,0.1106
8.4,0.1276,0.0871999999999994,0.1795,0.2793,0.262,0.2235,0.2222,0.1591,0.25,0.2903,0.1333,0.1693,0.2123,0.0716999999999999,0.0639999999999995,0.0703999999999997,0.0662999999999997,0.0851999999999999,0.1024,0.0779999999999994,0.0651999999999995,0.0708999999999997,0.0681,0.0873999999999999,0.1069,0.0792999999999995,0.0650999999999995,0.0707999999999998,0.0682,0.0876,0.1075
8.5,0.1281,0.0855999999999998,0.1784,0.277,0.2608,0.2231,0.222,0.1593,0.2499,0.2894,0.1296,0.1674,0.2096,0.0704,0.0655999999999998,0.0704999999999996,0.0679999999999998,0.0816000000000001,0.1007,0.0757999999999994,0.0661999999999998,0.0706999999999997,0.0689999999999997,0.0844000000000001,0.1061,0.0768999999999997,0.0661999999999998,0.0704999999999996,0.0690999999999997,0.0845,0.1069
8.6,0.1246,0.0841999999999998,0.1755,0.2753,0.2604,0.2224,0.2221,0.157,0.2481,0.2879,0.1281,0.165700000000001,0.2079,0.0690999999999999,0.0652999999999996,0.0696999999999995,0.0660999999999998,0.0802999999999998,0.1011,0.0746999999999995,0.0655,0.0694999999999996,0.0672,0.0822999999999997,0.1064,0.0760999999999997,0.0655,0.0693999999999996,0.0673999999999999,0.0823999999999997,0.1072
8.7,0.1231,0.0838,0.1718,0.2702,0.2602,0.2222,0.2213,0.1569,0.2469,0.2883,0.1284,0.164700000000001,0.2057,0.0674999999999997,0.0632999999999998,0.0667999999999993,0.0644,0.0796999999999999,0.1003,0.0723999999999999,0.0635999999999997,0.0668999999999998,0.0650999999999997,0.0812999999999997,0.104100000000001,0.0739999999999995,0.0634999999999997,0.0667999999999997,0.0651999999999998,0.0811999999999997,0.1047
8.8,0.1204,0.0801999999999997,0.1711,0.2684,0.2603,0.2223,0.2214,0.1529,0.2454,0.2879,0.1265,0.1628,0.203,0.0674000000000001,0.0624999999999996,0.0657999999999999,0.0623999999999998,0.0790999999999998,0.1005,0.0744000000000001,0.0633999999999995,0.0659999999999996,0.0641999999999996,0.0810999999999996,0.104,0.0759000000000002,0.0634999999999996,0.0660999999999996,0.0642999999999995,0.0809999999999995,0.1049
8.9,0.1164,0.0784999999999997,0.169,0.2653,0.2601,0.2209,0.22,0.1519,0.2453,0.287,0.125799999999999,0.1616,0.2031,0.0656999999999998,0.0599999999999998,0.0653999999999997,0.0605,0.0782999999999998,0.0961,0.0725,0.0607999999999999,0.0650999999999995,0.0616999999999993,0.0797999999999996,0.0999999999999999,0.0737000000000002,0.0606999999999998,0.0651999999999994,0.0615999999999994,0.0797999999999996,0.1007
9,0.1176,0.0783999999999998,0.1655,0.2618,0.2592,0.2209,0.2201,0.15,0.2369,0.2859,0.1233,0.159,0.2,0.0622000000000001,0.0584999999999998,0.0627999999999999,0.0594999999999999,0.0737999999999992,0.0946999999999996,0.0683000000000001,0.0584999999999998,0.0623999999999998,0.0597,0.0743999999999994,0.0987999999999997,0.0695,0.0586999999999998,0.0625999999999999,0.0599999999999998,0.0747999999999993,0.0995
9.1,0.1157,0.0769999999999998,0.1641,0.2587,0.259,0.2202,0.2197,0.1485,0.2356,0.2858,0.1226,0.1585,0.199,0.0613000000000002,0.0569999999999997,0.0608999999999996,0.0564999999999994,0.0706999999999995,0.0906999999999999,0.0673000000000001,0.0571999999999996,0.0605999999999998,0.0575999999999998,0.0720999999999994,0.0946999999999997,0.0684000000000003,0.0572999999999998,0.0607999999999997,0.0579999999999998,0.0723999999999996,0.0949999999999998
9.2,0.114,0.0758999999999996,0.1613,0.2552,0.2584,0.2195,0.2197,0.1472,0.2348,0.2859,0.122,0.1575,0.1974,0.0585,0.0540999999999994,0.0580999999999996,0.0534999999999998,0.0691999999999999,0.0887999999999998,0.0650000000000002,0.0545999999999995,0.0581999999999998,0.0546999999999999,0.0701999999999997,0.0925999999999998,0.0658000000000001,0.0546999999999994,0.0580999999999997,0.055,0.0703999999999998,0.0928999999999998
9.3,0.1123,0.0748999999999991,0.1589,0.2522,0.2572,0.2186,0.2195,0.1452,0.2344,0.2866,0.120999999999999,0.1548,0.1977,0.0576000000000002,0.0526999999999999,0.0562999999999994,0.0531999999999994,0.0678999999999997,0.0873,0.0636999999999999,0.0530999999999996,0.0562999999999996,0.0543999999999998,0.0690999999999998,0.0916999999999999,0.0648000000000001,0.0529999999999997,0.0561999999999996,0.0546,0.0689999999999997,0.0919999999999997
9.4,0.1088,0.0730999999999995,0.156700000000001,0.2487,0.2579,0.2181,0.219,0.1418,0.2313,0.2856,0.1186,0.152200000000001,0.1949,0.0576000000000001,0.0533,0.0576999999999996,0.0538999999999998,0.0663999999999999,0.0849000000000001,0.0637000000000002,0.0536999999999997,0.0575999999999994,0.0544999999999998,0.0682999999999996,0.0891000000000001,0.0651999999999999,0.0538999999999998,0.0574999999999996,0.0548999999999996,0.0683999999999995,0.0895000000000001
9.5,0.1094,0.0728999999999995,0.155700000000001,0.2462,0.2591,0.2177,0.2182,0.1404,0.2315,0.2846,0.1163,0.1498,0.1922,0.0562999999999997,0.0513000000000001,0.0556000000000003,0.0516999999999999,0.0649,0.0834999999999997,0.0625999999999998,0.0520000000000003,0.0557000000000003,0.0529999999999997,0.0664,0.0873999999999991,0.0639999999999999,0.0519000000000003,0.0558000000000003,0.0531999999999997,0.0663999999999999,0.0881999999999995
9.6,0.1097,0.0726999999999995,0.1525,0.2439,0.2577,0.2177,0.2174,0.1401,0.231,0.2844,0.1159,0.1503,0.1927,0.0548999999999998,0.0512000000000001,0.0569,0.0513000000000001,0.0660000000000001,0.0847000000000001,0.0613999999999996,0.0517,0.0566999999999999,0.0520999999999999,0.0672999999999998,0.088,0.0625999999999999,0.0518,0.0568999999999998,0.0523999999999998,0.0674999999999999,0.0889999999999997
9.7,0.1073,0.0706999999999992,0.1508,0.2404,0.2578,0.2176,0.2168,0.1388,0.2312,0.2835,0.116,0.1485,0.1908,0.0527999999999998,0.0491999999999997,0.0540999999999999,0.0510999999999998,0.0640000000000006,0.0830999999999997,0.0589999999999997,0.0492999999999998,0.0540999999999999,0.0518999999999997,0.0652000000000004,0.0865999999999993,0.0604999999999997,0.0491999999999997,0.0540999999999999,0.0518999999999995,0.0652000000000004,0.0872999999999996
9.8,0.107,0.0699999999999997,0.1478,0.2375,0.2575,0.2177,0.2166,0.1372,0.2313,0.2822,0.1126,0.1466,0.1897,0.0515000000000001,0.0479999999999996,0.0523,0.0483999999999998,0.0636999999999993,0.0812999999999999,0.0567,0.0485,0.0525999999999999,0.0488999999999998,0.0647999999999995,0.0852999999999998,0.0582,0.0486,0.0526999999999999,0.0492999999999998,0.0646999999999995,0.0864000000000001
9.9,0.103499999999999,0.0689999999999996,0.1462,0.2364,0.2568,0.2171,0.2162,0.136,0.2295,0.2821,0.1103,0.1441,0.1887,0.0513000000000003,0.0483000000000002,0.0523,0.0486999999999999,0.0610999999999996,0.0788999999999995,0.0560999999999998,0.0481000000000006,0.0517000000000002,0.0489999999999998,0.0622999999999996,0.0830999999999995,0.0578,0.0482000000000005,0.0519000000000003,0.0495999999999998,0.0623999999999997,0.0840999999999995
10,0.1012,0.0681999999999998,0.1443,0.2333,0.2565,0.2168,0.2156,0.1344,0.2245,0.2674,0.1097,0.1435,0.1872,0.0512000000000001,0.0480999999999999,0.0519000000000004,0.0478999999999999,0.0601999999999999,0.0761999999999995,0.0574000000000001,0.0475,0.0518000000000002,0.0476000000000002,0.0622000000000001,0.0803999999999996,0.0591000000000002,0.0478000000000002,0.0519000000000003,0.0482000000000002,0.0621,0.0809999999999995


==> dataMS/pfs_results_scenario4_final.csv <==
T,pcs_hill (tau =0.8,pcs_aqd (nu =0.95,pcs_aqd (nu =0.99,pcs_aqd (nu =0.995,pcs_ber (nu =1.4247,pcs_ber (nu =1.8493,pcs_ber (nu =2.274,pcs_cvar_ea (nu =0.95,pcs_cvar_ea (nu =0.99,pcs_cvar_ea (nu =0.995,pcs_eel_ea (nu =1.4247,pcs_eel_ea (nu =1.8493,pcs_eel_ea (nu =2.274,alg2_0.95_mu+sigma,alg2_0.95_mu+2sigma,alg2_0.95_mu+3sigma,alg2_0.95_95%VaR,alg2_0.95_99%VaR,alg2_0.95_99.5%VaR,alg2_0.99_mu+sigma,alg2_0.99_mu+2sigma,alg2_0.99_mu+3sigma,alg2_0.99_95%VaR,alg2_0.99_99%VaR,alg2_0.99_99.5%VaR,alg2_0.995_mu+sigma,alg2_0.995_mu+2sigma,alg2_0.995_mu+3sigma,alg2_0.995_95%VaR,alg2_0.995_99%VaR,alg2_0.995_99.5%VaR
1,0.5341,0.5989,0.7431,0.7876,0.7536,0.7086,0.7576,0.6051,0.6377,0.6559,0.5913,0.6137,0.6677,0.5742,0.5544,0.5603,0.5733,0.5748,0.5838,0.5743,0.5547,0.5603,0.5736,0.5748,0.5843,0.5743,0.5547,0.5603,0.5736,0.5748,0.5843
1.1,0.4964,0.5678,0.7296,0.779,0.7312,0.6684,0.6952,0.5834,0.6244,0.6459,0.5709,0.5932,0.6441,0.5507,0.5317,0.5383,0.5447,0.5727,0.5748,0.5514,0.5322,0.5394,0.5454,0.574,0.576,0.5515,0.5322,0.5395,0.5454,0.5741,0.5761
1.2,0.4507,0.5422,0.713,0.7698,0.6973,0.6171,0.6484,0.5689,0.6162,0.6408,0.561,0.5795,0.6259,0.5185,0.5005,0.4963,0.5035,0.5255,0.5155,0.5199,0.5016,0.4977,0.5053,0.528,0.5191,0.5199,0.5016,0.4978,0.5054,0.5282,0.5192
1.3,0.4331,0.5166,0.6986,0.7591,0.6617,0.5687,0.6019,0.5622,0.607,0.6328,0.5466,0.5675,0.6103,0.494,0.4614,0.4705,0.4635,0.4885,0.4862,0.4984,0.4638,0.4732,0.4666,0.4934,0.4906,0.4987,0.464,0.4735,0.4668,0.4937,0.4914
1.4,0.406,0.4924,0.6827,0.7503,0.633,0.5388,0.5659,0.5454,0.5982,0.6234,0.5315,0.5564,0.5967,0.467,0.4409,0.4497,0.4476,0.4669,0.4702,0.4729,0.4433,0.4541,0.4499,0.4735,0.4793,0.4735,0.4436,0.4542,0.4504,0.4737,0.4801
1.5,0.3882,0.4787,0.6691,0.7395,0.6136,0.5059,0.5345,0.531,0.5905,0.6189,0.5163,0.5406,0.5823,0.4499,0.4212,0.4247,0.4266,0.4378,0.4596,0.4561,0.4246,0.4311,0.4297,0.4464,0.4727,0.4569,0.425,0.4318,0.4299,0.4473,0.4746
1.6,0.3677,0.4615,0.6545,0.7324,0.585,0.4818,0.5094,0.5167,0.582,0.6104,0.5012,0.5304,0.5692,0.4279,0.3969,0.4058,0.4002,0.4233,0.4461,0.4362,0.4014,0.4138,0.4047,0.4355,0.4645,0.437,0.4018,0.4147,0.4051,0.4367,0.4664
1.7,0.3518,0.4483,0.6393,0.7199,0.5638,0.4622,0.482,0.5075,0.5779,0.6084,0.4902,0.5192,0.5568,0.4139,0.3818,0.3845,0.3878,0.4002,0.4179,0.4221,0.3864,0.3936,0.3928,0.4106,0.4324,0.4228,0.3872,0.3949,0.3935,0.4123,0.435
1.8,0.3338,0.4375,0.6286,0.7102,0.547,0.4458,0.4662,0.4979,0.5722,0.6037,0.4791,0.514,0.5498,0.4,0.3643,0.3719,0.3721,0.3848,0.3963,0.4102,0.37,0.3811,0.3782,0.3976,0.4132,0.4115,0.3708,0.382,0.3789,0.3994,0.4154
1.9,0.3221,0.421,0.6164,0.7022,0.531,0.429,0.4485,0.4928,0.5685,0.5986,0.4721,0.5055,0.543,0.3834,0.3531,0.3559,0.3563,0.3654,0.3829,0.3945,0.3583,0.366,0.3621,0.3794,0.4029,0.3958,0.359,0.3668,0.3625,0.3811,0.4057
2,0.3111,0.4069,0.6016,0.6936,0.5202,0.4145,0.4332,0.4797,0.5428,0.5628,0.4634,0.4948,0.5329,0.3783,0.3418,0.3404,0.3454,0.356,0.3786,0.3904,0.3479,0.3517,0.3516,0.374,0.4025,0.3917,0.3488,0.3528,0.3527,0.3757,0.4066
2.1,0.3022,0.3948,0.5879,0.6837,0.5107,0.4041,0.4251,0.4779,0.5401,0.5588,0.4565,0.4887,0.5282,0.3655,0.3253,0.3322,0.3316,0.3441,0.3642,0.3799,0.3334,0.3432,0.3394,0.3609,0.3914,0.3815,0.3341,0.3447,0.3401,0.363,0.3957
2.2,0.2931,0.3845,0.5781,0.6726,0.5005,0.3969,0.4135,0.4628,0.5364,0.5534,0.4473,0.4749,0.5175,0.3443,0.313,0.3212,0.3208,0.3365,0.3572,0.3578,0.3211,0.3324,0.3289,0.3525,0.3825,0.3595,0.3218,0.3347,0.3298,0.3559,0.3868
2.3,0.2846,0.3746,0.5642,0.6627,0.4927,0.3875,0.4041,0.4592,0.5355,0.5511,0.4388,0.4704,0.5132,0.336,0.3048,0.3096,0.3108,0.3232,0.3407,0.351,0.3118,0.3228,0.3196,0.3411,0.3683,0.353,0.3127,0.3243,0.3207,0.344,0.372499999999999
2.4,0.2768,0.3646,0.5527,0.6557,0.4845,0.3816,0.3964,0.4534,0.5324,0.5498,0.4363,0.4635,0.5111,0.3268,0.2975,0.2973,0.3008,0.3111,0.331,0.3431,0.3061,0.3113,0.3109,0.3289,0.3591,0.3446,0.3068,0.3132,0.3115,0.3321,0.3639
2.5,0.2636,0.3568,0.5399,0.6448,0.4746,0.3735,0.387,0.4473,0.5279,0.5477,0.4237,0.4559,0.5029,0.3154,0.2868,0.2889,0.2923,0.2996,0.3213,0.3314,0.2954,0.304,0.3018,0.3209,0.3519,0.3336,0.2966,0.3053,0.303,0.3236,0.3568
2.6,0.2563,0.3486,0.5256,0.6366,0.4677,0.3653,0.3777,0.4347,0.524,0.5442,0.4149,0.4485,0.4976,0.3067,0.2749,0.2851,0.2823,0.2958,0.3134,0.3254,0.2828,0.2996,0.2924,0.3175,0.3466,0.3277,0.284,0.3015,0.2935,0.3207,0.3513
2.7,0.2501,0.3402,0.5159,0.6285,0.4602,0.3584,0.3713,0.4307,0.5224,0.542,0.4089,0.4418,0.4937,0.2959,0.2675,0.2758,0.27,0.2871,0.3026,0.3169,0.278,0.2915,0.2811,0.3092,0.3364,0.3194,0.2791,0.294,0.2819,0.3127,0.3426
2.8,0.243,0.3315,0.5023,0.6205,0.4514,0.3547,0.3656,0.4235,0.5194,0.5403,0.4029,0.4378,0.4881,0.2925,0.2605,0.265,0.265,0.2774,0.2914,0.3135,0.2704,0.2809,0.276,0.3013,0.324,0.3153,0.2716,0.2834,0.277,0.3054,0.3298
2.9,0.24,0.3205,0.4936,0.6126,0.4445,0.3506,0.3602,0.4214,0.518,0.5392,0.3987,0.435,0.4844,0.2843,0.2509,0.263,0.2555,0.276,0.2863,0.3039,0.2608,0.2787,0.266,0.2992,0.3184,0.307,0.2625,0.2809,0.2674,0.3028,0.3244
3,0.2364,0.3134,0.4796,0.6017,0.4393,0.3448,0.3558,0.4137,0.5008,0.5372,0.3919,0.4291,0.48,0.2781,0.2403,0.2526,0.2478,0.2639,0.2749,0.2986,0.2508,0.2708,0.2594,0.2883,0.3107,0.3013,0.2522,0.2727,0.2607,0.292,0.3167
3.1,0.2278,0.307,0.4684,0.5903,0.4358,0.3424,0.3508,0.4081,0.4976,0.5339,0.3866,0.4198,0.4728,0.2675,0.2346,0.2424,0.2373,0.2549,0.2679,0.2895,0.2461,0.2606,0.2486,0.2796,0.3027,0.2918,0.2473,0.2629,0.2494,0.2835,0.3083
3.2,0.2212,0.3011,0.4606,0.5834,0.4311,0.339,0.3488,0.4017,0.4919,0.5301,0.3813,0.4131,0.4661,0.2632,0.2299,0.2359,0.2353,0.248,0.2612,0.2836,0.2417,0.2553,0.2452,0.2734,0.2963,0.2861,0.2432,0.2584,0.246,0.2774,0.303
3.3,0.2166,0.2931,0.4516,0.5733,0.429,0.3337,0.3434,0.4022,0.4922,0.5284,0.3757,0.4117,0.4625,0.2557,0.2186,0.2274,0.2219,0.2432,0.2543,0.2782,0.2317,0.2463,0.2327,0.2709,0.292,0.2808,0.2331,0.2495,0.2336,0.2751,0.299
3.4,0.2109,0.2852,0.4422,0.5674,0.4232,0.3296,0.3398,0.394,0.4886,0.5232,0.3671,0.4037,0.4566,0.2494,0.2151,0.2223,0.217,0.2363,0.2469,0.2705,0.2264,0.2405,0.2264,0.2635,0.2832,0.2738,0.2282,0.2434,0.2282,0.2685,0.2909
3.5,0.2051,0.2784,0.4339,0.5605,0.4181,0.328,0.3382,0.3891,0.483,0.5197,0.3601,0.3969,0.4514,0.2458,0.2121,0.2176,0.2131,0.2316,0.246899999999999,0.2664,0.2238,0.2364,0.2245,0.2584,0.2843,0.2698,0.2262,0.239,0.2264,0.2639,0.2937
3.6,0.202,0.2709,0.425,0.5505,0.4153,0.3253,0.3356,0.3805,0.4794,0.5164,0.3539,0.3919,0.4459,0.2345,0.2019,0.2081,0.2038,0.2244,0.2383,0.2562,0.2144,0.2277,0.2158,0.2519,0.2756,0.26,0.2167,0.2308,0.2175,0.2571,0.2857
3.7,0.1953,0.2664,0.4181,0.546,0.4111,0.3244,0.3322,0.373,0.4757,0.5174,0.3511,0.3843,0.4391,0.2338,0.1964,0.2051,0.2016,0.2167,0.234399999999999,0.2553,0.2097,0.2235,0.2127,0.2447,0.2731,0.2593,0.2112,0.2267,0.2141,0.2509,0.2827
3.8,0.1915,0.2604,0.41,0.5353,0.4047,0.3218,0.3294,0.3649,0.4715,0.5135,0.345,0.3748,0.4332,0.226,0.192400000000001,0.2005,0.1971,0.2112,0.2238,0.2496,0.2036,0.219199999999999,0.2091,0.2379,0.2629,0.2521,0.2059,0.223,0.210199999999999,0.2443,0.2729
3.9,0.1881,0.2552,0.402,0.5272,0.4018,0.3208,0.3277,0.3612,0.4663,0.5109,0.3421,0.3721,0.4274,0.2223,0.1895,0.1962,0.1962,0.2028,0.2174,0.2451,0.201,0.2159,0.2086,0.2315,0.2581,0.2475,0.2031,0.2203,0.2102,0.2371,0.2682
4,0.1836,0.2505,0.3923,0.52,0.3987,0.3181,0.3252,0.358,0.4513,0.4878,0.3374,0.3682,0.4239,0.2138,0.1831,0.1922,0.187299999999999,0.1996,0.214,0.2363,0.1961,0.2126,0.200199999999999,0.227199999999999,0.255,0.2392,0.198,0.2163,0.2018,0.2332,0.2646
4.1,0.1831,0.2451,0.3844,0.5131,0.3965,0.3161,0.3222,0.3576,0.4488,0.4857,0.3304,0.368,0.4194,0.2155,0.18,0.1866,0.185,0.1965,0.2096,0.2379,0.1927,0.2066,0.1974,0.2236,0.2516,0.2408,0.1937,0.2101,0.198400000000001,0.2302,0.2618
4.2,0.1774,0.2402,0.3788,0.5075,0.3944,0.3151,0.32,0.3529,0.4473,0.4825,0.3275,0.3643,0.415,0.2096,0.1748,0.1791,0.1775,0.1871,0.206,0.2341,0.1886,0.1986,0.1915,0.2134,0.2477,0.2389,0.1905,0.202,0.193,0.2198,0.2568
4.3,0.1731,0.2368,0.3713,0.5008,0.392,0.3144,0.318,0.348,0.4485,0.4839,0.3226,0.36,0.4099,0.1999,0.1656,0.1706,0.1681,0.1795,0.1957,0.2248,0.1794,0.1924,0.1817,0.2079,0.2371,0.229,0.1819,0.1967,0.1838,0.2138,0.2472
4.4,0.1713,0.2333,0.3663,0.4949,0.3901,0.3124,0.3162,0.3443,0.4454,0.481,0.3177,0.3558,0.4045,0.193,0.1627,0.1652,0.1672,0.177600000000001,0.1891,0.2184,0.1777,0.1884,0.182,0.2069,0.2308,0.2235,0.1797,0.1927,0.1837,0.214,0.2422
4.5,0.168,0.2309,0.3583,0.4867,0.3862,0.31,0.3142,0.3415,0.4427,0.4784,0.3149,0.3531,0.4013,0.1886,0.1586,0.1628,0.1623,0.1744,0.1895,0.2151,0.1737,0.1846,0.1776,0.201900000000001,0.2305,0.2208,0.1758,0.1884,0.1793,0.2088,0.2411
4.6,0.1667,0.2257,0.3518,0.4804,0.386,0.3065,0.3116,0.3364,0.4418,0.4764,0.3118,0.3494,0.3991,0.1861,0.1564,0.1572,0.157,0.1679,0.1837,0.2123,0.1721,0.1795,0.1717,0.1966,0.2247,0.217,0.1744,0.1847,0.1738,0.2041,0.2354
4.7,0.161,0.2215,0.3435,0.4732,0.3836,0.3053,0.3101,0.3319,0.4394,0.4737,0.3079,0.345,0.3961,0.1814,0.1518,0.1555,0.1548,0.1656,0.1793,0.2069,0.1671,0.1772,0.1698,0.1954,0.224,0.212,0.17,0.182,0.1717,0.2033,0.2354
4.8,0.1593,0.2175,0.3365,0.4687,0.3819,0.3052,0.3086,0.3279,0.4353,0.4727,0.3048,0.3391,0.3921,0.174,0.1451,0.148200000000001,0.1499,0.1586,0.1699,0.2011,0.1581,0.1691,0.1641,0.188699999999999,0.2137,0.2056,0.1604,0.1734,0.1658,0.1964,0.2254
4.9,0.1544,0.2141,0.332,0.461,0.3796,0.3031,0.3061,0.3251,0.4346,0.4709,0.2989,0.3348,0.3852,0.1696,0.1443,0.1454,0.1436,0.1553,0.1649,0.1954,0.157700000000001,0.167,0.1589,0.1848,0.2082,0.2001,0.160000000000001,0.1714,0.1605,0.1927,0.2193
5,0.1506,0.2076,0.3275,0.4555,0.3774,0.3009,0.3047,0.3236,0.4201,0.4699,0.2968,0.3325,0.3822,0.1632,0.1381,0.1397,0.14,0.1486,0.159,0.1891,0.1514,0.1622,0.156,0.1798,0.2024,0.1931,0.1542,0.1673,0.158,0.187,0.2123
5.1,0.1468,0.2038,0.3225,0.4517,0.3767,0.3005,0.304,0.3243,0.4203,0.4686,0.2936,0.3321,0.3809,0.1591,0.1337,0.1343,0.1333,0.1441,0.1525,0.1858,0.1474,0.1548,0.149,0.1758,0.1956,0.1904,0.1496,0.1604,0.151,0.1841,0.2066
5.2,0.1435,0.202,0.3168,0.4453,0.3759,0.2989,0.3028,0.3204,0.423,0.4692,0.2904,0.3296,0.3812,0.1535,0.1283,0.131000000000001,0.128299999999999,0.1379,0.145000000000001,0.1823,0.1447,0.1512,0.1445,0.1709,0.1874,0.1866,0.1466,0.1561,0.1469,0.1789,0.1988
5.3,0.1428,0.1975,0.3121,0.442,0.3748,0.2984,0.3014,0.3174,0.4213,0.4686,0.2876,0.3254,0.3775,0.1528,0.1255,0.13,0.129600000000001,0.1347,0.1432,0.1789,0.141,0.1494,0.1464,0.1654,0.1824,0.1838,0.1431,0.1546,0.1484,0.1732,0.1943
5.4,0.1422,0.1945,0.3082,0.4352,0.3722,0.2969,0.3016,0.3107,0.4198,0.4688,0.2831,0.3211,0.3732,0.1462,0.1231,0.1242,0.125,0.1326,0.1444,0.1744,0.1387,0.144,0.1431,0.1618,0.1835,0.1788,0.1413,0.149,0.1448,0.1704,0.1966
5.5,0.1393,0.1925,0.3033,0.4278,0.3713,0.297,0.302,0.3072,0.4175,0.4677,0.2802,0.3183,0.3697,0.1431,0.1212,0.1234,0.1241,0.1303,0.1368,0.1708,0.1375,0.1439,0.142,0.1609,0.1789,0.1759,0.1399,0.1493,0.1438,0.170500000000001,0.1911
5.6,0.1341,0.1903,0.3007,0.4219,0.3709,0.2967,0.2999,0.304,0.4145,0.4653,0.2763,0.3183,0.3679,0.1397,0.1159,0.1178,0.1188,0.124799999999999,0.1341,0.1662,0.1318,0.1375,0.1356,0.1566,0.1745,0.1713,0.1341,0.1432,0.138,0.1648,0.188700000000001
5.7,0.1353,0.1864,0.2949,0.4165,0.3699,0.2972,0.2987,0.3004,0.4121,0.4651,0.2738,0.3127,0.366,0.1354,0.1147,0.1178,0.1182,0.1213,0.13,0.1639,0.1299,0.1385,0.1356,0.1522,0.1708,0.1699,0.1334,0.142900000000001,0.1383,0.160099999999999,0.1839
5.8,0.1323,0.1832,0.2893,0.4108,0.3697,0.2958,0.2973,0.2981,0.4084,0.4633,0.2736,0.309,0.364,0.1307,0.1086,0.1116,0.1123,0.1194,0.1267,0.16,0.1235,0.1314,0.1303,0.1498,0.167,0.1646,0.1264,0.1362,0.1327,0.1585,0.1791
5.9,0.1326,0.18,0.2846,0.4053,0.368,0.2957,0.2972,0.2952,0.4073,0.4616,0.2696,0.3072,0.3603,0.1279,0.1084,0.1096,0.1087,0.1168,0.1233,0.1557,0.1237,0.1307,0.1259,0.1469,0.1639,0.1605,0.1267,0.1351,0.1283,0.157,0.1762
6,0.1303,0.177,0.2801,0.3971,0.3664,0.2946,0.2961,0.2938,0.3968,0.4403,0.2674,0.3054,0.3577,0.1271,0.1058,0.1062,0.1077,0.1132,0.1204,0.154,0.1211,0.1267,0.1256,0.1425,0.16,0.16,0.1239,0.1322,0.1282,0.1517,0.1717
6.1,0.1241,0.1757,0.2755,0.3928,0.3654,0.2935,0.2952,0.2927,0.3954,0.4386,0.2633,0.3042,0.3579,0.1231,0.1042,0.1028,0.1063,0.1106,0.1204,0.1496,0.1178,0.1228,0.1242,0.1391,0.1561,0.156,0.1207,0.1279,0.1276,0.1476,0.169
6.2,0.1232,0.1703,0.272400000000001,0.3892,0.3644,0.2923,0.2934,0.2892,0.3962,0.4382,0.2635,0.3019,0.3557,0.121,0.1021,0.1024,0.1042,0.107,0.1155,0.147,0.116,0.1214,0.1209,0.1352,0.1534,0.153,0.1196,0.1267,0.123800000000001,0.1441,0.1645
6.3,0.1243,0.1684,0.2657,0.3873,0.3635,0.2919,0.2925,0.2859,0.3941,0.4364,0.2598,0.2987,0.3515,0.1179,0.0989999999999998,0.0993999999999999,0.0996999999999999,0.1022,0.109599999999999,0.1448,0.1144,0.1177,0.1158,0.1313,0.1464,0.15,0.1172,0.124,0.1186,0.1412,0.1609
6.4,0.1201,0.1648,0.2627,0.3821,0.3627,0.2922,0.2926,0.283,0.3934,0.4353,0.2576,0.2963,0.3503,0.1141,0.0946999999999996,0.0949999999999998,0.0964000000000003,0.0998999999999995,0.109,0.143,0.1096,0.1143,0.1136,0.1285,0.1478,0.1487,0.113,0.1203,0.117,0.1364,0.1595
6.5,0.1169,0.1639,0.2593,0.3786,0.3611,0.2907,0.2924,0.2787,0.3924,0.4348,0.2521,0.2916,0.3469,0.1114,0.0902999999999998,0.0915999999999998,0.0948999999999998,0.0940999999999999,0.1014,0.1386,0.1034,0.110000000000001,0.1104,0.1212,0.139,0.1447,0.1072,0.116,0.1132,0.1308,0.1524
6.6,0.1157,0.1613,0.2567,0.3724,0.3597,0.2898,0.2916,0.2754,0.3915,0.433,0.2506,0.2879,0.3412,0.1109,0.0907000000000001,0.0911999999999997,0.0934999999999997,0.0933000000000002,0.0978,0.1393,0.1048,0.109,0.1099,0.1209,0.1371,0.1447,0.1071,0.1137,0.1122,0.1297,0.1493
6.7,0.1152,0.1588,0.2536,0.3671,0.3599,0.2907,0.2919,0.2763,0.3907,0.4324,0.246,0.2878,0.3401,0.109,0.0881999999999999,0.0901000000000003,0.0925000000000001,0.0916999999999998,0.0995999999999995,0.1383,0.1029,0.1073,0.1093,0.1176,0.1345,0.1446,0.1053,0.1119,0.1119,0.1266,0.1478
6.8,0.113,0.1549,0.2485,0.364,0.3609,0.2893,0.2898,0.2727,0.389,0.433,0.2408,0.2845,0.3377,0.1068,0.0844999999999995,0.0865999999999998,0.0879999999999995,0.0886999999999997,0.0952000000000004,0.1336,0.0984000000000002,0.1046,0.1031,0.1158,0.1293,0.1393,0.1008,0.1091,0.1055,0.1246,0.1429
6.9,0.1094,0.1545,0.2462,0.3614,0.3602,0.2886,0.2891,0.2706,0.3865,0.4326,0.2402,0.2814,0.3353,0.1046,0.0851999999999999,0.0852999999999997,0.0863999999999998,0.0877999999999999,0.0944999999999997,0.1322,0.0987000000000005,0.1026,0.1017,0.1132,0.1304,0.138,0.101300000000001,0.107599999999999,0.1048,0.1204,0.1421
7,0.107,0.152,0.2397,0.3565,0.3569,0.2887,0.2883,0.2668,0.3761,0.4309,0.237,0.2778,0.3329,0.0999999999999994,0.0797000000000003,0.0812,0.0826,0.0832000000000001,0.0900999999999993,0.1293,0.0943000000000004,0.0992999999999996,0.0980999999999996,0.1089,0.1244,0.135,0.0970000000000003,0.1038,0.1009,0.1166,0.1364
7.1,0.1059,0.1487,0.2347,0.3506,0.3567,0.2875,0.2878,0.2668,0.3765,0.4314,0.2374,0.2786,0.3292,0.096,0.0784999999999996,0.0799,0.0805999999999993,0.0829999999999999,0.0900999999999996,0.1275,0.0944000000000006,0.0976000000000002,0.0969,0.1071,0.123,0.1331,0.0969000000000001,0.1029,0.0998000000000002,0.1153,0.1363
7.2,0.1052,0.1466,0.2314,0.3467,0.3557,0.2865,0.2878,0.2637,0.3739,0.4288,0.2341,0.2753,0.3268,0.0941,0.0762,0.0750999999999997,0.0774000000000004,0.0804999999999996,0.0863999999999996,0.1234,0.0920000000000004,0.0934999999999993,0.0922999999999997,0.1034,0.1199,0.13,0.0944000000000003,0.0987999999999996,0.0947999999999999,0.1114,0.1316
7.3,0.104,0.1457,0.2277,0.3407,0.3541,0.2858,0.2874,0.2607,0.3725,0.4275,0.2313,0.2707,0.3239,0.0902999999999996,0.0729,0.0739,0.0741999999999997,0.0791999999999998,0.0858999999999999,0.1197,0.0880000000000004,0.0906999999999996,0.0900999999999995,0.1029,0.1182,0.1262,0.0912000000000003,0.0956999999999998,0.092999999999999,0.1097,0.1298
7.4,0.1011,0.1433,0.2245,0.339,0.3538,0.284700000000001,0.287,0.2569,0.3725,0.4261,0.2286,0.2677,0.321,0.0909999999999997,0.0720999999999996,0.074,0.0733999999999996,0.0777999999999998,0.0841,0.1196,0.0873000000000002,0.0905999999999998,0.0897,0.0998,0.1139,0.1258,0.0911000000000002,0.096,0.0929999999999995,0.1076,0.1263
7.5,0.1004,0.1404,0.2205,0.3345,0.3532,0.2848,0.2861,0.2554,0.3711,0.4257,0.2266,0.2671,0.3216,0.0873000000000002,0.0682999999999993,0.0714999999999999,0.0719999999999996,0.0749999999999996,0.0818999999999995,0.1175,0.0831000000000001,0.0888000000000001,0.0877999999999999,0.0971000000000002,0.1123,0.1242,0.0863,0.0934,0.0903999999999998,0.1052,0.1241
7.6,0.0982,0.1376,0.2169,0.3297,0.3521,0.2836,0.2853,0.252,0.3707,0.4249,0.2242,0.2639,0.3176,0.0844,0.0675000000000001,0.0707999999999994,0.0699999999999993,0.0742000000000002,0.0823999999999999,0.1132,0.0801999999999994,0.0869999999999999,0.0826,0.0975000000000001,0.1122,0.1202,0.0838999999999995,0.0928999999999999,0.0865,0.1048,0.1228
7.7,0.0998000000000002,0.1375,0.2102,0.3283,0.3514,0.2834,0.2849,0.2506,0.3713,0.4254,0.2231,0.2638,0.3164,0.0838999999999995,0.0656999999999996,0.0708999999999995,0.0681999999999996,0.0738999999999997,0.0792999999999999,0.110699999999999,0.0781999999999998,0.0871999999999994,0.0806999999999998,0.0964999999999999,0.1083,0.1173,0.0824999999999995,0.0926999999999997,0.0850999999999997,0.1046,0.1202
7.8,0.0995999999999997,0.1347,0.2071,0.3245,0.3505,0.2824,0.2851,0.2497,0.369,0.4232,0.2198,0.2616,0.3159,0.0830999999999997,0.0661,0.0701999999999997,0.0680999999999997,0.0717,0.0758999999999994,0.1114,0.0778999999999996,0.0864999999999998,0.0814000000000001,0.0933999999999996,0.104,0.1175,0.0824999999999995,0.0923,0.085,0.1009,0.1142
7.9,0.0971,0.1325,0.2056,0.3209,0.3503,0.283300000000001,0.284,0.2484,0.3681,0.422,0.2201,0.2609,0.3147,0.0823000000000002,0.0630999999999997,0.0688999999999996,0.0653999999999999,0.0711999999999995,0.0761999999999994,0.1085,0.0756999999999992,0.0830999999999992,0.0785999999999996,0.0914999999999996,0.1034,0.115,0.0801999999999997,0.0887999999999997,0.0821999999999997,0.0988999999999998,0.1143
8,0.0958999999999997,0.1317,0.2019,0.3182,0.3504,0.283300000000001,0.2838,0.2468,0.3539,0.4056,0.2186,0.2589,0.3104,0.0792,0.0611999999999995,0.0667999999999993,0.0627,0.0680999999999997,0.0747999999999996,0.106299999999999,0.0736999999999997,0.0828999999999992,0.0765999999999997,0.0889999999999995,0.101,0.1144,0.0774999999999997,0.0882999999999998,0.0802999999999997,0.0968999999999995,0.1122
8.1,0.0948999999999995,0.1298,0.1997,0.3131,0.349,0.2827,0.2841,0.246,0.3532,0.4031,0.2161,0.2565,0.3072,0.0755999999999999,0.0596999999999995,0.0653999999999999,0.0622999999999999,0.0677999999999997,0.0707999999999995,0.1026,0.0719999999999998,0.0814999999999998,0.0758999999999992,0.0895999999999997,0.0976,0.1103,0.0765,0.0862999999999997,0.0792999999999993,0.0956999999999998,0.1079
8.2,0.0939999999999995,0.1262,0.1953,0.3102,0.349,0.282,0.2831,0.2453,0.3531,0.4021,0.2183,0.2546,0.3056,0.0747999999999998,0.0597999999999999,0.0640000000000002,0.0623999999999999,0.0665999999999995,0.0689999999999992,0.1012,0.0725999999999999,0.0791999999999998,0.0751999999999999,0.0859000000000001,0.0959,0.1089,0.0757999999999995,0.0834999999999995,0.0791999999999996,0.0937000000000002,0.1073
8.3,0.0901999999999997,0.1264,0.1931,0.3059,0.3475,0.2817,0.2825,0.2446,0.3534,0.4007,0.2157,0.2552,0.3069,0.0734999999999999,0.0574999999999999,0.0606999999999995,0.0586,0.0637999999999996,0.0668000000000002,0.0988999999999991,0.0714999999999993,0.0770000000000002,0.0727999999999993,0.0864999999999999,0.0966000000000001,0.1049,0.0753999999999992,0.0810999999999998,0.0763999999999999,0.0934,0.1071
8.4,0.0884999999999998,0.1235,0.1912,0.3026,0.3476,0.2809,0.2827,0.2408,0.3529,0.4023,0.2131,0.2505,0.3047,0.0718,0.0561999999999999,0.0606,0.0585000000000001,0.0632999999999996,0.0667999999999997,0.0986999999999999,0.0691999999999996,0.0763999999999997,0.0721999999999994,0.0854999999999994,0.0953999999999995,0.1046,0.0733999999999998,0.0803999999999996,0.0755999999999993,0.0931999999999995,0.1061
8.5,0.0905999999999996,0.1224,0.1874,0.2999,0.3467,0.2814,0.2828,0.2378,0.3502,0.3998,0.2077,0.2488,0.3012,0.0677999999999999,0.0555999999999998,0.0583999999999999,0.0568,0.0612999999999997,0.0649999999999996,0.0947999999999998,0.0691999999999997,0.0721999999999997,0.0698999999999994,0.0834,0.0932999999999999,0.1024,0.0731999999999998,0.0771999999999999,0.0735000000000001,0.0906000000000001,0.1036
8.6,0.0884999999999998,0.120499999999999,0.1866,0.2979,0.3462,0.282,0.2809,0.2385,0.352,0.399,0.2066,0.2482,0.3018,0.0667999999999995,0.0546999999999997,0.0562999999999998,0.0565999999999995,0.0586999999999999,0.0623999999999999,0.0917999999999997,0.0677999999999997,0.0709999999999995,0.0702999999999997,0.0801999999999999,0.0911999999999996,0.1002,0.0707999999999999,0.0754999999999991,0.0733999999999999,0.0882000000000002,0.1008
8.7,0.0890000000000001,0.119,0.184,0.2937,0.3458,0.2805,0.2807,0.236399999999999,0.3512,0.3972,0.2033,0.2471,0.2994,0.0647999999999997,0.0532999999999998,0.0544999999999998,0.0541999999999995,0.0575999999999999,0.0609999999999999,0.0891999999999997,0.0662999999999999,0.0683,0.0687999999999999,0.0788000000000001,0.0886999999999998,0.0956999999999995,0.0706,0.0726999999999997,0.0722,0.0866000000000001,0.0987
8.8,0.0866999999999999,0.1172,0.181,0.287,0.3447,0.2799,0.2812,0.2347,0.3503,0.3968,0.2014,0.2462,0.2981,0.0640000000000001,0.0525000000000003,0.0546000000000002,0.0520999999999995,0.0554999999999999,0.0609999999999999,0.0874999999999995,0.0654999999999998,0.0668000000000002,0.0651999999999995,0.076,0.0864,0.0943999999999997,0.0692,0.0716000000000002,0.0687999999999996,0.0830999999999997,0.0966000000000001
8.9,0.0851,0.1144,0.1804,0.2838,0.3445,0.2795,0.2812,0.2321,0.3482,0.3937,0.1986,0.2437,0.2967,0.0635999999999999,0.0516999999999997,0.0537999999999996,0.0514999999999992,0.0555000000000002,0.0599999999999998,0.0871999999999996,0.0646000000000001,0.0657000000000001,0.0649000000000001,0.0751999999999999,0.0854999999999996,0.0938999999999999,0.0684000000000001,0.0705000000000002,0.0683000000000001,0.0827000000000002,0.0957999999999997
9,0.0870999999999996,0.113,0.1787,0.2811,0.3442,0.2784,0.2801,0.2281,0.3388,0.393,0.197299999999999,0.2411,0.2952,0.0613999999999999,0.0504000000000001,0.0525,0.0527999999999998,0.0536999999999999,0.0592,0.0840999999999995,0.0612999999999997,0.0649999999999994,0.0644999999999996,0.0725999999999994,0.0841999999999998,0.0906999999999997,0.0650999999999997,0.0701999999999997,0.0684999999999999,0.0799999999999998,0.0936999999999997
9.1,0.0858999999999999,0.1095,0.1747,0.2792,0.344,0.2779,0.2804,0.2284,0.3373,0.3917,0.1958,0.2407,0.2934,0.0621,0.0501999999999996,0.0513999999999996,0.0517,0.0526999999999999,0.0566999999999998,0.0839999999999993,0.0622000000000003,0.0642999999999998,0.0628999999999997,0.0711999999999997,0.0825999999999999,0.0906999999999999,0.0651000000000004,0.0680000000000003,0.0656999999999996,0.0768000000000001,0.0915000000000002
9.2,0.0862999999999999,0.1097,0.1718,0.2759,0.3426,0.278,0.279,0.2271,0.3345,0.3932,0.1973,0.2383,0.2906,0.0616999999999998,0.0483999999999998,0.0506,0.0501000000000004,0.0521,0.0564999999999997,0.0825999999999995,0.0594000000000005,0.0614999999999998,0.0597,0.0690000000000002,0.0793999999999997,0.0891999999999993,0.0618000000000005,0.0670999999999998,0.0635000000000001,0.0762999999999998,0.0894999999999999
9.3,0.0825000000000001,0.1083,0.1693,0.2741,0.3426,0.2783,0.2788,0.2269,0.3357,0.392,0.1952,0.2374,0.2904,0.0581999999999998,0.0479999999999999,0.0486999999999999,0.0484999999999998,0.0496999999999999,0.0550000000000003,0.0792999999999996,0.0587000000000001,0.0591999999999997,0.0580999999999997,0.0670000000000002,0.0766999999999995,0.0859999999999992,0.0620000000000002,0.0646,0.0620999999999998,0.0737999999999996,0.0877000000000001
9.4,0.0819999999999997,0.1074,0.1685,0.2691,0.3429,0.2773,0.2786,0.2242,0.3363,0.3919,0.1952,0.2365,0.2904,0.0564,0.046,0.0475000000000001,0.0479999999999996,0.0491000000000003,0.0543999999999998,0.0768000000000001,0.0567000000000004,0.0571000000000003,0.0576999999999995,0.0657,0.0773999999999997,0.0828000000000002,0.0588000000000005,0.0615000000000003,0.0611,0.0713999999999992,0.0866999999999999
9.5,0.0808999999999997,0.1062,0.1673,0.2657,0.342,0.2784,0.2778,0.2246,0.3343,0.3911,0.1936,0.2347,0.2878,0.0555,0.0455000000000002,0.0471,0.0468000000000001,0.0474999999999999,0.0526000000000008,0.0759999999999994,0.0548000000000006,0.0566999999999999,0.0551999999999998,0.0637999999999996,0.0738999999999996,0.0831999999999994,0.0572000000000006,0.0604000000000002,0.0583,0.0703,0.0826999999999998
9.6,0.0789999999999995,0.1054,0.1646,0.2648,0.3418,0.277,0.2782,0.2215,0.3313,0.3915,0.1903,0.2326,0.2833,0.0534,0.0455000000000004,0.0441000000000001,0.0455,0.0462000000000004,0.0505000000000001,0.0749999999999998,0.0548000000000006,0.0544999999999998,0.0547999999999998,0.0626999999999999,0.0726999999999997,0.0822000000000003,0.0572000000000004,0.0573999999999998,0.0577,0.0684999999999996,0.0803999999999999
9.7,0.0784999999999998,0.1042,0.1615,0.2634,0.3414,0.277,0.2781,0.2189,0.3324,0.3939,0.1881,0.2297,0.2826,0.0520000000000002,0.0426000000000005,0.0434000000000004,0.0431999999999998,0.0458999999999999,0.0499000000000001,0.0720999999999993,0.0519000000000007,0.0527000000000001,0.0533,0.0619999999999997,0.0694999999999995,0.0790999999999998,0.0551000000000005,0.0560999999999998,0.0566,0.0683999999999999,0.0794999999999995
9.8,0.0776999999999997,0.1048,0.1603,0.259,0.3417,0.2767,0.2767,0.2161,0.3315,0.3942,0.1878,0.2285,0.2803,0.0499000000000004,0.0418000000000001,0.0416000000000005,0.0421999999999995,0.0440000000000002,0.0491000000000003,0.0710999999999997,0.0514,0.0522000000000002,0.0521999999999998,0.0603,0.0695999999999997,0.0778999999999996,0.0546000000000002,0.0549000000000004,0.0548999999999998,0.0657999999999994,0.0793999999999998
9.9,0.0792999999999996,0.1033,0.1594,0.2573,0.34,0.2758,0.2768,0.2151,0.3308,0.3945,0.1861,0.2251,0.276500000000001,0.0482,0.0405000000000004,0.0404000000000004,0.0409999999999998,0.0442999999999999,0.0478000000000003,0.0680999999999997,0.0497999999999998,0.0513999999999999,0.0505,0.0589999999999994,0.0668,0.0758,0.0528000000000002,0.0541999999999999,0.054,0.0654999999999996,0.0764999999999999
10,0.0767999999999995,0.1034,0.156,0.2531,0.3407,0.2755,0.2765,0.2137,0.3221,0.3791,0.1827,0.2238,0.2751,0.0470999999999999,0.0399000000000004,0.0415000000000005,0.0403,0.0432000000000003,0.0468000000000002,0.0683,0.0488,0.0517000000000004,0.0494000000000001,0.0583000000000002,0.0660999999999998,0.0753999999999995,0.0522000000000002,0.055,0.0523000000000003,0.0641000000000002,0.0745999999999996


==> dataMS/pfs_results_scenario5_final.csv <==
T,pcs_hill (tau =0.8,pcs_aqd (nu =0.95,pcs_aqd (nu =0.99,pcs_aqd (nu =0.995,pcs_ber (nu =1.2582,pcs_ber (nu =1.5164,pcs_ber (nu =1.7746,pcs_cvar_ea (nu =0.95,pcs_cvar_ea (nu =0.99,pcs_cvar_ea (nu =0.995,pcs_eel_ea (nu =1.2582,pcs_eel_ea (nu =1.5164,pcs_eel_ea (nu =1.7746,alg2_0.95_mu+sigma,alg2_0.95_mu+2sigma,alg2_0.95_mu+3sigma,alg2_0.95_95%VaR,alg2_0.95_99%VaR,alg2_0.95_99.5%VaR,alg2_0.99_mu+sigma,alg2_0.99_mu+2sigma,alg2_0.99_mu+3sigma,alg2_0.99_95%VaR,alg2_0.99_99%VaR,alg2_0.99_99.5%VaR,alg2_0.995_mu+sigma,alg2_0.995_mu+2sigma,alg2_0.995_mu+3sigma,alg2_0.995_95%VaR,alg2_0.995_99%VaR,alg2_0.995_99.5%VaR
1,0.6481,0.5409,0.718,0.7641,0.7,0.6772,0.7387,0.5854,0.6376,0.659,0.554,0.6048,0.6555,0.5306,0.5592,0.5958,0.5467,0.592,0.6194,0.5294,0.5592,0.5956,0.5463,0.5919,0.6193,0.5293,0.5592,0.5955,0.5463,0.5918,0.6194
1.1,0.6271,0.511,0.7002,0.7511,0.6685,0.6358,0.6853,0.5811,0.6351,0.6543,0.5399,0.594,0.6416,0.4899,0.5188,0.5511,0.5184,0.5839,0.6126,0.4877,0.5183,0.5508,0.5179,0.5843,0.6134,0.4876,0.5183,0.5509,0.5178,0.5845,0.6134
1.2,0.6052,0.4859,0.6826,0.7397,0.6194,0.5758,0.6296,0.558,0.6243,0.6467,0.5249,0.5794,0.6236,0.4502,0.4747,0.5149,0.4766,0.5562,0.5789,0.4458,0.4723,0.5143,0.4738,0.5554,0.5783,0.4453,0.4721,0.5143,0.4735,0.5553,0.5781
1.3,0.593,0.4638,0.6671,0.7298,0.5797,0.5289,0.5823,0.5491,0.6158,0.6418,0.5084,0.5648,0.6105,0.4181,0.438,0.481,0.4433,0.5194,0.5444,0.4107,0.4351,0.4797,0.4402,0.5188,0.5435,0.4102,0.435,0.4796,0.44,0.5188,0.5434
1.4,0.581,0.4428,0.6512,0.7201,0.556,0.4932,0.5468,0.5304,0.6091,0.6333,0.492,0.5518,0.596,0.3926,0.4126,0.458,0.4142,0.503,0.5253,0.3831,0.4077,0.4558,0.4087,0.5007,0.5245,0.3825,0.4072,0.4558,0.4083,0.5008,0.5245
1.5,0.5784,0.4221,0.6371,0.7102,0.5276,0.4598,0.5136,0.522,0.6029,0.6291,0.4746,0.5367,0.5843,0.3665,0.3845,0.4323,0.3888,0.4785,0.511,0.3553,0.3785,0.4294,0.3822,0.4768,0.5093,0.355,0.3783,0.4292,0.3821,0.4766,0.5093
1.6,0.5755,0.4078,0.6204,0.7006,0.5134,0.4404,0.4883,0.5102,0.5989,0.6261,0.468,0.526,0.5772,0.3589,0.3711,0.4204,0.3719,0.4658,0.5027,0.3477,0.3639,0.417,0.3644,0.4631,0.5017,0.3464,0.3632,0.4167,0.3637,0.463,0.5018
1.7,0.5661,0.389,0.6065,0.6892,0.4902,0.4152,0.4652,0.5005,0.5934,0.6211,0.4566,0.516,0.5654,0.3435,0.3581,0.3971,0.3575,0.4446,0.4883,0.328,0.3484,0.3912,0.3467,0.4396,0.4843,0.3269,0.3479,0.3912,0.3463,0.4397,0.4846
1.8,0.564,0.3755,0.5934,0.6824,0.4723,0.3948,0.4475,0.4921,0.5901,0.6182,0.4461,0.5068,0.5573,0.3322,0.3398,0.3833,0.3413,0.4314,0.4748,0.3163,0.3282,0.3772,0.3297,0.4259,0.4712,0.3139,0.3271,0.3769,0.3287,0.425,0.4707
1.9,0.5627,0.3599,0.5825,0.672,0.4564,0.3806,0.4274,0.4857,0.59,0.6172,0.4368,0.4969,0.5489,0.313,0.3201,0.3628,0.3221,0.4215,0.4662,0.2965,0.3088,0.3565,0.3115,0.4162,0.4627,0.2953,0.3081,0.3562,0.3108,0.4158,0.4623
2,0.5612,0.3474,0.5743,0.6632,0.4438,0.3646,0.415,0.4666,0.5568,0.5817,0.4175,0.4816,0.5385,0.3063,0.3094,0.3514,0.3124,0.4083,0.4583,0.2887,0.2975,0.3442,0.2998,0.4029,0.4549,0.2863,0.2965,0.3435,0.2991,0.4024,0.4543
2.1,0.5521,0.3317,0.559,0.6566,0.4334,0.3585,0.4019,0.4608,0.5526,0.5794,0.4105,0.4728,0.5275,0.2958,0.2995,0.3403,0.3017,0.4048,0.4548,0.2759,0.2851,0.3322,0.2872,0.397,0.45,0.2737,0.2837,0.3318,0.2856,0.3967,0.4501
2.2,0.5511,0.3197,0.5489,0.6476,0.4235,0.344,0.3953,0.4504,0.5505,0.5765,0.4008,0.4611,0.5198,0.2838,0.2873,0.3255,0.2883,0.3874,0.4397,0.2626,0.2711,0.3167,0.2728,0.3805,0.436,0.2603,0.2695,0.3158,0.2713,0.38,0.4355
2.3,0.5463,0.3108,0.5373,0.6369,0.4123,0.3366,0.3816,0.4464,0.5503,0.5784,0.3941,0.4575,0.5158,0.2796,0.2803,0.3165,0.2812,0.3784,0.4285,0.2542,0.2603,0.3047,0.2609,0.3702,0.425,0.252,0.2592,0.304,0.2597,0.3697,0.4248
2.4,0.542,0.3029,0.5253,0.6281,0.4078,0.329,0.3736,0.4364,0.5479,0.5771,0.3862,0.4475,0.5096,0.2739,0.2739,0.3063,0.2752,0.3674,0.4264,0.2477,0.2526,0.294,0.2544,0.3591,0.422,0.2451,0.2504,0.2932,0.252300000000001,0.3584,0.4216
2.5,0.541,0.292,0.5122,0.6229,0.401,0.3238,0.366,0.4331,0.5486,0.5745,0.3751,0.4442,0.5081,0.2657,0.2637,0.2969,0.2652,0.3609,0.4131,0.2386,0.24,0.2829,0.243,0.3503,0.4072,0.2347,0.2378,0.282,0.2404,0.3497,0.4072
2.6,0.5342,0.2847,0.5039,0.6115,0.3923,0.3166,0.3578,0.4258,0.5441,0.5699,0.3701,0.4364,0.5023,0.2632,0.2575,0.2871,0.26,0.3535,0.4032,0.2371,0.2344,0.2735,0.2374,0.3426,0.3965,0.2327,0.2316,0.2725,0.2347,0.3418,0.3962
2.7,0.5337,0.2733,0.4921,0.604,0.3863,0.3073,0.3506,0.4238,0.5418,0.5675,0.3603,0.4306,0.4992,0.2562,0.2562,0.2832,0.2576,0.3463,0.4,0.2274,0.2303,0.2683,0.2336,0.3348,0.3926,0.2239,0.2279,0.2672,0.2314,0.334,0.3923
2.8,0.5289,0.2678,0.4834,0.5935,0.379,0.3061,0.3464,0.414,0.5391,0.5651,0.3536,0.4235,0.4922,0.2495,0.2459,0.2759,0.2486,0.3354,0.3901,0.2209,0.2209,0.261,0.2237,0.3241,0.3819,0.2179,0.2185,0.2599,0.2214,0.3233,0.3821
2.9,0.5282,0.2595,0.4752,0.5851,0.3728,0.3005,0.3395,0.4119,0.538,0.5649,0.3464,0.419,0.4853,0.2444,0.2411,0.2719,0.2442,0.3295,0.3853,0.2171,0.2167,0.2566,0.219,0.3172,0.3762,0.2135,0.2136,0.2552,0.2165,0.316,0.3758
3,0.5273,0.2484,0.4669,0.5773,0.3705,0.2944,0.3351,0.398,0.513,0.5591,0.3408,0.4102,0.4776,0.2391,0.2368,0.2641,0.2394,0.3216,0.3825,0.2097,0.2092,0.2468,0.2126,0.3093,0.3722,0.2068,0.2071,0.2459,0.2104,0.3085,0.3722
3.1,0.5232,0.2429,0.4584,0.5731,0.3684,0.2938,0.3314,0.3942,0.5098,0.5558,0.3353,0.4044,0.4694,0.2381,0.2343,0.2594,0.2358,0.3211,0.3789,0.2076,0.2062,0.242,0.2074,0.3074,0.3684,0.2039,0.203,0.2403,0.2042,0.3061,0.3678
3.2,0.5237,0.2361,0.4486,0.5621,0.3617,0.2894,0.3259,0.3851,0.5095,0.5566,0.3274,0.3982,0.4668,0.227,0.2237,0.2502,0.225,0.3075,0.3718,0.1986,0.197,0.2327,0.1984,0.2945,0.3613,0.1947,0.1939,0.2311,0.1952,0.2934,0.3606
3.3,0.5231,0.2317,0.438,0.5555,0.3574,0.2858,0.3222,0.3841,0.5055,0.5538,0.3193,0.3932,0.4616,0.2239,0.2209,0.2442,0.2214,0.3053,0.3621,0.1948,0.1924,0.2252,0.1928,0.2924,0.3531,0.1909,0.1897,0.2239,0.19,0.2915,0.3518
3.4,0.5222,0.2241,0.4285,0.5477,0.3544,0.2828,0.3171,0.3764,0.502,0.5538,0.3152,0.3856,0.4537,0.224,0.2181,0.2403,0.218,0.3003,0.3571,0.1958,0.1895,0.221,0.1889,0.288,0.3497,0.1914,0.186,0.2188,0.1853,0.2868,0.3483
3.5,0.5247,0.2177,0.421,0.5407,0.3513,0.2801,0.3128,0.3702,0.5022,0.5531,0.3047,0.3776,0.4497,0.222,0.2162,0.2335,0.2167,0.2937,0.3528,0.1929,0.187300000000001,0.2141,0.1873,0.2798,0.3436,0.1883,0.183500000000001,0.2113,0.1837,0.279,0.3427
3.6,0.5224,0.2122,0.4145,0.5316,0.3467,0.2782,0.3086,0.3663,0.5009,0.553,0.3005,0.3738,0.4477,0.2168,0.2124,0.2292,0.2129,0.2859,0.3455,0.1859,0.1817,0.2077,0.1824,0.2713,0.3346,0.1813,0.1781,0.2051,0.1786,0.2693,0.333
3.7,0.5228,0.2068,0.4056,0.5235,0.3459,0.276,0.307,0.3636,0.5003,0.5495,0.2977,0.3699,0.4455,0.2086,0.2063,0.2237,0.2068,0.2793,0.3378,0.1776,0.1753,0.2021,0.1762,0.2636,0.326,0.1723,0.171099999999999,0.1991,0.1715,0.2617,0.3239
3.8,0.5229,0.2011,0.3976,0.5174,0.3445,0.2732,0.3056,0.3546,0.5028,0.5501,0.2911,0.3656,0.4439,0.2107,0.206,0.2217,0.2073,0.2766,0.3336,0.1783,0.1735,0.198,0.1752,0.2617,0.3215,0.1737,0.1694,0.1953,0.1713,0.2595,0.3201
3.9,0.5185,0.1963,0.3897,0.5125,0.3432,0.2712,0.3014,0.3533,0.5042,0.552,0.2862,0.3632,0.4407,0.205300000000001,0.2039,0.2172,0.2029,0.2715,0.3297,0.1745,0.173,0.1951,0.1726,0.2565,0.3186,0.1695,0.1684,0.1916,0.1679,0.2546,0.3167
4,0.521,0.1921,0.3825,0.5065,0.3395,0.2699,0.2989,0.346,0.4817,0.523,0.281,0.3568,0.4349,0.2028,0.2015,0.2161,0.2006,0.2675,0.3265,0.1706,0.1687,0.1909,0.1683,0.2516,0.3132,0.1662,0.1645,0.1882,0.1641,0.25,0.312
4.1,0.5223,0.19,0.3741,0.4994,0.337,0.2689,0.297,0.343,0.482,0.5211,0.2769,0.3509,0.4334,0.199,0.1963,0.2087,0.1972,0.266,0.3226,0.1653,0.1616,0.1828,0.1625,0.247,0.3085,0.1602,0.1565,0.1797,0.1577,0.2451,0.3076
4.2,0.5245,0.1843,0.369,0.4953,0.3358,0.2666,0.2947,0.3407,0.4792,0.5193,0.273000000000001,0.3482,0.4283,0.1975,0.1949,0.2063,0.1949,0.2584,0.3154,0.1633,0.1597,0.1786,0.1598,0.2403,0.3023,0.1585,0.1553,0.1749,0.1553,0.2382,0.3002
4.3,0.5222,0.1836,0.3603,0.4885,0.3333,0.2642,0.2935,0.3375,0.4748,0.5159,0.2706,0.3412,0.4239,0.1949,0.1912,0.2018,0.1919,0.2565,0.3129,0.1617,0.1564,0.174,0.1573,0.2385,0.2987,0.1567,0.1517,0.1704,0.1526,0.236,0.2978
4.4,0.5172,0.1786,0.3543,0.4835,0.3308,0.2633,0.2919,0.3305,0.4759,0.5153,0.2662,0.3377,0.4195,0.1932,0.1909,0.2005,0.1913,0.2508,0.3053,0.1595,0.1558,0.1721,0.157,0.2321,0.2913,0.1547,0.1509,0.1687,0.152,0.2301,0.2902
4.5,0.5158,0.174300000000001,0.3472,0.4758,0.3281,0.2618,0.2886,0.3285,0.4743,0.5126,0.2585,0.3342,0.4137,0.1897,0.1869,0.1971,0.1892,0.247,0.3017,0.1543,0.1502,0.1668,0.1528,0.2258,0.2871,0.1492,0.1454,0.163,0.1477,0.2238,0.2857
4.6,0.5142,0.1698,0.3412,0.4708,0.3284,0.2602,0.2857,0.3223,0.474,0.5122,0.2563,0.3285,0.4106,0.1903,0.1867,0.1959,0.1884,0.2447,0.2965,0.1545,0.1494,0.1657,0.1515,0.2238,0.2821,0.1501,0.1451,0.1626,0.1471,0.2225,0.2814
4.7,0.5167,0.1664,0.3359,0.4665,0.3269,0.2586,0.2845,0.3198,0.4723,0.5109,0.2505,0.325,0.4047,0.1862,0.1833,0.1896,0.185,0.2377,0.2931,0.15,0.1457,0.1594,0.1477,0.2159,0.2782,0.1455,0.1411,0.1558,0.1431,0.2142,0.2771
4.8,0.5142,0.1634,0.3324,0.4622,0.325,0.2593,0.2839,0.3136,0.47,0.5111,0.2454,0.3209,0.4005,0.1851,0.1816,0.1886,0.1832,0.2323,0.292,0.1487,0.1439,0.1574,0.1458,0.212,0.2773,0.1429,0.1382,0.1536,0.1401,0.21,0.2756
4.9,0.513,0.1581,0.3271,0.4557,0.3234,0.258,0.2829,0.3118,0.4683,0.5079,0.242,0.3173,0.3963,0.1827,0.1788,0.1839,0.1805,0.2281,0.2856,0.1459,0.1412,0.151900000000001,0.1431,0.2067,0.2703,0.1405,0.1357,0.1477,0.1375,0.2041,0.2691
5,0.5088,0.1564,0.3211,0.4512,0.3227,0.2554,0.2816,0.3062,0.4494,0.5061,0.238,0.3121,0.3936,0.1838,0.1794,0.1854,0.1812,0.2266,0.2858,0.1438,0.1388,0.1508,0.1408,0.204,0.2684,0.1391,0.134000000000001,0.1472,0.136,0.2016,0.2672
5.1,0.5087,0.1535,0.3155,0.4451,0.3202,0.2552,0.279,0.3023,0.4495,0.5064,0.2318,0.3077,0.39,0.1791,0.176,0.1828,0.1765,0.2226,0.2795,0.1407,0.1367,0.1489,0.1373,0.2014,0.2627,0.1358,0.1316,0.1454,0.1322,0.1987,0.2613
5.2,0.5156,0.1496,0.3078,0.4415,0.3209,0.2533,0.2794,0.2961,0.4464,0.505,0.2293,0.3034,0.3861,0.1774,0.1739,0.1807,0.175900000000001,0.2187,0.2778,0.1399,0.135,0.1475,0.137,0.1963,0.2599,0.1344,0.1294,0.143,0.1314,0.194,0.2583
5.3,0.5135,0.1474,0.3018,0.4342,0.3187,0.2529,0.2768,0.2935,0.4483,0.5065,0.2229,0.2986,0.3831,0.1777,0.1742,0.1818,0.1758,0.2172,0.276,0.138000000000001,0.1337,0.1463,0.1354,0.1933,0.258,0.132600000000001,0.1282,0.142,0.13,0.1914,0.256
5.4,0.5135,0.1436,0.2954,0.4295,0.3172,0.2525,0.2757,0.2862,0.4474,0.5044,0.22,0.2944,0.3783,0.1732,0.1682,0.1753,0.1684,0.212499999999999,0.2687,0.1368,0.1308,0.1414,0.131,0.1897,0.2512,0.1304,0.1242,0.1366,0.1245,0.1869,0.2486
5.5,0.5111,0.1399,0.2914,0.4259,0.3163,0.2511,0.2754,0.2846,0.4496,0.5034,0.2156,0.291,0.3774,0.1746,0.1697,0.176,0.1697,0.2107,0.2679,0.135900000000001,0.13,0.1412,0.1303,0.1865,0.2492,0.1304,0.124500000000001,0.1368,0.1248,0.1846,0.2471
5.6,0.5115,0.1373,0.2874,0.4224,0.3137,0.2514,0.2737,0.2819,0.4486,0.5022,0.2131,0.2895,0.3749,0.1693,0.1643,0.1699,0.165,0.2052,0.262,0.1316,0.126,0.1356,0.1269,0.181,0.2434,0.125,0.1194,0.1306,0.1204,0.1786,0.2414
5.7,0.5103,0.1327,0.2822,0.4181,0.3147,0.2496,0.2733,0.2813,0.4474,0.5001,0.213,0.2865,0.3697,0.1681,0.165,0.1682,0.1649,0.2037,0.2569,0.1294,0.1256,0.1326,0.1256,0.1795,0.2391,0.1238,0.12,0.1286,0.1201,0.1772,0.2372
5.8,0.515,0.1315,0.2767,0.4134,0.3123,0.248699999999999,0.2719,0.2753,0.4477,0.4991,0.209499999999999,0.2833,0.3691,0.1658,0.1626,0.1679,0.1634,0.1994,0.2508,0.1272,0.1233,0.1324,0.1242,0.1752,0.2318,0.1207,0.1166,0.1275,0.1176,0.172,0.2298
5.9,0.5135,0.1297,0.2721,0.4077,0.3126,0.2485,0.2706,0.2725,0.4441,0.4972,0.2054,0.2815,0.3634,0.1626,0.1599,0.1654,0.1595,0.1958,0.2488,0.1242,0.1208,0.1288,0.1204,0.1703,0.2283,0.1177,0.1142,0.1234,0.1139,0.1675,0.2263
6,0.5124,0.1265,0.269,0.4028,0.3106,0.2486,0.2698,0.2703,0.4314,0.4799,0.2057,0.2786,0.3627,0.1619,0.1591,0.1633,0.1591,0.1927,0.2478,0.1221,0.1186,0.1256,0.1188,0.1668,0.2271,0.117,0.113499999999999,0.1222,0.1137,0.1643,0.2252
6.1,0.5098,0.1236,0.2656,0.396,0.3096,0.2482,0.2684,0.2692,0.431,0.4794,0.2026,0.2747,0.361,0.163500000000001,0.1596,0.1647,0.1596,0.1933,0.2462,0.123400000000001,0.1186,0.1257,0.1188,0.1667,0.224,0.1178,0.113,0.1215,0.1132,0.1641,0.2216
6.2,0.5083,0.1212,0.2603,0.3914,0.3075,0.2472,0.2679,0.2662,0.4283,0.4764,0.2007,0.2727,0.357,0.1648,0.1613,0.1664,0.1614,0.1954,0.2483,0.124,0.119499999999999,0.127599999999999,0.12,0.1678,0.2255,0.1185,0.114,0.1234,0.1145,0.1656,0.2233
6.3,0.5052,0.1183,0.2577,0.387,0.3079,0.2462,0.2662,0.263,0.4274,0.4747,0.1963,0.2696,0.3535,0.1647,0.1611,0.1649,0.1608,0.1943,0.2502,0.1242,0.1202,0.126900000000001,0.12,0.166199999999999,0.2283,0.1191,0.1149,0.1224,0.1148,0.163899999999999,0.226
6.4,0.5042,0.115800000000001,0.2534,0.3847,0.3073,0.245,0.2666,0.2574,0.426599999999999,0.4757,0.1934,0.2649,0.3517,0.1626,0.1596,0.162,0.159500000000001,0.191,0.248,0.1227,0.1191,0.1241,0.1195,0.1628,0.2256,0.1173,0.1133,0.119,0.1137,0.1601,0.2233
6.5,0.5055,0.1144,0.2499,0.3789,0.3069,0.2452,0.2648,0.258000000000001,0.4268,0.4744,0.192500000000001,0.2631,0.3501,0.1629,0.1598,0.1621,0.1604,0.1897,0.2459,0.1224,0.1186,0.1233,0.1196,0.1606,0.223,0.1168,0.1128,0.1179,0.1141,0.1579,0.2206
6.6,0.5032,0.1124,0.2455,0.3742,0.3059,0.2445,0.2636,0.255,0.4273,0.4758,0.1885,0.2596,0.3472,0.1634,0.1595,0.1615,0.1594,0.1868,0.2409,0.1221,0.1174,0.1222,0.1178,0.1574,0.2181,0.117,0.1122,0.1177,0.1126,0.1548,0.2156
6.7,0.509,0.1112,0.2418,0.3685,0.305,0.2448,0.2626,0.2539,0.4252,0.474,0.1907,0.2582,0.3427,0.1643,0.1607,0.1629,0.1615,0.1867,0.2386,0.1226,0.118700000000001,0.1234,0.1196,0.157,0.215,0.1176,0.1135,0.1191,0.1145,0.1544,0.213
6.8,0.5081,0.1097,0.237,0.3658,0.3055,0.2431,0.2635,0.2515,0.4238,0.4739,0.188,0.2553,0.3408,0.1602,0.1566,0.1585,0.1571,0.1827,0.237599999999999,0.1206,0.1162,0.1205,0.1169,0.1543,0.2147,0.116,0.111499999999999,0.1164,0.1123,0.1516,0.2124
6.9,0.5061,0.1076,0.234,0.3597,0.3051,0.2428,0.2613,0.2502,0.4223,0.474,0.1855,0.2538,0.3392,0.1616,0.1572,0.1601,0.1574,0.1832,0.2366,0.122,0.117,0.1221,0.1173,0.1539,0.2141,0.117,0.1117,0.1175,0.112,0.1512,0.2118
7,0.5074,0.1055,0.2324,0.3573,0.3042,0.2427,0.2612,0.2463,0.4065,0.4732,0.1807,0.2525,0.3365,0.1587,0.155,0.1579,0.1551,0.1814,0.2328,0.1199,0.115,0.1191,0.1153,0.1512,0.2102,0.1145,0.1097,0.1142,0.11,0.1483,0.2078
7.1,0.5044,0.1016,0.229,0.3551,0.3041,0.2419,0.2607,0.2425,0.4052,0.4713,0.1781,0.2475,0.3329,0.1583,0.1554,0.1577,0.1553,0.1794,0.2308,0.1194,0.116,0.1196,0.1159,0.1504,0.2094,0.1134,0.1101,0.1141,0.1101,0.1474,0.2067
7.2,0.505,0.1015,0.2241,0.3504,0.304,0.241,0.2599,0.2392,0.404,0.4718,0.1751,0.2454,0.331,0.1566,0.1541,0.1565,0.1534,0.1778,0.2288,0.12,0.1165,0.1206,0.116,0.149,0.2073,0.1139,0.1104,0.115,0.1099,0.1457,0.2047
7.3,0.504,0.0985999999999997,0.2205,0.349,0.303,0.241,0.2583,0.238400000000001,0.4039,0.4712,0.1745,0.2442,0.3296,0.157,0.154,0.1578,0.1543,0.1791,0.2282,0.121,0.1166,0.1216,0.1173,0.1511,0.2075,0.1148,0.1103,0.1161,0.1109,0.148,0.2052
7.4,0.5049,0.0964999999999998,0.2172,0.3471,0.3029,0.2399,0.2588,0.2359,0.4021,0.4703,0.1709,0.2432,0.326700000000001,0.1562,0.154400000000001,0.157,0.154500000000001,0.178,0.2244,0.1175,0.1143,0.1185,0.1146,0.1484,0.2017,0.1116,0.1085,0.1134,0.1088,0.1453,0.1998
7.5,0.5011,0.0951000000000001,0.2148,0.3447,0.3018,0.2401,0.2574,0.2345,0.4035,0.4714,0.1674,0.2391,0.3256,0.1549,0.1533,0.1564,0.1539,0.1769,0.2248,0.1156,0.1128,0.117900000000001,0.1137,0.1451,0.2011,0.1102,0.1072,0.1129,0.1081,0.1421,0.199
7.6,0.5025,0.0943999999999996,0.2108,0.3411,0.3022,0.2388,0.2563,0.2288,0.4015,0.4697,0.1673,0.2348,0.3241,0.1531,0.1516,0.1543,0.1517,0.1743,0.2233,0.1152,0.1128,0.1167,0.1132,0.1443,0.2011,0.1095,0.107,0.1116,0.1075,0.141,0.1989
7.7,0.5011,0.0938000000000001,0.2067,0.3373,0.3022,0.2381,0.2569,0.2309,0.4052,0.4691,0.1642,0.2347,0.3226,0.1531,0.1524,0.1548,0.1519,0.1757,0.2226,0.1146,0.1127,0.1164,0.1129,0.1447,0.1997,0.1097,0.1077,0.112,0.108,0.1415,0.1979
7.8,0.5006,0.0920000000000001,0.2044,0.334,0.3015,0.2376,0.2559,0.2268,0.4045,0.4685,0.1603,0.2312,0.3189,0.1547,0.1524,0.1533,0.152,0.1715,0.2201,0.1132,0.11,0.112,0.1101,0.1383,0.1946,0.1066,0.1033,0.1057,0.1034,0.134100000000001,0.1918
7.9,0.5058,0.0909000000000002,0.2013,0.3304,0.2996,0.2369,0.2559,0.2271,0.4046,0.4685,0.1586,0.2321,0.317,0.1557,0.1536,0.1545,0.1536,0.173,0.2174,0.1134,0.1106,0.1123,0.1109,0.1398,0.1917,0.1071,0.1041,0.1066,0.1044,0.1359,0.1893
8,0.504,0.0869999999999996,0.2017,0.3281,0.2987,0.2365,0.2558,0.2215,0.3932,0.4492,0.1561,0.2272,0.3148,0.1517,0.1501,0.1511,0.1499,0.1698,0.2124,0.108699999999999,0.1061,0.108,0.1063,0.1362,0.1861,0.103099999999999,0.1004,0.1029,0.1006,0.1323,0.1843
8.1,0.4997,0.0847999999999999,0.1973,0.3241,0.2982,0.2359,0.255,0.2203,0.3921,0.4481,0.1555,0.2234,0.312,0.1513,0.1491,0.15,0.1492,0.1674,0.212,0.1093,0.1066,0.1087,0.1071,0.133799999999999,0.1873,0.1033,0.1004,0.103,0.1009,0.1302,0.1847
8.2,0.5,0.0845999999999996,0.195,0.322,0.2979,0.2351,0.2545,0.2168,0.3911,0.4484,0.1538,0.2202,0.3081,0.1502,0.1492,0.1495,0.1492,0.168,0.2101,0.1073,0.1056,0.1073,0.1059,0.1337,0.1848,0.1007,0.0988999999999995,0.1011,0.0991999999999997,0.1295,0.1815
8.3,0.5042,0.0836999999999993,0.1924,0.3155,0.2967,0.2344,0.2538,0.2172,0.3913,0.4486,0.1544,0.2207,0.3078,0.1496,0.148,0.1488,0.1483,0.1663,0.2102,0.109,0.1065,0.1085,0.1072,0.1328,0.1849,0.1023,0.0997000000000001,0.1019,0.1004,0.1286,0.1821
8.4,0.4964,0.0829999999999994,0.1902,0.3127,0.2972,0.234,0.254,0.2134,0.3909,0.4487,0.1521,0.2191,0.3051,0.1515,0.1487,0.1508,0.1491,0.1647,0.2088,0.1095,0.105999999999999,0.1095,0.1068,0.1313,0.1831,0.1027,0.0990000000000001,0.1028,0.0997999999999997,0.126599999999999,0.18
8.5,0.4969,0.0810999999999999,0.1882,0.3088,0.2959,0.2342,0.2537,0.2117,0.3899,0.4478,0.151,0.216,0.3026,0.1474,0.1471,0.1478,0.1468,0.1621,0.2042,0.104599999999999,0.104,0.1053,0.103899999999999,0.1278,0.1787,0.0982000000000002,0.0974,0.0989999999999998,0.0973999999999999,0.1232,0.1763
8.6,0.4942,0.0794000000000001,0.1871,0.3078,0.2956,0.2344,0.2527,0.209,0.3882,0.4459,0.1485,0.2138,0.2981,0.1506,0.1501,0.1502,0.1501,0.1635,0.2075,0.107,0.1058,0.1069,0.1059,0.1281,0.1813,0.1002,0.0987,0.1004,0.0990000000000002,0.1234,0.178
8.7,0.4944,0.0768000000000003,0.1838,0.3032,0.2961,0.2338,0.2522,0.2048,0.385,0.4455,0.1463,0.2108,0.2932,0.1483,0.1478,0.148,0.1475,0.1612,0.2051,0.1059,0.1042,0.1052,0.1042,0.1262,0.1785,0.0993999999999994,0.0975999999999996,0.0990000000000001,0.0976999999999998,0.1215,0.1754
8.8,0.4964,0.0753,0.1815,0.3004,0.2952,0.2328,0.2529,0.2012,0.3831,0.4453,0.1435,0.2074,0.2901,0.1467,0.1454,0.146,0.1452,0.1598,0.2018,0.1043,0.1026,0.1037,0.1025,0.1254,0.1763,0.0979999999999995,0.0960999999999995,0.0978,0.0961999999999997,0.1209,0.1737
8.9,0.4956,0.0752000000000002,0.1798,0.2973,0.2944,0.2332,0.2526,0.2007,0.3808,0.4427,0.1412,0.2055,0.2869,0.1478,0.1469,0.1473,0.1477,0.160700000000001,0.2017,0.1039,0.1024,0.1034,0.1034,0.124900000000001,0.1744,0.0976999999999996,0.0961999999999992,0.0974999999999995,0.0972999999999993,0.1201,0.1716
9,0.495,0.0744999999999998,0.178,0.2947,0.2942,0.2324,0.2526,0.1977,0.3709,0.4442,0.1404,0.2048,0.2854,0.148,0.1467,0.1478,0.1474,0.1593,0.2001,0.1034,0.1018,0.1031,0.1025,0.1221,0.173,0.0969000000000001,0.0953999999999999,0.0971,0.0960999999999995,0.1177,0.17
9.1,0.4953,0.0727000000000001,0.176,0.2912,0.2938,0.2322,0.2516,0.198300000000001,0.3717,0.4439,0.1417,0.2024,0.2846,0.1486,0.148,0.1496,0.1487,0.161,0.2004,0.1027,0.101999999999999,0.1037,0.102599999999999,0.1232,0.172,0.0956999999999999,0.0948999999999998,0.0966999999999995,0.0955999999999999,0.1182,0.1681
9.2,0.5003,0.0714999999999998,0.1734,0.2875,0.2942,0.2322,0.2505,0.1947,0.3702,0.4434,0.1397,0.1999,0.2836,0.1472,0.1471,0.1481,0.1469,0.1594,0.1985,0.1023,0.1017,0.103,0.1015,0.1226,0.1701,0.0947,0.0940999999999999,0.0958999999999998,0.0938999999999998,0.117,0.1653
9.3,0.497,0.0690999999999999,0.1705,0.2845,0.2943,0.2324,0.2508,0.1945,0.3693,0.4442,0.1385,0.1987,0.2823,0.1468,0.1456,0.1469,0.1456,0.1579,0.1973,0.1023,0.1008,0.1026,0.101,0.1211,0.1688,0.0956,0.0941,0.0962999999999998,0.0942999999999998,0.1169,0.1657
9.4,0.4964,0.0682,0.1707,0.2825,0.2933,0.2324,0.2503,0.191900000000001,0.3685,0.4446,0.1364,0.1961,0.2808,0.148,0.1474,0.1485,0.147200000000001,0.1593,0.1976,0.102100000000001,0.101100000000001,0.1025,0.101100000000001,0.1206,0.1681,0.0947999999999999,0.0938000000000003,0.0956000000000004,0.0938000000000001,0.1154,0.164
9.5,0.4964,0.0675999999999997,0.1692,0.2802,0.2927,0.2324,0.2493,0.1893,0.3677,0.4425,0.1346,0.194,0.2781,0.1478,0.1466,0.1485,0.1468,0.1576,0.1964,0.1007,0.0995,0.1015,0.0997999999999998,0.1182,0.166,0.0931000000000001,0.0918999999999996,0.0939999999999993,0.0921999999999996,0.1124,0.1617
9.6,0.496,0.0657999999999999,0.1686,0.2792,0.292,0.2323,0.2501,0.1861,0.3678,0.4426,0.132,0.190099999999999,0.275,0.1454,0.1441,0.1456,0.144399999999999,0.1547,0.1936,0.0981999999999998,0.0967000000000001,0.0983999999999999,0.0970000000000002,0.1147,0.163700000000001,0.0921000000000001,0.0906000000000005,0.0926,0.0909000000000003,0.1106,0.1605
9.7,0.499,0.0651,0.1659,0.2752,0.2915,0.2318,0.249,0.1847,0.367,0.4436,0.1303,0.1885,0.2722,0.1465,0.1457,0.1465,0.1457,0.157400000000001,0.192800000000001,0.0999999999999999,0.0991999999999997,0.1001,0.0990999999999996,0.1169,0.1618,0.0938999999999998,0.0929999999999999,0.0938999999999998,0.0928999999999999,0.1124,0.1584
9.8,0.4955,0.0635999999999995,0.1649,0.2722,0.2906,0.2314,0.2491,0.1803,0.3679,0.445,0.1286,0.1848,0.2708,0.1477,0.1466,0.1474,0.147,0.1564,0.1942,0.1009,0.0994999999999995,0.1009,0.0999999999999999,0.1149,0.1628,0.0943999999999999,0.0929999999999995,0.0944999999999991,0.0934999999999997,0.1104,0.1597
9.9,0.496,0.0622999999999998,0.1614,0.2693,0.2904,0.2305,0.2491,0.1797,0.3702,0.4453,0.1254,0.1831,0.2669,0.1505,0.1489,0.1487,0.1488,0.1597,0.1932,0.102099999999999,0.1003,0.1002,0.1002,0.1174,0.1608,0.0960999999999997,0.0942999999999999,0.0946000000000004,0.0941999999999994,0.1133,0.1578
10,0.4958,0.0609000000000002,0.1611,0.2671,0.2896,0.2301,0.2479,0.1768,0.3588,0.4265,0.1237,0.1828,0.2656,0.1501,0.1495,0.1497,0.1488,0.1588,0.1934,0.0994999999999997,0.0983999999999997,0.0987000000000002,0.0977999999999999,0.1135,0.1578,0.0921,0.0908000000000001,0.0915000000000004,0.0902000000000001,0.1086,0.1542


==> dataMS/pfs_results_scenario6_final.csv <==
T,pcs_hill (tau =0.8,pcs_aqd (nu =0.95,pcs_aqd (nu =0.99,pcs_aqd (nu =0.995,pcs_ber (nu =2.2331,pcs_ber (nu =3.4076,pcs_ber (nu =4.5821,pcs_cvar_ea (nu =0.95,pcs_cvar_ea (nu =0.99,pcs_cvar_ea (nu =0.995,pcs_eel_ea (nu =2.2331,pcs_eel_ea (nu =3.4076,pcs_eel_ea (nu =4.5821,alg2_0.95_mu+sigma,alg2_0.95_mu+2sigma,alg2_0.95_mu+3sigma,alg2_0.95_95%VaR,alg2_0.95_99%VaR,alg2_0.95_99.5%VaR,alg2_0.99_mu+sigma,alg2_0.99_mu+2sigma,alg2_0.99_mu+3sigma,alg2_0.99_95%VaR,alg2_0.99_99%VaR,alg2_0.99_99.5%VaR,alg2_0.995_mu+sigma,alg2_0.995_mu+2sigma,alg2_0.995_mu+3sigma,alg2_0.995_95%VaR,alg2_0.995_99%VaR,alg2_0.995_99.5%VaR
1,0.7141,0.5994,0.7561,0.7859,0.6676,0.6942,0.7618,0.5945,0.6341,0.6553,0.5724,0.612,0.6764,0.643,0.6533,0.6695,0.6473,0.6599,0.6802,0.6427,0.6532,0.6694,0.6472,0.6598,0.6802,0.6427,0.6532,0.6694,0.6472,0.6598,0.6802
1.1,0.7025,0.5756,0.744,0.7792,0.631,0.651,0.6958,0.5871,0.6267,0.6491,0.5583,0.6014,0.6553,0.6245,0.6304,0.6426,0.627,0.6614,0.6781,0.624,0.6302,0.6427,0.6267,0.6615,0.678,0.624,0.6302,0.6427,0.6267,0.6615,0.678
1.2,0.6745,0.5532,0.7358,0.7719,0.5864,0.5969,0.6574,0.5701,0.6198,0.6459,0.5442,0.5902,0.6409,0.6004,0.6095,0.6257,0.6048,0.6377,0.6514,0.5998,0.609,0.6255,0.6044,0.6374,0.6513,0.5998,0.609,0.6255,0.6044,0.6374,0.6513
1.3,0.6701,0.5353,0.7243,0.7645,0.5506,0.5516,0.6219,0.5628,0.6146,0.6406,0.5304,0.5778,0.628,0.5889,0.5962,0.6171,0.595,0.6284,0.6391,0.5879,0.5957,0.6166,0.5947,0.6279,0.6389,0.588,0.5957,0.6166,0.5947,0.6279,0.6389
1.4,0.6536,0.5141,0.7106,0.7558,0.5198,0.5214,0.5875,0.5495,0.6082,0.6333,0.5204,0.5681,0.6127,0.5677,0.5802,0.601,0.5794,0.6159,0.6262,0.5669,0.5793,0.6008,0.5783,0.6156,0.6263,0.5668,0.5793,0.6008,0.5783,0.6156,0.6264
1.5,0.6472,0.4962,0.7005,0.7466,0.5004,0.4951,0.5625,0.5451,0.6061,0.6322,0.5134,0.5627,0.6049,0.552,0.5673,0.5959,0.564,0.6032,0.617,0.5515,0.5676,0.5959,0.5639,0.603,0.6169,0.5514,0.5675,0.5959,0.5638,0.603,0.6169
1.6,0.6397,0.48,0.6877,0.7424,0.4765,0.478,0.5434,0.5343,0.6046,0.6323,0.508,0.5543,0.5977,0.5415,0.5526,0.5776,0.5504,0.5934,0.6045,0.5396,0.5523,0.5775,0.5496,0.5931,0.604,0.5396,0.5523,0.5775,0.5496,0.5931,0.604
1.7,0.6291,0.4621,0.6748,0.7336,0.4638,0.4633,0.52,0.5316,0.6026,0.6274,0.5013,0.5482,0.5919,0.5275,0.5418,0.5657,0.5401,0.5844,0.5983,0.5264,0.5408,0.5651,0.5386,0.5842,0.5978,0.5261,0.5407,0.5651,0.5386,0.5841,0.5978
1.8,0.6233,0.4481,0.6659,0.7289,0.4493,0.4464,0.5097,0.5191,0.5997,0.6233,0.4903,0.541,0.5829,0.512,0.5315,0.557,0.5249,0.5714,0.5903,0.5099,0.53,0.5562,0.5231,0.5709,0.5896,0.5096,0.5299,0.5562,0.5231,0.5708,0.5895
1.9,0.6219,0.4375,0.6535,0.7231,0.4346,0.4337,0.4927,0.515,0.5942,0.6187,0.4803,0.5329,0.5751,0.5005,0.5162,0.5436,0.5095,0.5594,0.578,0.4979,0.5147,0.543,0.5076,0.559,0.5777,0.4977,0.5146,0.5431,0.5075,0.5591,0.5776
2,0.6163,0.4265,0.646,0.7154,0.4225,0.4206,0.4771,0.5051,0.5685,0.5896,0.4757,0.525,0.5695,0.4908,0.509,0.5395,0.5052,0.5547,0.5756,0.4881,0.5072,0.5387,0.5034,0.5547,0.5752,0.4874,0.5069,0.5384,0.5029,0.5547,0.5753
2.1,0.6131,0.4116,0.6351,0.7057,0.4123,0.4143,0.4642,0.5017,0.5681,0.5875,0.4683,0.5209,0.5653,0.4869,0.504,0.528,0.4988,0.5489,0.5729,0.4826,0.5025,0.527,0.4965,0.5482,0.5722,0.4823,0.5026,0.527,0.4966,0.5482,0.5722
2.2,0.6088,0.4006,0.6292,0.6989,0.4048,0.4047,0.4536,0.497,0.5665,0.5858,0.4615,0.5178,0.5604,0.4794,0.4974,0.5288,0.4919,0.5455,0.5661,0.4752,0.4952,0.527,0.4891,0.5442,0.5648,0.4751,0.4951,0.5269,0.489,0.5441,0.5648
2.3,0.5992,0.3918,0.6176,0.6931,0.3973,0.3972,0.4474,0.494,0.5655,0.586,0.4564,0.5128,0.5558,0.4627,0.4866,0.5163,0.4831,0.5313,0.5574,0.459,0.4845,0.5147,0.4802,0.5303,0.5561,0.4587,0.4843,0.5146,0.4799,0.5302,0.5561
2.4,0.5971,0.3813,0.6063,0.6856,0.3918,0.3898,0.4389,0.4849,0.5618,0.581,0.448,0.5051,0.5491,0.4538,0.4769,0.5023,0.4725,0.5205,0.5502,0.45,0.475,0.5014,0.4701,0.5198,0.5494,0.4498,0.4748,0.5013,0.4698,0.5197,0.5494
2.5,0.5922,0.3719,0.5971,0.6785,0.3833,0.3856,0.433,0.4821,0.557,0.5776,0.4402,0.4995,0.5427,0.4555,0.4696,0.4985,0.4688,0.5169,0.5374,0.4518,0.4676,0.4981,0.4657,0.5163,0.5366,0.4516,0.4674,0.498,0.4655,0.5162,0.5366
2.6,0.5887,0.3634,0.587,0.6732,0.3793,0.3774,0.4262,0.4735,0.556,0.5759,0.4348,0.4934,0.5383,0.4395,0.4653,0.4944,0.4577,0.5104,0.5396,0.4361,0.4627,0.4925,0.4545,0.5091,0.5382,0.4355,0.4624,0.4926,0.4541,0.5092,0.5382
2.7,0.5801,0.3601,0.579,0.6646,0.375,0.3708,0.4205,0.472,0.5593,0.5772,0.4276,0.491,0.5378,0.4332,0.4557,0.4867,0.4482,0.506,0.5334,0.4295,0.4527,0.4849,0.4448,0.5044,0.5318,0.4289,0.4523,0.4847,0.4444,0.5042,0.5316
2.8,0.5829,0.3526,0.571,0.6591,0.3699,0.3644,0.418,0.4625,0.5562,0.5753,0.4223,0.4826,0.5338,0.4291,0.4486,0.4849,0.4465,0.5049,0.5288,0.4243,0.445,0.4828,0.4425,0.5028,0.5267,0.4236,0.4446,0.4826,0.4419,0.5025,0.5264
2.9,0.579,0.3434,0.5605,0.6513,0.3662,0.3582,0.4104,0.4614,0.5533,0.5708,0.4195,0.4781,0.5286,0.4237,0.4457,0.4766,0.4413,0.4918,0.5218,0.4188,0.4424,0.475,0.4378,0.4897,0.5206,0.4184,0.4421,0.4749,0.4374,0.4896,0.5205
3,0.5761,0.3354,0.5551,0.6448,0.3612,0.3555,0.4072,0.4566,0.5375,0.5704,0.417,0.4763,0.5262,0.4166,0.4381,0.4694,0.4313,0.4894,0.5165,0.4111,0.434,0.4668,0.4268,0.4875,0.5157,0.4104,0.4337,0.4666,0.4263,0.4875,0.5156
3.1,0.5738,0.328100000000001,0.5476,0.6369,0.3563,0.349,0.405,0.4548,0.5385,0.572,0.4097,0.4733,0.5249,0.4077,0.4286,0.4606,0.4243,0.4848,0.5104,0.4023,0.4252,0.4583,0.4201,0.4826,0.5094,0.4018,0.4247,0.4582,0.4196,0.4826,0.5094
3.2,0.5724,0.3201,0.541,0.6321,0.3518,0.3492,0.397,0.449,0.535,0.5685,0.4005,0.4674,0.5181,0.4003,0.4205,0.456,0.4159,0.4801,0.5064,0.3949,0.4165,0.4541,0.4108,0.4787,0.5061,0.3947,0.4164,0.4541,0.4107,0.4786,0.5061
3.3,0.5701,0.3109,0.5349,0.6277,0.3462,0.3433,0.3943,0.4473,0.5342,0.5666,0.3941,0.4641,0.5176,0.3936,0.4179,0.4526,0.4072,0.4779,0.4985,0.3878,0.4135,0.4501,0.4019,0.4759,0.4975,0.3869,0.4131,0.4501,0.4014,0.4758,0.4975
3.4,0.5716,0.3048,0.5238,0.6238,0.3433,0.342,0.3926,0.4361,0.5307,0.5641,0.3889,0.4596,0.512,0.3898,0.4105,0.4475,0.4056,0.4703,0.498,0.3825,0.4056,0.4446,0.3991,0.4683,0.4962,0.3816,0.4051,0.4445,0.3985,0.4681,0.4961
3.5,0.5677,0.298,0.518,0.6189,0.342,0.3381,0.3892,0.4382,0.5317,0.564,0.3858,0.4578,0.5093,0.3863,0.4071,0.4431,0.3969,0.4665,0.494,0.3793,0.4022,0.4404,0.3911,0.4642,0.4923,0.3789,0.4018,0.44,0.3907,0.464,0.4923
3.6,0.5704,0.2931,0.5093,0.6133,0.3364,0.3349,0.3856,0.4317,0.5299,0.5617,0.382,0.4529,0.5058,0.3768,0.3967,0.4344,0.3894,0.4595,0.4912,0.3702,0.392,0.4319,0.3834,0.4575,0.4898,0.3693,0.3915,0.4317,0.3828,0.4574,0.4897
3.7,0.5654,0.2856,0.5034,0.6073,0.3352,0.3302,0.3809,0.4288,0.5303,0.5618,0.3776,0.4471,0.5013,0.3751,0.3958,0.4338,0.3855,0.4556,0.4879,0.3678,0.3906,0.4312,0.3799,0.4531,0.4859,0.3675,0.3902,0.431,0.3795,0.453,0.4859
3.8,0.5634,0.2816,0.4952,0.6004,0.333,0.3291,0.3786,0.4233,0.5248,0.5584,0.3722,0.4421,0.4964,0.3711,0.3945,0.4304,0.3831,0.4541,0.4816,0.3647,0.3892,0.4281,0.3775,0.4526,0.4803,0.3644,0.3888,0.4279,0.3771,0.4526,0.4803
3.9,0.5612,0.2742,0.4888,0.5937,0.3304,0.327,0.374,0.4183,0.5222,0.557,0.3644,0.4351,0.4926,0.3644,0.3868,0.4251,0.3774,0.45,0.4785,0.3569,0.3812,0.4224,0.3717,0.448,0.4776,0.3564,0.3807,0.4222,0.3712,0.4479,0.4777
4,0.5554,0.2644,0.484,0.5905,0.3286,0.3252,0.3687,0.4106,0.5081,0.5368,0.3561,0.4314,0.4909,0.3615,0.384,0.4238,0.3769,0.4501,0.4739,0.3532,0.3778,0.4211,0.3706,0.4483,0.4726,0.3528,0.3774,0.4211,0.3703,0.4482,0.4725
4.1,0.5551,0.263,0.4789,0.5834,0.3264,0.3219,0.3673,0.4087,0.509,0.537,0.354,0.4299,0.4889,0.3571,0.3769,0.4172,0.3678,0.4417,0.4723,0.3498,0.3714,0.414,0.3617,0.4398,0.4712,0.349,0.3706,0.4134,0.3609,0.4393,0.4712
4.2,0.5517,0.2588,0.4707,0.5789,0.3247,0.3196,0.3655,0.4041,0.506,0.535,0.3504,0.4266,0.484,0.3483,0.3686,0.4059,0.3581,0.4363,0.4607,0.338,0.3617,0.4024,0.3505,0.434,0.4597,0.3373,0.361,0.402,0.3498,0.4337,0.4595
4.3,0.5479,0.2525,0.4624,0.5742,0.3231,0.3193,0.3631,0.4033,0.5067,0.5346,0.3468,0.4208,0.4808,0.3479,0.3684,0.4065,0.3569,0.4347,0.4633,0.3358,0.3599,0.4017,0.3482,0.4314,0.4613,0.3347,0.3592,0.4013,0.3473,0.4309,0.4612
4.4,0.5451,0.249,0.4532,0.5688,0.3195,0.3185,0.3621,0.3989,0.5027,0.5327,0.3423,0.4185,0.4762,0.3443,0.3647,0.4047,0.3558,0.4298,0.4633,0.3327,0.356,0.3993,0.3473,0.4257,0.4615,0.3317,0.3557,0.3992,0.3467,0.4255,0.4614
4.5,0.5472,0.2428,0.448,0.5634,0.3189,0.3162,0.362,0.3966,0.5021,0.5309,0.3382,0.4142,0.4724,0.3403,0.3605,0.399,0.3535,0.4214,0.4581,0.3276,0.3518,0.3941,0.345,0.4174,0.4552,0.3264,0.3511,0.3937,0.3441,0.4169,0.4549
4.6,0.5489,0.2383,0.4423,0.5567,0.3176,0.3147,0.3598,0.3879,0.501,0.5315,0.3338,0.4119,0.4717,0.3297,0.351,0.3911,0.3455,0.4149,0.4561,0.3176,0.3428,0.3866,0.3368,0.411,0.4529,0.3169,0.3424,0.3862,0.3362,0.4109,0.4527
4.7,0.5499,0.2317,0.437,0.5513,0.3171,0.3137,0.3579,0.3872,0.5,0.5307,0.3264,0.4056,0.4677,0.3308,0.3514,0.3882,0.3456,0.4145,0.450199999999999,0.3197,0.3447,0.3838,0.3375,0.4107,0.4476,0.3186,0.3438,0.383,0.3365,0.4102,0.4473
4.8,0.5514,0.2292,0.4316,0.5452,0.3153,0.3108,0.3555,0.3803,0.4983,0.5294,0.3231,0.4026,0.4638,0.3234,0.3468,0.3833,0.3403,0.4087,0.4499,0.3113,0.3389,0.3784,0.3304,0.4036,0.4462,0.3104,0.3386,0.3782,0.33,0.4034,0.4463
4.9,0.5503,0.2276,0.4245,0.5391,0.3142,0.3092,0.3548,0.3813,0.4974,0.5279,0.3212,0.3989,0.4615,0.3162,0.3422,0.3766,0.3321,0.4075,0.446,0.3051,0.3359,0.3717,0.3237,0.4032,0.4431,0.3045,0.3357,0.3715,0.3234,0.4031,0.4431
5,0.5476,0.2221,0.4201,0.5366,0.3115,0.3096,0.3539,0.3755,0.4869,0.5265,0.3158,0.3983,0.4595,0.3164,0.3397,0.3763,0.3317,0.4046,0.4477,0.3054,0.3333,0.3713,0.3236,0.4002,0.4454,0.3045,0.3328,0.3709,0.3228,0.3999,0.4454
5.1,0.5495,0.218,0.4146,0.5325,0.311,0.3068,0.352,0.3764,0.4867,0.5249,0.3155,0.395,0.4585,0.3083,0.3332,0.3695,0.3227,0.4,0.4412,0.2974,0.3258,0.3657,0.314,0.3961,0.4386,0.2958,0.3248,0.3652,0.313,0.396,0.4384
5.2,0.5454,0.2159,0.4081,0.5267,0.3093,0.3058,0.3493,0.3706,0.4862,0.5226,0.3115,0.3903,0.4573,0.3022,0.3259,0.3647,0.3188,0.3945,0.4364,0.2917,0.3188,0.3597,0.3102,0.3901,0.4327,0.2905,0.3179,0.3594,0.3093,0.39,0.4327
5.3,0.5453,0.2118,0.4005,0.5234,0.3076,0.3041,0.3477,0.368,0.4835,0.5218,0.3056,0.387,0.4524,0.295,0.3211,0.3568,0.3137,0.3871,0.4317,0.2826,0.313,0.3511,0.3037,0.3823,0.4276,0.2815,0.312,0.3505,0.3026,0.3821,0.4274
5.4,0.5443,0.2061,0.395,0.5175,0.307,0.3035,0.3465,0.3679,0.4814,0.5224,0.3051,0.3864,0.4495,0.2993,0.322,0.359,0.3159,0.3881,0.4303,0.2856,0.313,0.3525,0.3057,0.3828,0.4257,0.2848,0.3124,0.3523,0.305,0.383,0.4259
5.5,0.5444,0.2022,0.3896,0.5129,0.3047,0.3029,0.3458,0.3656,0.4811,0.5227,0.3028,0.3842,0.4467,0.2927,0.3167,0.3506,0.3099,0.385,0.4278,0.2796,0.3082,0.3449,0.299,0.3808,0.4236,0.2788,0.3075,0.3446,0.2983,0.3806,0.4236
5.6,0.542,0.1999,0.3882,0.5082,0.3045,0.3025,0.345,0.3598,0.4796,0.5212,0.3012,0.3809,0.4423,0.2873,0.3118,0.3463,0.3052,0.3803,0.4231,0.2732,0.3013,0.3396,0.2938,0.3759,0.4188,0.2722,0.3006,0.3394,0.2931,0.3758,0.4189
5.7,0.5388,0.1951,0.3835,0.5023,0.3041,0.3004,0.3431,0.3593,0.4761,0.5166,0.2963,0.3781,0.4384,0.2855,0.3091,0.3406,0.3009,0.3775,0.4179,0.2702,0.2971,0.3328,0.2877,0.3725,0.4133,0.2691,0.2965,0.3323,0.287,0.3722,0.413
5.8,0.5393,0.1913,0.3766,0.4993,0.3034,0.299,0.3426,0.3553,0.475,0.5156,0.2908,0.3751,0.4367,0.2866,0.3064,0.3406,0.3016,0.3766,0.4179,0.2694,0.2941,0.3326,0.2872,0.3709,0.4131,0.2682,0.2934,0.3319,0.2865,0.3703,0.4126
5.9,0.5401,0.1874,0.3726,0.495,0.3033,0.2974,0.3403,0.3519,0.4733,0.514,0.2886,0.3722,0.4329,0.285,0.3039,0.3381,0.2983,0.3729,0.4139,0.2682,0.2919,0.3299,0.2839,0.3672,0.4103,0.2672,0.2911,0.3294,0.2833,0.3668,0.41
6,0.5348,0.1838,0.3698,0.488,0.3024,0.2967,0.3397,0.3453,0.4589,0.4962,0.2835,0.3671,0.4282,0.282,0.301,0.3348,0.295,0.372,0.4124,0.2653,0.2889,0.3267,0.281,0.3657,0.4077,0.2639,0.2881,0.326,0.2804,0.3651,0.4074
6.1,0.5362,0.1818,0.3655,0.4863,0.3013,0.2959,0.3372,0.3468,0.4586,0.4961,0.2806,0.3669,0.4294,0.2757,0.2962,0.3318,0.2892,0.3681,0.4059,0.2599,0.2841,0.3239,0.2753,0.3619,0.4017,0.2582,0.283,0.323,0.274,0.361,0.4013
6.2,0.5391,0.1801,0.3633,0.4805,0.2998,0.2951,0.3369,0.3425,0.4572,0.4937,0.2796,0.3632,0.4263,0.2739,0.2928,0.3272,0.2879,0.3645,0.4082,0.2567,0.2797,0.3182,0.2727,0.3565,0.4018,0.255,0.2785,0.3173,0.2714,0.3558,0.4015
6.3,0.5372,0.1773,0.3586,0.4746,0.299,0.2939,0.3361,0.3419,0.4573,0.495,0.279,0.3604,0.4263,0.274,0.2895,0.3228,0.2854,0.3608,0.4023,0.2561,0.2757,0.3136,0.27,0.3536,0.3963,0.2546,0.2748,0.3128,0.2689,0.3531,0.3959
6.4,0.5369,0.1742,0.3567,0.4732,0.2976,0.2941,0.3345,0.3372,0.4585,0.4953,0.2764,0.3577,0.423,0.2737,0.2914,0.3242,0.2854,0.3606,0.4047,0.2565,0.2782,0.3154,0.2703,0.3528,0.3991,0.254599999999999,0.2768,0.3144,0.2688,0.352,0.3987
6.5,0.5369,0.1708,0.3537,0.4691,0.2964,0.293,0.3338,0.3355,0.4549,0.4937,0.2742,0.3543,0.4199,0.2655,0.2849,0.3167,0.278,0.3536,0.3978,0.2474,0.2702,0.3073,0.2621,0.3457,0.3915,0.2451,0.2688,0.3064,0.2605,0.3448,0.3912
6.6,0.5384,0.1669,0.3496,0.4662,0.2959,0.2924,0.3336,0.3288,0.4533,0.4903,0.2698,0.3526,0.4176,0.2657,0.2838,0.3138,0.2775,0.3519,0.3932,0.247,0.2692,0.3042,0.2619,0.3448,0.3878,0.2452,0.2677,0.3035,0.2604,0.3444,0.3875
6.7,0.5377,0.1642,0.3455,0.4601,0.2952,0.2907,0.3333,0.3262,0.4516,0.4897,0.2663,0.3487,0.4164,0.2588,0.2761,0.3111,0.2724,0.3488,0.3936,0.2395,0.2613,0.3006,0.2562,0.3402,0.3874,0.2379,0.2602,0.3,0.255,0.3399,0.3873
6.8,0.5372,0.162,0.3405,0.4565,0.2949,0.2915,0.333,0.3246,0.4512,0.4889,0.2633,0.3459,0.4141,0.2598,0.2766,0.3107,0.2697,0.3462,0.3924,0.2422,0.2627,0.3011,0.2544,0.3388,0.3867,0.239900000000001,0.261,0.3004,0.2527,0.3381,0.3863
6.9,0.5417,0.160200000000001,0.3362,0.4548,0.2932,0.2896,0.3315,0.3243,0.4526,0.4897,0.2631,0.3427,0.4122,0.2608,0.276,0.307,0.2668,0.3443,0.393,0.2421,0.2604,0.2963,0.2501,0.3347,0.3857,0.2399,0.2589,0.2956,0.2486,0.3342,0.3855
7,0.5399,0.1579,0.3346,0.4505,0.2929,0.289,0.3305,0.3214,0.444,0.489,0.2614,0.3409,0.4098,0.258,0.2735,0.307,0.2666,0.3422,0.3904,0.2371,0.2566,0.2957,0.248300000000001,0.3318,0.3833,0.2351,0.2552,0.2949,0.2468,0.3313,0.383
7.1,0.5415,0.1539,0.3275,0.4445,0.2921,0.2895,0.3308,0.3204,0.4439,0.4883,0.2591,0.3394,0.4087,0.261,0.2753,0.307,0.2705,0.3447,0.3921,0.2388,0.2575,0.2954,0.2508,0.3343,0.3847,0.2361,0.2558,0.2944,0.2488,0.3335,0.3842
7.2,0.542,0.1529,0.324,0.4422,0.2915,0.2886,0.3298,0.3166,0.4422,0.487,0.258,0.3395,0.4074,0.2575,0.271700000000001,0.3037,0.2664,0.34,0.3901,0.2358,0.2531,0.2925,0.2464,0.3302,0.3831,0.234,0.2519,0.2919,0.245,0.3296,0.3827
7.3,0.538,0.1512,0.3187,0.4379,0.2903,0.2877,0.3287,0.3151,0.441,0.4862,0.2523,0.3384,0.4051,0.2539,0.2671,0.2999,0.2619,0.337,0.3843,0.2322,0.2492,0.2885,0.2425,0.3282,0.3773,0.2297,0.2476,0.2874,0.2407,0.3275,0.3768
7.4,0.5386,0.1488,0.3146,0.437,0.2902,0.2851,0.3287,0.3136,0.4392,0.4862,0.2499,0.3376,0.403,0.2496,0.2644,0.2996,0.2597,0.332,0.3784,0.2297,0.2475,0.2876,0.242,0.3229,0.3706,0.2267,0.2453,0.2863,0.2397,0.3218,0.3701
7.5,0.5371,0.1473,0.3108,0.4349,0.2891,0.2849,0.3283,0.3147,0.4417,0.4864,0.2488,0.3363,0.4024,0.2486,0.2634,0.296,0.257,0.3297,0.3751,0.2263,0.2443,0.2831,0.2376,0.3199,0.3667,0.2237,0.2421,0.282,0.2353,0.3192,0.3663
7.6,0.5382,0.1462,0.3075,0.4315,0.2886,0.2857,0.3272,0.3106,0.4419,0.4872,0.2468,0.3332,0.4004,0.2436,0.2572,0.2921,0.252,0.3247,0.3711,0.2226,0.2396,0.2797,0.2337,0.3151,0.364,0.2196,0.2373,0.2783,0.2314,0.3141,0.3633
7.7,0.5364,0.1434,0.3066,0.4278,0.2874,0.2846,0.3264,0.3084,0.4409,0.4867,0.2445,0.3288,0.3972,0.2389,0.2527,0.2838,0.2475,0.3169,0.3672,0.2183,0.2358,0.2724,0.2299,0.3073,0.3599,0.2153,0.234,0.2718,0.2278,0.3061,0.3593
7.8,0.5347,0.1427,0.3047,0.4237,0.2878,0.2828,0.3257,0.3044,0.4399,0.4866,0.2407,0.3263,0.3949,0.2395,0.2548,0.2876,0.2492,0.3188,0.3689,0.2187,0.2379,0.2761,0.2316,0.3089,0.361,0.2162,0.2361,0.2754,0.2296,0.3081,0.3605
7.9,0.5324,0.1393,0.3012,0.4204,0.2872,0.2826,0.3251,0.3034,0.4392,0.4861,0.2384,0.3248,0.3951,0.2384,0.2515,0.2848,0.2482,0.3172,0.3649,0.2172,0.2346,0.2727,0.2292,0.3072,0.3574,0.2149,0.233,0.272,0.2273,0.3064,0.3571
8,0.536,0.1383,0.298,0.4183,0.2856,0.283,0.3239,0.3036,0.4311,0.4711,0.2379,0.325,0.3939,0.2371,0.2508,0.2829,0.2439,0.3142,0.3646,0.2158,0.2342,0.2704,0.2256,0.3041,0.3568,0.2141,0.2327,0.2697,0.2242,0.3037,0.3563
8.1,0.5347,0.1373,0.2953,0.4141,0.2857,0.2819,0.323,0.3029,0.4295,0.4686,0.2364,0.3218,0.3931,0.2326,0.2469,0.2806,0.2407,0.3088,0.357,0.2105,0.2292,0.2668,0.2213,0.2977,0.3493,0.2087,0.2276,0.2661,0.2199,0.2971,0.349
8.2,0.532,0.1341,0.2929,0.4114,0.285,0.281,0.3221,0.297,0.4282,0.4665,0.2334,0.3188,0.3901,0.234,0.2475,0.2801,0.2406,0.3096,0.3578,0.2114,0.229,0.2661,0.221000000000001,0.2995,0.35,0.2091,0.2272,0.2654,0.219300000000001,0.2991,0.3496
8.3,0.5308,0.1332,0.2888,0.4102,0.2852,0.2806,0.3226,0.2978,0.4264,0.4655,0.2302,0.3176,0.3858,0.2292,0.2433,0.273,0.236,0.307,0.3552,0.2051,0.2236,0.2591,0.2151,0.2957,0.3473,0.2026,0.2217,0.258,0.2131,0.2947,0.3467
8.4,0.5268,0.1328,0.2859,0.4083,0.2848,0.2801,0.3213,0.2947,0.4251,0.4658,0.2269,0.3167,0.3853,0.2315,0.2435,0.2748,0.2387,0.3053,0.3538,0.2076,0.223,0.2604,0.217,0.2939,0.3452,0.2051,0.2208,0.259,0.2147,0.2927,0.3443
8.5,0.5261,0.1304,0.2837,0.4029,0.2841,0.2789,0.3209,0.2957,0.4261,0.4676,0.2282,0.3158,0.3864,0.2299,0.2412,0.2728,0.2349,0.3037,0.35,0.2062,0.221,0.2583,0.2139,0.2921,0.341,0.2037,0.2188,0.2571,0.2116,0.2915,0.3407
8.6,0.5267,0.1295,0.2812,0.3994,0.2836,0.2787,0.3208,0.2928,0.4258,0.4679,0.2228,0.3135,0.3841,0.2272,0.2377,0.2691,0.2333,0.3,0.3487,0.2021,0.216,0.2526,0.2107,0.2882,0.3393,0.2003,0.2147,0.2521,0.2093,0.2876,0.3391
8.7,0.5243,0.1274,0.2786,0.3967,0.2832,0.2783,0.3195,0.2927,0.4268,0.4659,0.2212,0.3138,0.3827,0.2289,0.2389,0.2679,0.2354,0.3003,0.3471,0.203000000000001,0.2165,0.2516,0.2119,0.2873,0.3375,0.2006,0.2146,0.2502,0.2097,0.2862,0.3367
8.8,0.5276,0.1267,0.2765,0.3931,0.2824,0.2772,0.3181,0.2916,0.4254,0.4633,0.2193,0.3109,0.3798,0.225,0.2358,0.2639,0.2314,0.2934,0.344,0.1997,0.2146,0.2489,0.2093,0.2814,0.3346,0.197,0.2124,0.2473,0.2068,0.2801,0.3342
8.9,0.5252,0.1246,0.272,0.3913,0.2815,0.2762,0.3184,0.2888,0.4261,0.4635,0.2159,0.3087,0.3796,0.2233,0.2349,0.2637,0.2287,0.2955,0.3413,0.1973,0.2129,0.247,0.2054,0.2821,0.3326,0.1948,0.211,0.2459,0.2032,0.2813,0.3319
9,0.5243,0.1228,0.2692,0.3892,0.2813,0.2763,0.3184,0.284,0.4182,0.4635,0.2136,0.3076,0.3793,0.223,0.2331,0.2615,0.2275,0.2937,0.3416,0.1971,0.2115,0.244700000000001,0.2044,0.28,0.3331,0.1948,0.2097,0.2436,0.202599999999999,0.2793,0.3323
9.1,0.5241,0.1224,0.267,0.3855,0.2815,0.2753,0.3178,0.2859,0.4182,0.4642,0.2127,0.3059,0.3783,0.2215,0.2319,0.2593,0.2269,0.2914,0.3407,0.1933,0.2086,0.241,0.2016,0.2773,0.3291,0.1907,0.2069,0.2399,0.1997,0.2764,0.3285
9.2,0.5234,0.1201,0.2649,0.3842,0.2815,0.2767,0.3169,0.2812,0.419,0.4648,0.2111,0.3022,0.3766,0.2193,0.2296,0.2568,0.2246,0.2882,0.3407,0.192099999999999,0.2078,0.2396,0.2008,0.2739,0.3313,0.189299999999999,0.2055,0.2378,0.1983,0.2726,0.3305
9.3,0.5234,0.1191,0.2617,0.3815,0.2807,0.2764,0.3167,0.2817,0.4179,0.4635,0.2098,0.3025,0.375200000000001,0.2175,0.2289,0.2531,0.2222,0.2853,0.3393,0.1911,0.2077,0.236,0.1992,0.2718,0.3295,0.1884,0.2058,0.2346,0.1969,0.2708,0.329
9.4,0.5231,0.1178,0.2602,0.3786,0.2805,0.2753,0.3162,0.2804,0.4189,0.4652,0.2077,0.3019,0.3753,0.2184,0.2284,0.2548,0.223,0.2868,0.3359,0.1901,0.2051,0.2367,0.1979,0.2722,0.3262,0.1875,0.203,0.2351,0.1957,0.2714,0.3255
9.5,0.5258,0.1172,0.2572,0.378,0.2818,0.2744,0.3156,0.2795,0.4188,0.4675,0.2061,0.301,0.3746,0.2136,0.2231,0.2492,0.2194,0.2788,0.3321,0.1864,0.1998,0.2308,0.1948,0.2651,0.322,0.1843,0.1983,0.2296,0.1932,0.2643,0.3214
9.6,0.5213,0.115499999999999,0.2553,0.3744,0.2809,0.2734,0.3154,0.277,0.4177,0.4668,0.2039,0.2986,0.3732,0.2091,0.2196,0.2442,0.2143,0.277,0.3287,0.1806,0.1952,0.2263,0.1888,0.2627,0.3186,0.178,0.193,0.2246,0.1863,0.2617,0.3177
9.7,0.5229,0.1149,0.2534,0.3733,0.2803,0.2725,0.3153,0.2754,0.416,0.4652,0.2008,0.2976,0.3704,0.2117,0.223099999999999,0.2483,0.2164,0.2795,0.328,0.1837,0.1988,0.2307,0.1913,0.2653,0.3174,0.1817,0.1972,0.2293,0.1893,0.2645,0.3167
9.8,0.5235,0.1121,0.25,0.3694,0.2796,0.2724,0.3147,0.2733,0.4143,0.4658,0.2013,0.2964,0.3676,0.2089,0.2187,0.2441,0.2132,0.2764,0.3251,0.1814,0.1942,0.2258,0.1875,0.2616,0.3143,0.179,0.1922,0.2245,0.1854,0.2607,0.3135
9.9,0.5216,0.1111,0.2485,0.3665,0.2791,0.2723,0.3138,0.2735,0.413,0.4655,0.1978,0.2969,0.367,0.21,0.2175,0.2438,0.2136,0.2758,0.3285,0.1807,0.1922,0.2242,0.1864,0.2608,0.3162,0.1782,0.1905,0.223,0.1844,0.2598,0.3154
10,0.5242,0.1103,0.2454,0.3633,0.2792,0.2721,0.313,0.2724,0.4036,0.4518,0.1969,0.2939,0.3653,0.2081,0.2159,0.2416,0.2126,0.2754,0.3245,0.1795,0.1904,0.222,0.1856,0.2609,0.313,0.1773,0.1888,0.2208,0.1839,0.2601,0.312
10.1,0.5238,0.1075,0.2436,0.3609,0.2793,0.2717,0.3123,0.2729,0.4043,0.4506,0.1983,0.293,0.3661,0.2026,0.2109,0.2367,0.2068,0.2699,0.3203,0.1761,0.1873,0.2178,0.1819,0.2561,0.3095,0.1731,0.1853,0.2165,0.1794,0.2552,0.3084
10.2,0.5221,0.1063,0.241,0.3584,0.2787,0.2706,0.3118,0.2685,0.4029,0.4496,0.1955,0.2912,0.3649,0.2041,0.2125,0.2379,0.208,0.2682,0.3158,0.178,0.1899,0.2201,0.1843,0.2549,0.3057,0.1746,0.1874,0.2182,0.1816,0.2535,0.3046
10.3,0.5231,0.1055,0.2411,0.3552,0.2788,0.2698,0.3107,0.2695,0.4025,0.4499,0.1955,0.2922,0.3655,0.204,0.2115,0.235,0.208499999999999,0.2684,0.3164,0.1764,0.1871,0.2161,0.1826,0.2545,0.3052,0.1737,0.1855,0.2146,0.1804,0.2536,0.3042
10.4,0.5204,0.1036,0.236,0.352,0.2781,0.2693,0.311,0.2674,0.4021,0.4485,0.1948,0.2908,0.3639,0.1986,0.2067,0.2293,0.2024,0.2647,0.3135,0.1729,0.1846,0.2121,0.1782,0.2509,0.3026,0.1701,0.1827,0.2107,0.1758,0.2497,0.3016
10.5,0.5223,0.1037,0.2337,0.3499,0.2774,0.2699,0.3101,0.2658,0.4027,0.4493,0.1944,0.2898,0.3634,0.1996,0.208,0.2293,0.2051,0.2661,0.3135,0.1739,0.1856,0.2116,0.1811,0.2518,0.3034,0.1706,0.1831,0.2101,0.1784,0.2504,0.302
10.6,0.5266,0.103,0.2325,0.3481,0.2768,0.2681,0.3107,0.2642,0.403,0.4487,0.1922,0.288,0.3608,0.1995,0.2065,0.2293,0.204,0.2618,0.310700000000001,0.172,0.1824,0.2103,0.1785,0.2474,0.3,0.1691,0.1802,0.2087,0.1761,0.2461,0.2988
10.7,0.523,0.1015,0.23,0.3444,0.2774,0.2679,0.3105,0.2627,0.4033,0.4484,0.1892,0.2867,0.3585,0.1953,0.2025,0.2263,0.2002,0.2577,0.3066,0.1694,0.1802,0.209000000000001,0.1761,0.2443,0.2968,0.1659,0.1772,0.2068,0.173,0.2428,0.2957
10.8,0.5225,0.1008,0.2275,0.3422,0.276,0.268000000000001,0.3097,0.26,0.404,0.4495,0.1866,0.284500000000001,0.3589,0.1995,0.205,0.2292,0.2034,0.2603,0.3078,0.1729,0.1814,0.2123,0.1788,0.2464,0.297,0.1704,0.1795,0.2108,0.1764,0.2451,0.2963
10.9,0.5231,0.0993000000000002,0.2252,0.3394,0.2764,0.2681,0.3085,0.2601,0.4036,0.4501,0.1826,0.2832,0.3592,0.1969,0.2039,0.2284,0.2012,0.2582,0.3081,0.1684,0.1781,0.2096,0.1749,0.2428,0.2963,0.1661,0.1765,0.2083,0.173,0.2415,0.2953
11,0.5212,0.0982000000000001,0.2223,0.3378,0.2749,0.2676,0.3095,0.2576,0.3976,0.4494,0.1806,0.2811,0.3567,0.1946,0.2018,0.2259,0.1987,0.2557,0.3076,0.1668,0.1767,0.2073,0.173,0.2407,0.2963,0.164,0.1747,0.2057,0.1706,0.2395,0.2955
11.1,0.521,0.0966999999999999,0.2221,0.3359,0.2759,0.2668,0.3089,0.2573,0.3993,0.4492,0.1796,0.2794,0.3572,0.1895,0.1968,0.2191,0.1934,0.2483,0.3034,0.1644,0.174,0.2026,0.1701,0.2346,0.2934,0.1611,0.1717,0.2008,0.1676,0.2329,0.2921
11.2,0.5223,0.0961999999999996,0.2189,0.3323,0.2747,0.2671,0.3084,0.2559,0.3995,0.4487,0.1801,0.2769,0.3553,0.1901,0.1975,0.221200000000001,0.1952,0.2507,0.3023,0.1633,0.1737,0.2027,0.1697,0.2358,0.2917,0.1608,0.1719,0.2012,0.1677,0.2347,0.2909
11.3,0.5233,0.0945999999999998,0.215000000000001,0.329,0.2741,0.2665,0.3083,0.2551,0.4001,0.4487,0.1795,0.278,0.3543,0.1929,0.1996,0.2218,0.1976,0.2513,0.3027,0.1645,0.1744,0.2021,0.1708,0.2357,0.2911,0.1619,0.1725,0.2008,0.1686,0.2348,0.2905
11.4,0.525,0.0943999999999999,0.2134,0.3257,0.2745,0.266500000000001,0.3082,0.2513,0.398,0.4476,0.1758,0.2753,0.3516,0.1895,0.1955,0.2169,0.1941,0.2455,0.2976,0.1611,0.1703,0.198,0.1671,0.2288,0.2856,0.1586,0.1684,0.1967,0.165,0.2279,0.285
11.5,0.5253,0.0942999999999998,0.213,0.3252,0.2734,0.2653,0.3074,0.2518,0.3979,0.4488,0.1749,0.275,0.3499,0.1883,0.1932,0.2138,0.1917,0.243099999999999,0.2992,0.1604,0.1681,0.195,0.1651,0.2273,0.2879,0.1582,0.1665,0.1939,0.1633,0.2263,0.2872
11.6,0.524,0.0933999999999997,0.2118,0.3232,0.273,0.2636,0.3072,0.2484,0.3968,0.4479,0.1736,0.2737,0.3496,0.1887,0.1945,0.2146,0.1922,0.2422,0.2959,0.1609,0.1694,0.1954,0.1658,0.2274,0.286,0.1582,0.1675,0.1941,0.1634,0.2262,0.2853
11.7,0.5237,0.0927999999999994,0.2103,0.3198,0.273,0.2641,0.3066,0.2486,0.3972,0.4466,0.171099999999999,0.2731,0.3496,0.1908,0.1953,0.2164,0.1943,0.2435,0.2945,0.1616,0.1682,0.1956,0.1661,0.2271,0.2838,0.1585,0.1656,0.1937,0.1633,0.2255,0.2828
11.8,0.5221,0.0908999999999994,0.2096,0.3166,0.2724,0.2634,0.3067,0.2468,0.3972,0.446,0.1691,0.2725,0.3492,0.1896,0.194,0.2156,0.1925,0.2425,0.2953,0.1607,0.1675,0.1951,0.165,0.2265,0.2844,0.1575,0.165,0.1932,0.162,0.2248,0.2831
11.9,0.5234,0.0902999999999992,0.2065,0.3151,0.2727,0.2622,0.3064,0.2456,0.3962,0.4458,0.168,0.2715,0.3483,0.1904,0.194,0.2143,0.1923,0.2427,0.2929,0.1609,0.1666,0.1928,0.1641,0.226,0.2816,0.1577,0.1641,0.191,0.1611,0.2246,0.2808
12,0.5244,0.0896999999999996,0.2022,0.3136,0.2729,0.2615,0.3061,0.2439,0.3878,0.4329,0.1686,0.2681,0.3478,0.1895,0.1941,0.2132,0.1922,0.2424,0.292800000000001,0.1582,0.1649,0.1901,0.1622,0.2256,0.2809,0.1552,0.1625,0.1884,0.1597,0.2244,0.2802
12.1,0.5219,0.0888999999999999,0.2019,0.3103,0.2727,0.2615,0.306,0.2445,0.3873,0.432,0.1667,0.2665,0.3457,0.1875,0.1915,0.211,0.1911,0.2394,0.2913,0.1565,0.1624,0.1884,0.1612,0.2226,0.2791,0.153,0.1595,0.1864,0.158,0.2212,0.2784
12.2,0.5248,0.0876,0.2007,0.3086,0.272,0.2615,0.3059,0.2409,0.3893,0.4323,0.1636,0.2653,0.3435,0.1854,0.1901,0.2101,0.1885,0.2365,0.2858,0.1553,0.1619,0.1876,0.1591,0.2195,0.2734,0.152,0.1593,0.1858,0.1561,0.2182,0.2726
12.3,0.5238,0.0866,0.1987,0.3065,0.2719,0.2618,0.3056,0.2397,0.3884,0.4314,0.1626,0.2637,0.3415,0.1869,0.1914,0.2099,0.1892,0.2385,0.2892,0.1549,0.1615,0.1858,0.1583,0.2195,0.2759,0.1517,0.1587,0.1838,0.1556,0.2183,0.275
12.4,0.5238,0.0873999999999997,0.1963,0.3038,0.271,0.2611,0.3058,0.2372,0.3885,0.4323,0.1632,0.2649,0.3421,0.1814,0.1866,0.2057,0.1845,0.2345,0.2846,0.1513,0.1584,0.183500000000001,0.1556,0.2176,0.273,0.148000000000001,0.1557,0.1813,0.1528,0.2163,0.2718
12.5,0.5247,0.0854999999999998,0.1953,0.3026,0.2708,0.2604,0.3053,0.2382,0.3894,0.4334,0.1605,0.2636,0.3416,0.1797,0.1835,0.2041,0.1822,0.2335,0.2829,0.1504,0.1567,0.1826,0.154399999999999,0.2166,0.2716,0.1474,0.1542,0.1809,0.1516,0.2156,0.2707
12.6,0.5226,0.085,0.193,0.3021,0.2707,0.26,0.3049,0.235599999999999,0.3878,0.4327,0.1572,0.2624,0.3392,0.1792,0.1836,0.2029,0.1813,0.2295,0.283,0.1488,0.1552,0.1801,0.152,0.2126,0.2708,0.1457,0.1527,0.1782,0.1494,0.2114,0.27
12.7,0.5255,0.0834000000000001,0.1908,0.2999,0.2696,0.2602,0.3044,0.2345,0.3867,0.4319,0.1557,0.2599,0.3382,0.1799,0.1837,0.2032,0.1823,0.2332,0.2828,0.1486,0.1545,0.1799,0.152,0.2146,0.2692,0.1455,0.1521,0.1777,0.1494,0.2134,0.2684
12.8,0.5231,0.0834999999999999,0.1894,0.2978,0.27,0.2596,0.3038,0.2313,0.3861,0.4306,0.1555,0.2578,0.3373,0.1757,0.1804,0.1989,0.1784,0.228,0.2809,0.1455,0.152,0.176,0.1494,0.2094,0.2674,0.142,0.1492,0.1738,0.1463,0.2081,0.2661
12.9,0.5212,0.0823,0.1871,0.2948,0.2695,0.2597,0.3039,0.2329,0.3866,0.4317,0.1545,0.2578,0.3355,0.174,0.177600000000001,0.1958,0.1762,0.2269,0.279,0.1432,0.1488,0.172,0.1464,0.2087,0.265,0.1402,0.1465,0.17,0.143699999999999,0.2075,0.2644
13,0.5204,0.0815999999999998,0.1864,0.2921,0.2693,0.2592,0.3031,0.231,0.3794,0.4304,0.1525,0.2561,0.3337,0.177,0.1818,0.1986,0.1802,0.2298,0.2802,0.1473,0.154300000000001,0.1754,0.151900000000001,0.2119,0.2679,0.1435,0.151200000000001,0.1731,0.1483,0.210399999999999,0.2667
13.1,0.5234,0.0805000000000001,0.1844,0.2888,0.2689,0.2576,0.3033,0.2295,0.3792,0.4299,0.1519,0.2529,0.3343,0.1759,0.1798,0.1981,0.1785,0.2275,0.2795,0.1463,0.1522,0.175,0.1502,0.2097,0.2665,0.1425,0.149300000000001,0.1727,0.1469,0.208,0.2653
13.2,0.5207,0.0790999999999997,0.184,0.2876,0.2686,0.2572,0.3027,0.2279,0.3772,0.4283,0.1507,0.2514,0.333,0.1767,0.1811,0.2004,0.1798,0.2292,0.2764,0.1471,0.1536,0.1765,0.151300000000001,0.2112,0.2636,0.1434,0.1508,0.1744,0.1483,0.2095,0.2623
13.3,0.5182,0.0782999999999996,0.1823,0.2876,0.268,0.2581,0.3028,0.2254,0.3783,0.4277,0.1497,0.2506,0.3322,0.1741,0.1783,0.1965,0.1768,0.2232,0.2752,0.1448,0.1511,0.1735,0.1489,0.2061,0.2629,0.1407,0.1477,0.1706,0.1453,0.2041,0.2617
13.4,0.5202,0.0775999999999994,0.1806,0.2845,0.2679,0.2574,0.3027,0.2214,0.3792,0.428,0.148,0.2486,0.3304,0.1745,0.1781,0.1957,0.1771,0.2221,0.273,0.1444,0.1503,0.1721,0.1481,0.205,0.2598,0.1405,0.1471,0.1695,0.1446,0.2032,0.2585
13.5,0.5189,0.0769999999999995,0.18,0.2839,0.2679,0.2567,0.3025,0.2226,0.3792,0.4281,0.1468,0.248,0.3305,0.1734,0.1772,0.1932,0.1753,0.2214,0.272,0.1428,0.148799999999999,0.1697,0.1459,0.204,0.2583,0.1389,0.1455,0.167,0.1422,0.2021,0.2572
13.6,0.5209,0.0761999999999997,0.1774,0.2823,0.2676,0.2568,0.3033,0.2192,0.3789,0.4281,0.1455,0.2431,0.3295,0.1753,0.1787,0.1949,0.1777,0.2222,0.2734,0.1439,0.1495,0.1706,0.1473,0.2035,0.2595,0.1397,0.1457,0.1677,0.1434,0.2013,0.2581
13.7,0.5215,0.0755999999999996,0.1755,0.2808,0.2678,0.256,0.3027,0.2198,0.3789,0.4298,0.1452,0.243499999999999,0.3285,0.1724,0.176099999999999,0.1921,0.1745,0.2206,0.2712,0.1423,0.1479,0.1686,0.1449,0.2024,0.2581,0.1387,0.1449,0.1657,0.1418,0.2002,0.2565
13.8,0.5239,0.0748999999999996,0.1749,0.2777,0.267,0.2547,0.3022,0.2189,0.3781,0.43,0.1433,0.2438,0.3292,0.1694,0.1741,0.1894,0.1716,0.2181,0.2687,0.1387,0.145,0.1649,0.1415,0.1992,0.2553,0.1356,0.1427,0.1624,0.1387,0.1977,0.254
13.9,0.521,0.0750000000000002,0.174,0.2763,0.2673,0.255,0.3012,0.2167,0.3787,0.431,0.1434,0.2432,0.3291,0.1693,0.1726,0.1883,0.1717,0.2169,0.2669,0.1391,0.1439,0.1644,0.1422,0.198,0.2526,0.135,0.1406,0.1613,0.1383,0.1964,0.2514
14,0.5238,0.0742999999999995,0.173500000000001,0.2748,0.267,0.2545,0.3012,0.2126,0.372,0.4204,0.1405,0.2396,0.3271,0.1689,0.1718,0.188,0.1712,0.2149,0.267,0.1392,0.1439,0.1644,0.1423,0.1962,0.2528,0.1349,0.1403,0.1611,0.138,0.1942,0.2515
14.1,0.5224,0.0738,0.172600000000001,0.2729,0.2662,0.2559,0.3003,0.2118,0.372,0.4194,0.1409,0.2368,0.3266,0.1698,0.1731,0.1896,0.172,0.2136,0.2645,0.1383,0.1433,0.1645,0.1412,0.1951,0.2509,0.1334,0.1392,0.1604,0.1366,0.1928,0.2493
14.2,0.5214,0.0734999999999999,0.1703,0.2708,0.2656,0.2549,0.3006,0.2124,0.3718,0.4197,0.1408,0.2365,0.325,0.1692,0.1724,0.1884,0.1711,0.2132,0.2632,0.1362,0.1411,0.1627,0.1389,0.1943,0.2488,0.1317,0.1371,0.1589,0.1345,0.1917,0.2472
14.3,0.5207,0.0728999999999997,0.1686,0.2681,0.266,0.2545,0.3,0.2125,0.3701,0.4186,0.1376,0.236,0.3244,0.1688,0.1717,0.1869,0.1708,0.2127,0.2625,0.1363,0.1407,0.1617,0.1388,0.1932,0.2472,0.1321,0.1371,0.1583,0.1348,0.1913,0.2461
14.4,0.5221,0.0718999999999997,0.1676,0.2669,0.2661,0.2551,0.2996,0.209,0.3704,0.4191,0.1365,0.2335,0.3223,0.1702,0.1733,0.1868,0.172,0.2129,0.2617,0.1368,0.1414,0.1602,0.1391,0.1922,0.246,0.1333,0.138200000000001,0.1573,0.1357,0.1905,0.245
14.5,0.5201,0.0711999999999997,0.1666,0.2641,0.2657,0.2547,0.2989,0.2088,0.3697,0.419,0.1349,0.2346,0.3206,0.168399999999999,0.1704,0.1854,0.1691,0.2103,0.2595,0.1347,0.1383,0.158900000000001,0.1362,0.1893,0.2433,0.1307,0.1347,0.1557,0.1323,0.1875,0.242
14.6,0.5203,0.0708999999999997,0.1669,0.2643,0.2657,0.2538,0.2993,0.2073,0.3678,0.4182,0.1363,0.2326,0.3167,0.1683,0.1708,0.185,0.1696,0.2092,0.2576,0.1345,0.1385,0.1574,0.1363,0.1882,0.2418,0.131,0.1354,0.1547,0.1328,0.1865,0.2409
14.7,0.5184,0.0706999999999997,0.1653,0.261100000000001,0.2658,0.2541,0.2991,0.2063,0.3676,0.4165,0.1351,0.2318,0.3162,0.1668,0.1698,0.184,0.1689,0.2091,0.2566,0.1331,0.1375,0.1562,0.1355,0.1873,0.2407,0.1294,0.1342,0.1537,0.1319,0.1856,0.2394
14.8,0.5171,0.0693999999999998,0.1639,0.2599,0.2649,0.255,0.2987,0.2035,0.3675,0.4168,0.1348,0.2296,0.3161,0.1643,0.1669,0.181,0.1655,0.2039,0.2534,0.1297,0.1336,0.1533,0.1315,0.182,0.2378,0.1261,0.1302,0.1506,0.128,0.1799,0.2362
14.9,0.52,0.0692000000000002,0.1617,0.259500000000001,0.2654,0.2548,0.2985,0.2034,0.366,0.4151,0.1322,0.2275,0.3149,0.164999999999999,0.1679,0.181,0.1668,0.2049,0.2558,0.1285,0.1328,0.1521,0.1307,0.1818,0.2386,0.1243,0.1289,0.1488,0.1267,0.1795,0.2373
15,0.5211,0.0680999999999998,0.1603,0.2574,0.2653,0.2544,0.2983,0.2032,0.361,0.4158,0.131,0.2268,0.313,0.1621,0.1643,0.1779,0.1636,0.2018,0.2515,0.1262,0.1297,0.1487,0.1281,0.1789,0.2341,0.1219,0.1257,0.1454,0.124,0.1763,0.2326
15.1,0.5209,0.0688999999999999,0.1597,0.2566,0.265699999999999,0.2532,0.2978,0.2029,0.3612,0.4153,0.1313,0.2238,0.3118,0.1617,0.1632,0.1773,0.1622,0.2009,0.2498,0.128,0.1309,0.1502,0.1292,0.1803,0.2346,0.1236,0.1266,0.1465,0.1248,0.1772,0.233
15.2,0.5213,0.0679999999999998,0.1591,0.2536,0.2652,0.253,0.298,0.2037,0.3616,0.4153,0.1288,0.2244,0.3116,0.1587,0.1605,0.1744,0.1591,0.1991,0.2476,0.1253,0.1284,0.1476,0.1262,0.1773,0.232,0.121,0.1242,0.1447,0.122,0.1748,0.2306
15.3,0.5205,0.0677,0.1579,0.2529,0.265099999999999,0.253,0.2981,0.204,0.3607,0.4161,0.1288,0.2253,0.3117,0.1581,0.1596,0.1725,0.1582,0.1984,0.2463,0.122899999999999,0.1259,0.1447,0.1236,0.1757,0.2298,0.1187,0.1219,0.1413,0.1194,0.1728,0.228
15.4,0.5223,0.0676999999999999,0.157400000000001,0.252100000000001,0.264999999999999,0.2529,0.297,0.2021,0.3621,0.4163,0.1259,0.2227,0.3129,0.1609,0.1621,0.1748,0.1608,0.1988,0.2469,0.1258,0.1282,0.1458,0.126,0.1757,0.2305,0.1225,0.1251,0.1433,0.1227,0.174,0.2292
15.5,0.5203,0.0673999999999998,0.156600000000001,0.2493,0.2644,0.2527,0.2969,0.2004,0.361,0.4172,0.1261,0.2216,0.3106,0.1599,0.1618,0.174800000000001,0.1601,0.1977,0.247,0.1248,0.1278,0.1456,0.1254,0.1745,0.2304,0.1207,0.124300000000001,0.1423,0.1214,0.1721,0.2289
15.6,0.5196,0.0668,0.1569,0.2471,0.2636,0.2532,0.2975,0.1983,0.3612,0.418,0.1251,0.2203,0.3105,0.1578,0.1594,0.1724,0.1584,0.1949,0.243,0.1215,0.1244,0.1423,0.1226,0.1712,0.2261,0.1166,0.1199,0.1384,0.1179,0.1683,0.2242
15.7,0.5171,0.0667,0.1549,0.2475,0.2636,0.253900000000001,0.2976,0.1997,0.3608,0.4166,0.1239,0.2216,0.3105,0.1586,0.1603,0.1732,0.1589,0.1953,0.2456,0.1215,0.1248,0.1428,0.1223,0.1702,0.2279,0.1172,0.1205,0.1392,0.1182,0.1676,0.2264
15.8,0.5192,0.0664999999999999,0.1543,0.2459,0.262799999999999,0.2531,0.297,0.1998,0.3608,0.4166,0.1229,0.2204,0.3088,0.1574,0.1586,0.1715,0.1576,0.1949,0.2437,0.1214,0.1238,0.1414,0.1218,0.1698,0.2264,0.1169,0.1194,0.1381,0.1176,0.1671,0.2243
15.9,0.5161,0.0665999999999997,0.1544,0.2464,0.262899999999999,0.253,0.2966,0.1984,0.3593,0.4159,0.1228,0.2205,0.3072,0.1565,0.1577,0.1703,0.1566,0.1929,0.2431,0.1207,0.1232,0.1405,0.1209,0.1674,0.2249,0.1168,0.1197,0.1375,0.1174,0.1652,0.223
16,0.515,0.0657999999999999,0.153,0.2463,0.2626,0.2526,0.2967,0.1964,0.356,0.4096,0.120799999999999,0.2185,0.3071,0.1591,0.1604,0.1726,0.1591,0.1947,0.2445,0.1224,0.1248,0.1414,0.1229,0.17,0.2265,0.1183,0.1211,0.1383,0.118999999999999,0.1673,0.2249
16.1,0.5165,0.0653999999999998,0.1511,0.2449,0.2624,0.252,0.2963,0.1954,0.3569,0.411,0.1196,0.2183,0.3061,0.1542,0.1558,0.1678,0.154899999999999,0.1921,0.2417,0.1194,0.1219,0.1381,0.1204,0.1684,0.2249,0.1148,0.1178,0.1347,0.116,0.1657,0.2229
16.2,0.5171,0.0653999999999998,0.1496,0.243,0.2628,0.251,0.2961,0.1934,0.3562,0.4094,0.117599999999999,0.2149,0.3047,0.1544,0.1559,0.1689,0.1549,0.1911,0.2413,0.1198,0.1222,0.1392,0.1205,0.167600000000001,0.2242,0.1151,0.118,0.1357,0.1161,0.1647,0.2224
16.3,0.5121,0.0641999999999999,0.1505,0.2409,0.262,0.2505,0.2956,0.1925,0.3561,0.4081,0.1169,0.2137,0.303600000000001,0.1552,0.1565,0.1676,0.1552,0.1893,0.2406,0.1189,0.1209,0.1368,0.1192,0.1639,0.2221,0.1146,0.1169,0.1337,0.1151,0.1613,0.2203
16.4,0.5115,0.0641999999999996,0.1481,0.241,0.2615,0.2497,0.296,0.1922,0.3551,0.4074,0.1158,0.2143,0.302,0.1536,0.1545,0.1661,0.154,0.1876,0.2372,0.1173,0.119,0.1356,0.1182,0.1632,0.2178,0.1138,0.1158,0.133,0.1148,0.1611,0.2165
16.5,0.5125,0.0633999999999998,0.1473,0.2394,0.2613,0.2502,0.2954,0.1917,0.3532,0.4062,0.1157,0.2139,0.3019,0.1538,0.1543,0.1678,0.154,0.1897,0.2372,0.1193,0.120499999999999,0.1382,0.120299999999999,0.1659,0.2193,0.1153,0.116799999999999,0.1351,0.1164,0.1638,0.218
16.6,0.5118,0.0629999999999995,0.1464,0.2375,0.2615,0.249900000000001,0.2959,0.1887,0.3538,0.4067,0.1145,0.2124,0.3019,0.1548,0.1554,0.1662,0.1551,0.1878,0.2349,0.1193,0.1205,0.1357,0.1202,0.1632,0.2165,0.1151,0.1166,0.1323,0.1161,0.1609,0.215
16.7,0.5125,0.0623999999999997,0.1453,0.2355,0.2612,0.25,0.295,0.1882,0.3535,0.4059,0.1131,0.2114,0.3019,0.1534,0.1541,0.1658,0.1528,0.1863,0.2318,0.1174,0.1192,0.1352,0.1175,0.1621,0.2136,0.113599999999999,0.1159,0.1322,0.1138,0.1598,0.2119
16.8,0.509,0.0623999999999996,0.1447,0.2347,0.2609,0.2497,0.2947,0.1884,0.3537,0.4065,0.1138,0.2108,0.2999,0.1531,0.1538,0.1651,0.1527,0.1862,0.2308,0.1163,0.117900000000001,0.1334,0.1164,0.1602,0.2113,0.1122,0.1143,0.1305,0.1126,0.1583,0.2099
16.9,0.5096,0.0620999999999994,0.1439,0.2341,0.2606,0.2495,0.2942,0.1887,0.3533,0.4063,0.1127,0.2104,0.2987,0.1532,0.1541,0.1653,0.1536,0.1852,0.2323,0.1169,0.1189,0.1339,0.118,0.1599,0.2138,0.1129,0.1151,0.1309,0.1143,0.1578,0.2119
17,0.5103,0.0607999999999994,0.1436,0.2331,0.261,0.2497,0.2939,0.1857,0.3495,0.4059,0.1127,0.2102,0.2989,0.1514,0.1523,0.1616,0.1517,0.1819,0.2286,0.1138,0.1155,0.1294,0.1147,0.156,0.2101,0.1099,0.1119,0.1267,0.1112,0.1546,0.2081
17.1,0.5116,0.0610999999999997,0.1435,0.2301,0.2604,0.249200000000001,0.293700000000001,0.1871,0.35,0.4059,0.111099999999999,0.209,0.2974,0.1503,0.151,0.1607,0.1503,0.183799999999999,0.2269,0.1139,0.1155,0.1293,0.1145,0.1586,0.2085,0.1089,0.1109,0.1258,0.11,0.1567,0.2063
17.2,0.5124,0.0610999999999996,0.142,0.2275,0.2606,0.2489,0.2938,0.1849,0.3512,0.4057,0.1099,0.2068,0.2969,0.1503,0.1511,0.1604,0.1505,0.1812,0.226,0.113,0.1146,0.1287,0.1137,0.1553,0.2072,0.1082,0.1101,0.125,0.1093,0.1534,0.205
17.3,0.5102,0.0600999999999994,0.1412,0.2276,0.2599,0.2472,0.2935,0.185,0.3515,0.4058,0.11,0.2073,0.294800000000001,0.1521,0.1531,0.1629,0.1526,0.184,0.2288,0.1154,0.1174,0.1307,0.1166,0.1581,0.209,0.1108,0.1129,0.1269,0.1121,0.1558,0.2073
17.4,0.5121,0.0602999999999996,0.1399,0.2265,0.26,0.2473,0.2931,0.1821,0.3514,0.4052,0.1069,0.2048,0.2927,0.1497,0.1509,0.1608,0.1503,0.1832,0.2255,0.1131,0.115,0.1286,0.1138,0.1567,0.2052,0.1088,0.1109,0.1252,0.1097,0.1547,0.2037
17.5,0.5121,0.0596999999999998,0.139900000000001,0.2245,0.2591,0.247,0.293,0.1824,0.3514,0.4041,0.1076,0.2053,0.2923,0.1489,0.1499,0.159100000000001,0.1493,0.1818,0.2267,0.1133,0.1146,0.1274,0.1138,0.1548,0.2068,0.1088,0.1103,0.1236,0.1095,0.1526,0.2052
17.6,0.5116,0.0598999999999996,0.1393,0.2241,0.2585,0.2467,0.2933,0.1806,0.3518,0.4071,0.1083,0.2043,0.2917,0.1479,0.1491,0.1587,0.1486,0.1799,0.2244,0.1124,0.1139,0.1277,0.1132,0.154,0.2054,0.1081,0.1097,0.1243,0.1091,0.1518,0.2038
17.7,0.5123,0.0589999999999999,0.1382,0.2232,0.2585,0.2461,0.2933,0.181,0.352,0.4072,0.1081,0.2043,0.2909,0.1488,0.1496,0.159300000000001,0.1493,0.1792,0.2237,0.1133,0.1145,0.128,0.114,0.1537,0.2046,0.1091,0.1104,0.1245,0.11,0.1514,0.2032
17.8,0.5081,0.0589000000000002,0.1371,0.2215,0.259199999999999,0.246,0.2936,0.1777,0.3505,0.4065,0.1083,0.2001,0.2886,0.1492,0.1495,0.16,0.1495,0.1809,0.2246,0.1136,0.1145,0.1288,0.1141,0.1547,0.2056,0.1092,0.1102,0.125000000000001,0.11,0.1528,0.204
17.9,0.5102,0.0588000000000002,0.1378,0.2199,0.259599999999999,0.2458,0.2936,0.1765,0.350200000000001,0.4068,0.1067,0.1989,0.2868,0.1487,0.1498,0.1588,0.1495,0.1807,0.2245,0.111,0.1125,0.1258,0.112000000000001,0.1527,0.2057,0.1076,0.1092,0.123,0.1089,0.1511,0.204
18,0.5107,0.0586000000000001,0.1368,0.2194,0.258699999999999,0.2454,0.2936,0.176399999999999,0.3445,0.3985,0.1053,0.1984,0.2867,0.1493,0.1502,0.1589,0.1498,0.178700000000001,0.2223,0.1105,0.1121,0.1254,0.1113,0.1512,0.2027,0.1074,0.1091,0.1229,0.1085,0.1496,0.2011
18.1,0.5089,0.0580999999999999,0.1361,0.2184,0.2589,0.2456,0.2931,0.1763,0.3442,0.3973,0.1032,0.1979,0.2864,0.1463,0.1474,0.1565,0.147,0.1763,0.2188,0.1087,0.1105,0.1236,0.1097,0.1495,0.2,0.1045,0.106400000000001,0.12,0.1057,0.147,0.198
18.2,0.508,0.0579,0.1341,0.2151,0.2581,0.246,0.2929,0.1761,0.3442,0.3974,0.1022,0.1991,0.2869,0.1455,0.1465,0.1551,0.1459,0.1746,0.2163,0.108399999999999,0.11,0.1225,0.1092,0.1487,0.1977,0.104399999999999,0.106299999999999,0.1191,0.105399999999999,0.1462,0.1958
18.3,0.5068,0.0577999999999999,0.133100000000001,0.2163,0.2582,0.2455,0.2925,0.1752,0.3434,0.3975,0.1006,0.1984,0.2871,0.145700000000001,0.146500000000001,0.1552,0.146,0.1746,0.2171,0.1081,0.1095,0.1216,0.1087,0.1471,0.1986,0.1044,0.1059,0.1187,0.1053,0.1447,0.197
18.4,0.5068,0.0573000000000001,0.1321,0.2159,0.2581,0.2453,0.2925,0.1725,0.3433,0.3981,0.0991000000000001,0.197,0.2872,0.1458,0.1465,0.1543,0.1459,0.1736,0.2147,0.1075,0.1089,0.1204,0.1078,0.1454,0.1952,0.1039,0.1054,0.1178,0.1044,0.1433,0.1938
18.5,0.5062,0.0564999999999999,0.1306,0.2162,0.2579,0.2452,0.2917,0.1747,0.3451,0.3979,0.0974999999999997,0.196,0.2863,0.1442,0.1452,0.153600000000001,0.1443,0.1719,0.2164,0.1079,0.1092,0.121,0.1081,0.1447,0.1967,0.1039,0.1053,0.118,0.1042,0.1424,0.195
18.6,0.5066,0.0567,0.1308,0.2147,0.2584,0.2447,0.2916,0.1749,0.3436,0.3981,0.0972999999999999,0.1961,0.2848,0.1425,0.1435,0.1517,0.1432,0.1705,0.2143,0.1053,0.1069,0.119,0.1062,0.1431,0.1951,0.1011,0.1029,0.1156,0.1022,0.1405,0.1932
18.7,0.5046,0.0564,0.1308,0.214,0.258,0.2448,0.291,0.1745,0.3428,0.3977,0.0966,0.1966,0.2851,0.1426,0.1433,0.1511,0.143,0.1689,0.2131,0.1065,0.1077,0.1193,0.1073,0.1425,0.1952,0.1017,0.103,0.1151,0.1026,0.1394,0.1925
18.8,0.5104,0.0567,0.1297,0.2128,0.2577,0.2448,0.2909,0.1737,0.3432,0.3981,0.0958999999999997,0.1958,0.284,0.1433,0.1438,0.1508,0.1436,0.1703,0.2129,0.1058,0.1068,0.118,0.1063,0.143,0.1933,0.100899999999999,0.1022,0.113999999999999,0.1016,0.14,0.1908
18.9,0.506,0.0564999999999999,0.1285,0.2127,0.2582,0.2447,0.2906,0.1728,0.3423,0.3982,0.0960999999999999,0.1963,0.2832,0.1424,0.1422,0.1496,0.1421,0.1687,0.2146,0.1038,0.1042,0.1161,0.1038,0.1403,0.195,0.0993000000000002,0.1001,0.1127,0.0994000000000002,0.137699999999999,0.1926
19,0.507,0.0564999999999998,0.1272,0.212,0.2574,0.2444,0.2909,0.1703,0.3383,0.3974,0.0945999999999998,0.1945,0.2825,0.1401,0.1408,0.1477,0.1402,0.1651,0.2123,0.1027,0.1039,0.1147,0.1029,0.1383,0.192799999999999,0.0977000000000002,0.0991,0.1111,0.0981000000000001,0.1357,0.1903
19.1,0.5052,0.0561999999999996,0.1268,0.2111,0.256599999999999,0.244,0.291,0.1712,0.3384,0.3974,0.0940000000000001,0.1956,0.2822,0.1404,0.1409,0.1482,0.1403,0.1651,0.2102,0.1037,0.1047,0.1153,0.1042,0.1393,0.1925,0.0990999999999999,0.1002,0.112,0.0997000000000001,0.1367,0.1903
19.2,0.5078,0.0557999999999995,0.1262,0.209,0.2568,0.2437,0.2909,0.1698,0.3385,0.3974,0.0936,0.194700000000001,0.2801,0.1393,0.1397,0.1472,0.1393,0.1645,0.2085,0.1017,0.1027,0.1141,0.1023,0.1379,0.1889,0.0973999999999995,0.0984999999999997,0.1108,0.0979999999999995,0.1355,0.187
19.3,0.5055,0.0555999999999998,0.125,0.2091,0.2562,0.2431,0.2908,0.1692,0.3385,0.3978,0.0916999999999996,0.1923,0.2783,0.1385,0.139,0.1462,0.1382,0.1639,0.205,0.102,0.1028,0.1137,0.1021,0.1371,0.1874,0.0972999999999997,0.0982,0.11,0.0975,0.1346,0.1854
19.4,0.5073,0.0557999999999997,0.1247,0.2075,0.2568,0.243,0.2904,0.1692,0.3374,0.399,0.0912999999999997,0.1934,0.276500000000001,0.1364,0.137,0.1444,0.1365,0.1622,0.2044,0.1004,0.1014,0.1126,0.101,0.1363,0.1872,0.0959000000000002,0.097,0.1086,0.0965000000000003,0.1335,0.1849
19.5,0.5038,0.0546999999999997,0.1244,0.207,0.2567,0.2424,0.2897,0.1676,0.3367,0.3981,0.0903999999999995,0.1918,0.2739,0.139,0.139,0.145199999999999,0.1389,0.1638,0.207,0.1022,0.1026,0.1124,0.102599999999999,0.1374,0.1887,0.0978,0.0981999999999996,0.1087,0.0982999999999998,0.1348,0.1865
19.6,0.5038,0.0548999999999998,0.1241,0.2049,0.2563,0.2428,0.2897,0.1662,0.336,0.3968,0.0887,0.1897,0.2726,0.1385,0.1382,0.1456,0.1378,0.1624,0.2065,0.102399999999999,0.102599999999999,0.112899999999999,0.1023,0.1363,0.1882,0.0982,0.0984000000000003,0.109499999999999,0.0982000000000001,0.1339,0.1864
19.7,0.503,0.0547999999999996,0.1239,0.204,0.2559,0.2433,0.2896,0.1646,0.3365,0.3973,0.0888000000000001,0.1891,0.271,0.1401,0.1399,0.1471,0.1397,0.1645,0.2056,0.1033,0.1035,0.1142,0.1034,0.1377,0.1872,0.0990000000000002,0.0992000000000002,0.1107,0.0992000000000002,0.135,0.1852
19.8,0.5073,0.0546999999999999,0.1231,0.2033,0.255,0.2424,0.2896,0.1633,0.3354,0.397,0.0876,0.1887,0.2713,0.1386,0.1383,0.145,0.138,0.161700000000001,0.2041,0.1011,0.1012,0.1113,0.1008,0.1342,0.184,0.0970000000000002,0.0971000000000001,0.108000000000001,0.0967000000000001,0.131899999999999,0.1823
19.9,0.5066,0.0542999999999995,0.1226,0.2029,0.2544,0.2428,0.2895,0.1624,0.3334,0.3968,0.0876000000000002,0.1869,0.2715,0.1393,0.1393,0.1462,0.1392,0.1625,0.2062,0.1006,0.1009,0.111499999999999,0.1009,0.1337,0.1852,0.0965,0.0968000000000001,0.1084,0.0968000000000001,0.1311,0.1832
20,0.5062,0.0533999999999998,0.1218,0.2018,0.2546,0.2426,0.2898,0.1623,0.3279,0.3882,0.0875,0.1854,0.2709,0.14,0.1399,0.1462,0.1396,0.163500000000001,0.2038,0.1023,0.1027,0.1122,0.1022,0.1361,0.1837,0.0984999999999997,0.0988999999999998,0.1092,0.0983999999999996,0.1336,0.1815
20.1,0.5071,0.0532999999999996,0.1198,0.1999,0.2543,0.2428,0.2894,0.1609,0.328,0.3884,0.0872999999999997,0.1843,0.27,0.1391,0.1393,0.1452,0.1388,0.1639,0.2022,0.101399999999999,0.102199999999999,0.1111,0.101399999999999,0.135400000000001,0.1812,0.0977999999999998,0.0985999999999997,0.1082,0.0977999999999996,0.1333,0.1794
20.2,0.5081,0.0527999999999994,0.1206,0.1997,0.2544,0.2423,0.2892,0.1598,0.3272,0.3878,0.0863999999999998,0.1824,0.2684,0.138,0.1386,0.1449,0.1385,0.163400000000001,0.2025,0.1005,0.1012,0.111,0.1011,0.1354,0.182,0.0959999999999996,0.0966999999999996,0.1075,0.0965999999999996,0.1325,0.1802
20.3,0.5077,0.0524999999999998,0.1194,0.1984,0.2542,0.2426,0.2888,0.1571,0.3284,0.3883,0.0857999999999995,0.1814,0.2674,0.139,0.1395,0.1458,0.1391,0.1629,0.2029,0.1013,0.1019,0.1112,0.1016,0.1353,0.1823,0.0965999999999997,0.0971999999999998,0.1076,0.0968999999999999,0.1324,0.1806
20.4,0.5079,0.0520999999999997,0.1184,0.1972,0.2545,0.2423,0.2882,0.1558,0.3264,0.3882,0.0850999999999996,0.1815,0.2669,0.1392,0.1392,0.145,0.1388,0.1617,0.2003,0.1024,0.1028,0.1113,0.102,0.1348,0.1808,0.0971999999999998,0.0975999999999998,0.1076,0.0967999999999999,0.1319,0.1787
20.5,0.5068,0.0520999999999998,0.1176,0.1963,0.2542,0.2427,0.2882,0.1573,0.3264,0.3883,0.0846999999999999,0.1819,0.2679,0.1381,0.138,0.1435,0.1378,0.1597,0.1995,0.0982999999999998,0.0986000000000001,0.1072,0.0982999999999999,0.1306,0.1777,0.0944999999999999,0.0947999999999998,0.1045,0.0944999999999999,0.1286,0.1765
20.6,0.5093,0.0521999999999998,0.1164,0.1948,0.2543,0.2423,0.2878,0.1556,0.3247,0.3881,0.0833999999999997,0.1804,0.2678,0.1381,0.1378,0.1431,0.1376,0.1608,0.1979,0.1,0.1002,0.1089,0.0998999999999997,0.1332,0.1772,0.0954999999999998,0.0956999999999999,0.1053,0.0953999999999996,0.1306,0.1759
20.7,0.5094,0.0515999999999996,0.1156,0.1955,0.2536,0.2431,0.2876,0.156,0.3246,0.3876,0.0837,0.18,0.2664,0.141,0.141,0.146,0.1403,0.1633,0.2011,0.102299999999999,0.102599999999999,0.111,0.101799999999999,0.135,0.1802,0.0978999999999993,0.0982999999999992,0.1074,0.0973999999999989,0.1323,0.1784
20.8,0.5072,0.0512999999999997,0.115,0.1933,0.2534,0.2425,0.2881,0.1558,0.3234,0.3866,0.083,0.1782,0.2651,0.1357,0.1355,0.1408,0.1352,0.1595,0.195700000000001,0.0979999999999996,0.0980999999999999,0.1063,0.0977999999999998,0.1318,0.1739,0.0930999999999998,0.0931999999999998,0.1024,0.0928999999999999,0.1288,0.1719
20.9,0.5095,0.0513999999999999,0.1144,0.1917,0.2533,0.2421,0.2885,0.1565,0.3261,0.3879,0.0827999999999992,0.1786,0.2649,0.1349,0.134399999999999,0.1397,0.1344,0.1579,0.1936,0.0964999999999998,0.0962999999999997,0.1055,0.0962999999999997,0.1302,0.1716,0.0919999999999993,0.0917999999999995,0.1017,0.0916999999999994,0.1277,0.1701
21,0.5096,0.0507999999999998,0.114,0.1927,0.2537,0.2419,0.2886,0.1552,0.3236,0.3885,0.0821999999999994,0.1779,0.2641,0.135,0.1347,0.1398,0.1348,0.1566,0.1923,0.0973999999999998,0.0973999999999999,0.1059,0.0973999999999999,0.128399999999999,0.1703,0.0923999999999994,0.0923999999999995,0.1017,0.0923999999999993,0.1259,0.1692
21.1,0.5067,0.0498999999999999,0.1144,0.1917,0.2534,0.2418,0.2885,0.1548,0.3221,0.3889,0.0820999999999996,0.1773,0.2633,0.1345,0.1341,0.1385,0.1339,0.156300000000001,0.1914,0.0967000000000001,0.0964000000000002,0.1041,0.0963000000000003,0.1278,0.1693,0.0916000000000001,0.0915,0.1,0.0913,0.125099999999999,0.1678
21.2,0.5032,0.0496000000000001,0.1141,0.1898,0.2532,0.241,0.2883,0.1528,0.3225,0.3898,0.0818000000000002,0.1761,0.2634,0.1336,0.1333,0.1375,0.1332,0.1552,0.1914,0.0951,0.0948999999999998,0.1023,0.095,0.1265,0.1695,0.0902999999999997,0.0902999999999998,0.0986999999999999,0.0902999999999997,0.124,0.1681
21.3,0.5059,0.05,0.1124,0.1907,0.2531,0.2407,0.2881,0.1521,0.3223,0.3901,0.0798000000000001,0.174,0.2619,0.1338,0.1335,0.138,0.1334,0.1543,0.1899,0.0955999999999996,0.0953999999999998,0.1028,0.0952999999999998,0.1262,0.1683,0.0911999999999995,0.0911999999999997,0.0992999999999999,0.0909999999999996,0.1237,0.1664
21.4,0.5058,0.0499000000000001,0.1127,0.1888,0.2533,0.2406,0.2875,0.1503,0.3222,0.391,0.0786999999999998,0.1735,0.262,0.1339,0.1335,0.1378,0.1333,0.1542,0.1891,0.0957999999999996,0.0955999999999996,0.1025,0.0955999999999995,0.1254,0.168,0.0909999999999996,0.0909999999999997,0.0988999999999995,0.0908999999999996,0.1228,0.1658
21.5,0.5062,0.0507000000000002,0.1123,0.1888,0.2526,0.2407,0.2872,0.1493,0.3218,0.3909,0.0783999999999996,0.1712,0.2615,0.1335,0.133,0.1364,0.1329,0.1548,0.1899,0.0961000000000003,0.0957000000000003,0.1014,0.0955000000000003,0.126400000000001,0.1691,0.0903999999999999,0.0902000000000003,0.0966999999999998,0.0899,0.1235,0.1668
21.6,0.5081,0.0503000000000001,0.1121,0.186,0.2518,0.2404,0.2873,0.147800000000001,0.3218,0.3911,0.0775999999999994,0.1722,0.2615,0.1352,0.135,0.138899999999999,0.135,0.1567,0.1913,0.0954999999999997,0.0952999999999997,0.1014,0.0953999999999998,0.125299999999999,0.1677,0.0900999999999996,0.0900999999999997,0.0969999999999999,0.0900999999999997,0.1224,0.1657
21.7,0.5083,0.0499000000000003,0.111799999999999,0.1858,0.2519,0.2403,0.287,0.1468,0.3205,0.3903,0.0767999999999996,0.1693,0.2616,0.1328,0.1329,0.1363,0.1328,0.1543,0.1909,0.0930999999999994,0.0932999999999996,0.0995999999999994,0.0931999999999995,0.1235,0.1678,0.0881999999999995,0.0885999999999997,0.0952999999999997,0.0883999999999996,0.1206,0.166
21.8,0.5045,0.0497,0.1103,0.1845,0.2518,0.2406,0.2873,0.1473,0.3204,0.3907,0.0761999999999996,0.1687,0.2622,0.1341,0.1341,0.1379,0.1339,0.1538,0.192,0.095,0.0951000000000001,0.1015,0.0949000000000001,0.1231,0.17,0.0901999999999997,0.0904999999999998,0.0973999999999995,0.0902999999999998,0.1202,0.1683
21.9,0.505,0.0496000000000001,0.1094,0.1839,0.2523,0.2407,0.2872,0.1469,0.3192,0.3903,0.0754999999999998,0.1685,0.2607,0.133099999999999,0.133099999999999,0.1373,0.133199999999999,0.1524,0.1902,0.0936000000000001,0.0936000000000001,0.1001,0.0937000000000002,0.1216,0.1679,0.0891,0.0892000000000002,0.0962,0.0893,0.1183,0.1655
22,0.5066,0.0492999999999999,0.109,0.1829,0.252,0.2411,0.2864,0.1459,0.3147,0.3817,0.0766999999999995,0.1682,0.2608,0.1311,0.1313,0.1352,0.1312,0.1512,0.1867,0.0926000000000002,0.0927000000000003,0.0993000000000001,0.0927000000000002,0.1211,0.1646,0.0881000000000001,0.0882000000000001,0.0953000000000001,0.0882999999999999,0.1179,0.1626
22.1,0.5081,0.0492,0.1078,0.1826,0.2514,0.2411,0.2869,0.1449,0.3146,0.3822,0.0755999999999998,0.1673,0.2578,0.1305,0.1308,0.134,0.1307,0.1495,0.1873,0.0906999999999997,0.0909999999999995,0.0969,0.0909999999999996,0.1185,0.1645,0.0866999999999999,0.0871999999999999,0.0933999999999999,0.0871,0.1156,0.1628
22.2,0.5052,0.0494,0.106999999999999,0.181,0.2521,0.2409,0.2867,0.1428,0.3141,0.3826,0.0755,0.165800000000001,0.2588,0.1302,0.1302,0.1337,0.1301,0.1483,0.186,0.0908999999999996,0.0908999999999994,0.0967999999999998,0.0908999999999996,0.1169,0.1642,0.0866999999999998,0.0867999999999999,0.0932999999999997,0.0867999999999999,0.1141,0.1627
22.3,0.5052,0.0486999999999999,0.106699999999999,0.1801,0.251,0.2404,0.287,0.1418,0.3133,0.382,0.0752000000000002,0.164,0.2565,0.1304,0.1303,0.1342,0.1304,0.1487,0.1862,0.0909999999999994,0.0908999999999993,0.0975999999999992,0.0909999999999992,0.118,0.1643,0.0871999999999997,0.0871999999999997,0.0942999999999994,0.0872999999999997,0.1154,0.1627
22.4,0.5038,0.0481999999999999,0.1058,0.1797,0.2511,0.2397,0.2867,0.1408,0.3122,0.381,0.0745999999999997,0.164,0.2572,0.1309,0.131,0.1351,0.1309,0.1495,0.1864,0.0892999999999995,0.0892999999999995,0.0957999999999996,0.0892999999999996,0.1167,0.1615,0.0853999999999995,0.0854999999999997,0.0924999999999997,0.0854999999999997,0.1144,0.1599
22.5,0.5023,0.0480000000000002,0.1051,0.1775,0.251,0.2399,0.2866,0.1391,0.3118,0.381,0.0734999999999996,0.162,0.2558,0.1341,0.1345,0.1382,0.134,0.1512,0.1884,0.0924999999999998,0.0928999999999998,0.0988999999999999,0.0924999999999998,0.119,0.164100000000001,0.0877999999999998,0.0883999999999999,0.0950999999999997,0.0879999999999996,0.1163,0.162300000000001
22.6,0.5015,0.0479999999999999,0.1041,0.1773,0.2505,0.2398,0.2867,0.1377,0.3127,0.381,0.0720999999999995,0.1611,0.2546,0.1337,0.1339,0.1377,0.1334,0.1503,0.1871,0.0912999999999995,0.0913999999999993,0.0976999999999992,0.0910999999999993,0.117,0.162299999999999,0.0868999999999999,0.0871999999999996,0.0939999999999993,0.0868999999999995,0.1142,0.1608
22.7,0.5034,0.0475000000000001,0.1037,0.1756,0.2508,0.2397,0.2863,0.1382,0.314,0.3811,0.0714999999999999,0.1607,0.2546,0.131400000000001,0.131500000000001,0.1354,0.131200000000001,0.1475,0.1841,0.0901,0.0901999999999998,0.0960999999999997,0.0899999999999999,0.1147,0.1594,0.0856999999999998,0.0858999999999998,0.0925,0.0857999999999999,0.1121,0.158
22.8,0.5032,0.0470000000000002,0.1013,0.1761,0.2502,0.2397,0.2861,0.1362,0.3135,0.3809,0.0708999999999995,0.1587,0.2535,0.1297,0.1297,0.1339,0.1294,0.1463,0.1831,0.0888000000000005,0.0888000000000004,0.0946000000000004,0.0886000000000002,0.1133,0.1592,0.0843999999999998,0.0843999999999998,0.091,0.0842999999999996,0.1104,0.1576
22.9,0.5022,0.0469000000000003,0.1005,0.1748,0.25,0.2395,0.2855,0.1373,0.3136,0.3813,0.0701999999999997,0.1594,0.2539,0.1298,0.129700000000001,0.1329,0.129700000000001,0.1463,0.1831,0.0898999999999996,0.0897999999999998,0.0947999999999997,0.0897999999999997,0.1148,0.1599,0.0848999999999998,0.0848999999999996,0.0903999999999995,0.0849999999999997,0.1116,0.1578
23,0.501,0.0475000000000001,0.100699999999999,0.1734,0.2496,0.2387,0.2854,0.1365,0.3092,0.3809,0.0702999999999995,0.1582,0.2528,0.1298,0.1298,0.1327,0.1296,0.1464,0.1828,0.0899000000000001,0.0899000000000001,0.0943999999999999,0.0897999999999999,0.1135,0.157500000000001,0.0846999999999997,0.0847999999999997,0.0899999999999997,0.0847999999999994,0.1104,0.1555
23.1,0.5038,0.0466000000000001,0.0993999999999996,0.1718,0.25,0.2392,0.2856,0.1366,0.3088,0.3811,0.0702999999999997,0.1573,0.253,0.1292,0.1289,0.1318,0.1287,0.1461,0.1828,0.0891,0.0887999999999997,0.0936,0.0886999999999998,0.1134,0.1573,0.0850000000000002,0.0847999999999998,0.0901999999999999,0.0847999999999999,0.1108,0.1554
23.2,0.5044,0.0465999999999999,0.0992999999999998,0.1717,0.25,0.2389,0.2852,0.1355,0.3084,0.3803,0.0702999999999995,0.1573,0.2525,0.1296,0.1293,0.1318,0.129,0.1455,0.1829,0.0906999999999993,0.0904999999999994,0.0953999999999999,0.0901999999999995,0.1142,0.1588,0.0858,0.0856999999999999,0.0908000000000004,0.0853999999999999,0.111,0.1567
23.3,0.5019,0.0464999999999999,0.0987999999999997,0.1715,0.2504,0.239,0.2854,0.1349,0.3081,0.3803,0.0690999999999998,0.1566,0.2524,0.1273,0.1267,0.1296,0.1268,0.143,0.1825,0.0891999999999997,0.0886999999999999,0.0937,0.0888000000000001,0.1122,0.1592,0.0844000000000001,0.0840000000000001,0.0895999999999999,0.0841000000000001,0.1086,0.1563
23.4,0.5011,0.0462999999999998,0.0980999999999999,0.1694,0.2497,0.2389,0.2847,0.1332,0.3085,0.3803,0.0680999999999997,0.155599999999999,0.2515,0.1282,0.1281,0.1306,0.128,0.1424,0.183,0.0877000000000001,0.0877000000000001,0.0924000000000005,0.0877000000000001,0.1106,0.1577,0.0824999999999999,0.0825999999999999,0.0880000000000003,0.0825999999999999,0.1071,0.1549
23.5,0.5027,0.0462999999999998,0.0966999999999998,0.1686,0.2496,0.2382,0.2841,0.1346,0.3091,0.3812,0.0685999999999996,0.1562,0.2513,0.1292,0.1286,0.1314,0.1286,0.1433,0.1841,0.0882999999999998,0.0877,0.0928000000000004,0.0878,0.1118,0.1585,0.0825999999999997,0.0821999999999996,0.0877000000000002,0.0821999999999996,0.1073,0.1557
23.6,0.5022,0.0459000000000001,0.0962,0.1672,0.2492,0.2379,0.2841,0.1325,0.3092,0.3809,0.0678999999999997,0.1556,0.25,0.1273,0.1269,0.1301,0.1269,0.142,0.1799,0.0871999999999997,0.0866999999999998,0.0914999999999996,0.0867999999999997,0.11,0.155,0.0814999999999995,0.0812999999999995,0.0864999999999998,0.0812999999999994,0.1058,0.1523
23.7,0.5024,0.0455,0.0959,0.167600000000001,0.2493,0.2377,0.2835,0.1326,0.3091,0.3807,0.0666999999999994,0.155,0.2489,0.1281,0.1277,0.1305,0.1277,0.1419,0.179500000000001,0.0872999999999995,0.0869999999999994,0.0914999999999999,0.0871999999999996,0.1091,0.1531,0.0819,0.0817999999999998,0.0867,0.0818999999999999,0.105,0.1506
23.8,0.5062,0.0459999999999999,0.0962000000000001,0.1669,0.2489,0.2378,0.284,0.1305,0.3092,0.3801,0.0655999999999995,0.1545,0.2483,0.1273,0.1271,0.1296,0.127,0.1414,0.1795,0.0863999999999998,0.0865,0.0905999999999998,0.0865,0.1086,0.153,0.0815999999999998,0.0817999999999999,0.0862999999999998,0.0818000000000001,0.1054,0.1511
23.9,0.5056,0.0459000000000001,0.0947000000000001,0.1658,0.2491,0.2376,0.2837,0.1319,0.3089,0.3792,0.0652999999999996,0.153700000000001,0.247,0.1269,0.1268,0.1291,0.1265,0.141,0.1787,0.0868999999999999,0.0869999999999997,0.0913999999999996,0.0866999999999999,0.1085,0.1525,0.0811999999999999,0.0814,0.0861000000000002,0.0810999999999999,0.1045,0.1499
24,0.5048,0.0455,0.0936999999999999,0.1649,0.2487,0.2375,0.2831,0.1307,0.3034,0.3713,0.0660999999999997,0.152700000000001,0.2449,0.1282,0.1279,0.1305,0.128,0.141100000000001,0.179000000000001,0.0879000000000003,0.0879000000000001,0.0921000000000001,0.0879000000000002,0.1086,0.1529,0.0821,0.0821999999999998,0.0867,0.0821,0.1041,0.15
24.1,0.503,0.0452000000000001,0.0936000000000002,0.1637,0.2489,0.2371,0.2833,0.1301,0.3027,0.3706,0.0648999999999995,0.1522,0.2439,0.1271,0.1265,0.1295,0.1266,0.1408,0.1766,0.0867999999999997,0.0863999999999996,0.0907999999999997,0.0863999999999996,0.107099999999999,0.1507,0.0810999999999999,0.0807999999999999,0.0856,0.0807999999999999,0.1031,0.1478
24.2,0.5053,0.0448000000000001,0.0933999999999999,0.162,0.2493,0.2374,0.2836,0.1294,0.3029,0.371,0.0636999999999993,0.1506,0.2429,0.128999999999999,0.128799999999999,0.1317,0.128799999999999,0.1431,0.1783,0.0900000000000002,0.0900000000000003,0.0942000000000001,0.0899000000000002,0.1113,0.1538,0.0843,0.0843000000000003,0.0890000000000001,0.0842000000000002,0.1074,0.1509
24.3,0.5057,0.0446999999999999,0.0931999999999996,0.1616,0.2488,0.2375,0.2828,0.1299,0.3033,0.3718,0.0637999999999992,0.1497,0.2413,0.1278,0.1277,0.1301,0.1276,0.141,0.177,0.0869,0.0869999999999999,0.091,0.0867999999999998,0.107,0.151,0.0813999999999999,0.0814999999999998,0.0861,0.0812999999999998,0.103,0.148
24.4,0.5029,0.0443999999999999,0.0924999999999997,0.1613,0.2483,0.2373,0.2833,0.1298,0.3053,0.3738,0.0631999999999994,0.1499,0.241,0.1269,0.126599999999999,0.1286,0.126599999999999,0.14,0.1762,0.0859999999999996,0.0858999999999998,0.0897,0.0858999999999996,0.106399999999999,0.1504,0.0809999999999996,0.0808999999999996,0.0853,0.0808999999999996,0.103099999999999,0.1479
24.5,0.5065,0.0447,0.0908999999999996,0.1603,0.2483,0.2374,0.2828,0.1281,0.304,0.3727,0.0619999999999997,0.1501,0.2409,0.1276,0.1274,0.1292,0.1274,0.1404,0.1755,0.0853,0.0851,0.0884999999999998,0.0851999999999998,0.1062,0.1488,0.0801000000000001,0.0798000000000001,0.0836999999999997,0.0799,0.102399999999999,0.1461
24.6,0.5056,0.0442,0.0902999999999997,0.1592,0.2482,0.2371,0.2827,0.1294,0.3037,0.3724,0.0616999999999999,0.1512,0.2416,0.1271,0.1269,0.1291,0.1269,0.1401,0.1761,0.0848999999999995,0.0847999999999997,0.0888,0.0847999999999998,0.1057,0.1498,0.0792999999999996,0.0791999999999997,0.0836999999999999,0.0791999999999997,0.1018,0.1472
24.7,0.5091,0.0442999999999998,0.0895999999999997,0.1585,0.2474,0.237,0.2822,0.1293,0.3032,0.371,0.0602999999999997,0.1494,0.2414,0.1284,0.1282,0.1301,0.1282,0.1404,0.175,0.0843999999999997,0.0842999999999998,0.0881999999999996,0.0842999999999995,0.105,0.1482,0.0780000000000001,0.0779000000000001,0.0822999999999997,0.0778999999999997,0.1003,0.144899999999999
24.8,0.5091,0.0440999999999998,0.0894999999999994,0.157700000000001,0.2474,0.2371,0.2821,0.1276,0.3034,0.3709,0.0611999999999998,0.147800000000001,0.2415,0.1289,0.1287,0.1307,0.1288,0.1414,0.1744,0.0851000000000001,0.0849000000000001,0.0888999999999999,0.0851000000000001,0.105699999999999,0.1473,0.0807000000000002,0.0805000000000002,0.0847999999999997,0.0807000000000001,0.1028,0.1449
24.9,0.5074,0.0439000000000001,0.0895999999999997,0.157300000000001,0.2478,0.237,0.2822,0.1278,0.3034,0.3712,0.0608999999999997,0.1472,0.2407,0.1294,0.1291,0.1308,0.129,0.141,0.1751,0.0848000000000002,0.0846000000000002,0.0884999999999997,0.0845000000000001,0.1038,0.1466,0.0797999999999999,0.0795999999999998,0.0837999999999995,0.0794999999999998,0.1008,0.1441
25,0.5069,0.0436999999999999,0.0890999999999998,0.156300000000001,0.2472,0.2366,0.2823,0.1261,0.3004,0.3719,0.0592999999999998,0.1463,0.2409,0.1273,0.1271,0.1286,0.1272,0.1399,0.1735,0.0833999999999995,0.0832999999999994,0.0871999999999997,0.0833999999999994,0.1033,0.1456,0.0786999999999994,0.0786999999999997,0.083,0.0786999999999994,0.1001,0.1433
25.1,0.5072,0.0432000000000001,0.0886999999999994,0.1558,0.2473,0.2367,0.2822,0.1258,0.2997,0.3715,0.0589999999999999,0.145,0.2403,0.1277,0.1277,0.1294,0.1277,0.1394,0.172099999999999,0.0831999999999999,0.0832999999999999,0.0869000000000004,0.0832999999999999,0.1029,0.1438,0.0783999999999998,0.0786,0.0825000000000001,0.0784999999999999,0.0992000000000002,0.1414
25.2,0.5077,0.0429,0.0889999999999996,0.155600000000001,0.2472,0.2368,0.282,0.1245,0.299,0.3705,0.0588999999999998,0.145,0.2393,0.1254,0.1254,0.1271,0.1254,0.1373,0.1718,0.0829000000000002,0.0830000000000001,0.0866,0.0830000000000001,0.1026,0.1448,0.0775999999999997,0.0777999999999995,0.0816999999999996,0.0776999999999995,0.0986999999999998,0.1418
25.3,0.5071,0.0429,0.0884999999999995,0.155400000000001,0.2473,0.2367,0.2813,0.1237,0.2984,0.369,0.0581000000000002,0.1443,0.2381,0.1247,0.1247,0.1263,0.1247,0.1359,0.1712,0.0829,0.083,0.0866000000000001,0.0830000000000001,0.1013,0.1439,0.0776000000000003,0.0777000000000002,0.0815000000000002,0.0777000000000002,0.0977,0.1415
25.4,0.5086,0.0428000000000001,0.0882999999999994,0.1539,0.2463,0.2364,0.2816,0.1238,0.2986,0.3688,0.0573999999999998,0.1456,0.2379,0.1247,0.1249,0.1267,0.1249,0.1365,0.1703,0.0826000000000003,0.0828000000000004,0.0864000000000006,0.0829000000000003,0.1019,0.1434,0.0767,0.0769,0.0812,0.0769999999999998,0.0976000000000004,0.1405
25.5,0.5082,0.0429,0.0883999999999991,0.153,0.2465,0.2362,0.2811,0.1235,0.2978,0.3672,0.0584999999999996,0.1441,0.2379,0.1231,0.1232,0.1248,0.1232,0.1345,0.1685,0.0812999999999999,0.0814,0.0848999999999998,0.0814999999999998,0.0992999999999998,0.1418,0.0750999999999999,0.0751999999999999,0.0792,0.0752999999999997,0.0948999999999998,0.1387
25.6,0.5085,0.0432000000000001,0.0881999999999992,0.1526,0.2453,0.2359,0.2807,0.1221,0.2979,0.3669,0.0579,0.1442,0.2368,0.1256,0.1256,0.1273,0.1257,0.1363,0.1705,0.0833999999999996,0.0834999999999995,0.0872999999999999,0.0835999999999996,0.1013,0.1437,0.0776999999999994,0.0777999999999993,0.0820999999999998,0.0778999999999993,0.0968999999999997,0.1404
25.7,0.5106,0.0428999999999999,0.0872999999999995,0.1514,0.2452,0.2361,0.2811,0.1218,0.2976,0.3669,0.0581999999999998,0.1422,0.2345,0.1226,0.1227,0.1242,0.1227,0.132699999999999,0.1665,0.0818000000000001,0.0821000000000001,0.0847,0.0819999999999999,0.0985,0.1405,0.0749000000000005,0.0752000000000005,0.0783999999999999,0.0751000000000004,0.0934999999999999,0.1368
25.8,0.509,0.0428999999999998,0.0865999999999996,0.1515,0.2449,0.2359,0.2813,0.1206,0.297,0.3663,0.0573999999999998,0.141600000000001,0.234300000000001,0.1226,0.1226,0.1243,0.1227,0.1322,0.1667,0.0800999999999996,0.0801999999999995,0.0832999999999996,0.0802999999999995,0.0970999999999995,0.1392,0.0744999999999998,0.0745999999999998,0.0779999999999994,0.0746999999999995,0.0924999999999998,0.136
25.9,0.5089,0.0428999999999999,0.0864999999999996,0.1508,0.2448,0.2354,0.281,0.1205,0.2965,0.3667,0.0568999999999998,0.1416,0.233,0.122,0.122,0.1237,0.1222,0.1317,0.1646,0.0798999999999992,0.079999999999999,0.0828999999999995,0.0801999999999989,0.0966999999999995,0.136,0.0736999999999991,0.073799999999999,0.0772999999999994,0.0739999999999991,0.0921,0.133
26,0.5105,0.0427,0.0860999999999997,0.151,0.2448,0.2351,0.2809,0.1202,0.2909,0.3605,0.0556000000000002,0.1398,0.2324,0.1208,0.1208,0.1223,0.121,0.1306,0.1636,0.0788999999999997,0.0790999999999998,0.0816999999999998,0.0790999999999998,0.0952999999999996,0.1362,0.0735999999999997,0.0737999999999996,0.0767999999999998,0.0737999999999996,0.0908999999999998,0.1331
26.1,0.5082,0.0425999999999999,0.0859999999999996,0.150300000000001,0.2443,0.2353,0.2812,0.1198,0.2905,0.3597,0.0548999999999996,0.1396,0.2312,0.1203,0.120299999999999,0.1219,0.120499999999999,0.1298,0.1639,0.0790999999999999,0.0792999999999999,0.0818999999999999,0.0793,0.0960999999999994,0.1379,0.0731999999999998,0.0733999999999998,0.0766000000000001,0.0733999999999999,0.0914999999999996,0.1345
26.2,0.5081,0.0425999999999997,0.0849999999999995,0.1499,0.2442,0.2348,0.2807,0.1169,0.2902,0.3594,0.0539999999999998,0.1378,0.2305,0.1213,0.1212,0.1224,0.1212,0.1308,0.1642,0.0790999999999997,0.0791999999999996,0.0816999999999999,0.0789999999999997,0.0965,0.1369,0.0734999999999996,0.0735999999999996,0.0765999999999996,0.0733999999999998,0.0919000000000001,0.133400000000001
26.3,0.5074,0.0424999999999998,0.0848999999999996,0.1488,0.2444,0.2345,0.2811,0.1162,0.2914,0.3605,0.0545999999999998,0.137200000000001,0.2309,0.1204,0.1205,0.1221,0.1205,0.1297,0.1638,0.0773,0.0776999999999998,0.0805999999999999,0.0773999999999999,0.0939999999999996,0.1362,0.0719999999999996,0.0723999999999996,0.0760999999999999,0.0720999999999995,0.0899999999999997,0.1332
26.4,0.5084,0.0425,0.0840999999999998,0.149,0.2439,0.2342,0.2809,0.1153,0.2915,0.3595,0.0538,0.137,0.2295,0.1224,0.1226,0.124,0.1226,0.1328,0.1642,0.0790999999999995,0.0795999999999993,0.0818999999999995,0.0792999999999994,0.0964999999999998,0.1354,0.0727999999999993,0.0732999999999994,0.0765999999999994,0.0729999999999994,0.0918000000000001,0.1316
26.5,0.5096,0.0416999999999998,0.0831999999999995,0.1485,0.2442,0.2345,0.2809,0.1158,0.2911,0.3594,0.0534,0.1371,0.2305,0.1212,0.1213,0.1231,0.1214,0.1316,0.1626,0.0781999999999996,0.0784999999999996,0.0811999999999996,0.0783999999999995,0.0953000000000002,0.1337,0.0719999999999997,0.0722999999999996,0.0759999999999996,0.0721999999999997,0.0908999999999999,0.1302
26.6,0.5087,0.0422,0.0829999999999995,0.1485,0.2438,0.2347,0.2807,0.1143,0.2909,0.3583,0.0518000000000002,0.1378,0.2302,0.1242,0.1241,0.1256,0.1243,0.1332,0.165,0.0796000000000003,0.0797000000000003,0.0822000000000003,0.0797,0.0954999999999999,0.1357,0.0740000000000001,0.0740999999999998,0.0773,0.0740999999999995,0.0916000000000003,0.1325
26.7,0.5131,0.0418999999999999,0.0834999999999997,0.1479,0.2431,0.234,0.2798,0.1155,0.2906,0.3578,0.0518000000000001,0.1368,0.230499999999999,0.121000000000001,0.121000000000001,0.122700000000001,0.121000000000001,0.1312,0.16,0.0770999999999996,0.0773999999999997,0.0797999999999998,0.0771999999999996,0.0933000000000003,0.1302,0.0719999999999997,0.0722999999999995,0.0754,0.0720999999999995,0.0897999999999999,0.1273
26.8,0.512,0.0417000000000001,0.0834999999999998,0.1468,0.2432,0.2339,0.2796,0.1157,0.2907,0.3577,0.0512000000000004,0.135500000000001,0.2298,0.122,0.1219,0.1234,0.122,0.1317,0.1622,0.0772999999999999,0.0773999999999997,0.0796000000000001,0.0773999999999997,0.0934999999999999,0.132299999999999,0.0721999999999998,0.0722999999999998,0.0751000000000001,0.0722999999999998,0.0898999999999998,0.129199999999999
26.9,0.5088,0.0415999999999999,0.0831999999999996,0.1458,0.2433,0.2342,0.2798,0.1156,0.2896,0.3571,0.0512000000000001,0.1346,0.2297,0.1229,0.1227,0.1242,0.1227,0.1336,0.1639,0.0762999999999997,0.0761999999999995,0.0783999999999998,0.0761999999999994,0.0927999999999998,0.1316,0.0726999999999997,0.0725999999999997,0.0751999999999995,0.0725999999999997,0.0902999999999997,0.1294
27,0.5052,0.0413,0.0829999999999995,0.1465,0.2429,0.2334,0.2795,0.1148,0.2862,0.3561,0.0512,0.1334,0.2283,0.1218,0.1217,0.123,0.1214,0.1318,0.161300000000001,0.0757999999999995,0.0756999999999995,0.0777999999999993,0.0754999999999996,0.0913999999999997,0.1296,0.0709999999999996,0.0708999999999999,0.0733999999999996,0.0706999999999998,0.0874999999999999,0.1271
27.1,0.5062,0.0412,0.0825999999999997,0.1456,0.2427,0.2332,0.2793,0.1137,0.2863,0.3562,0.0498000000000007,0.1334,0.2274,0.1193,0.1192,0.121,0.1192,0.1295,0.1575,0.0746999999999994,0.0744999999999995,0.0771999999999998,0.0745999999999992,0.0904000000000005,0.126699999999999,0.0698999999999996,0.0696999999999997,0.0728999999999997,0.0697999999999998,0.0863999999999998,0.1242
27.2,0.5089,0.0410000000000003,0.0827999999999998,0.1445,0.2428,0.2331,0.2789,0.1132,0.2866,0.3556,0.0494000000000002,0.1343,0.2276,0.1195,0.1193,0.1207,0.1192,0.1296,0.1583,0.0754999999999996,0.0752999999999996,0.0775999999999998,0.0751999999999995,0.0913999999999997,0.1286,0.0706999999999998,0.0704999999999998,0.0730999999999998,0.0703999999999999,0.0874000000000001,0.1257
27.3,0.5099,0.0407000000000002,0.0819999999999996,0.1437,0.2426,0.2334,0.2785,0.1134,0.2875,0.3563,0.0498000000000002,0.1343,0.2284,0.1195,0.1195,0.1208,0.1194,0.1288,0.1582,0.0755,0.0753999999999999,0.0774999999999997,0.0753999999999998,0.0909,0.128699999999999,0.0707000000000003,0.0706000000000002,0.0731000000000001,0.0707000000000002,0.0871000000000001,0.1259
27.4,0.5073,0.0407000000000001,0.0819999999999996,0.1435,0.2425,0.2335,0.2786,0.1126,0.2883,0.3567,0.0491000000000001,0.1333,0.2271,0.1189,0.1187,0.1202,0.118800000000001,0.1285,0.1584,0.0760999999999998,0.0758999999999999,0.0781999999999996,0.076,0.0911000000000003,0.1288,0.0703999999999997,0.0700999999999996,0.0728999999999997,0.0702999999999996,0.0866999999999999,0.126
27.5,0.5092,0.0404000000000003,0.0814,0.1427,0.2424,0.2334,0.2788,0.1125,0.2881,0.3571,0.0487000000000003,0.1337,0.2266,0.117499999999999,0.1174,0.118799999999999,0.1174,0.1276,0.1567,0.0736999999999994,0.0734999999999996,0.0756999999999995,0.0735999999999994,0.0889,0.1266,0.0685000000000001,0.0683000000000001,0.0710999999999998,0.0684999999999999,0.0853000000000002,0.1242
27.6,0.5093,0.0407000000000002,0.0807999999999999,0.1417,0.2421,0.2329,0.2779,0.1128,0.289,0.3566,0.0479000000000006,0.1333,0.2275,0.1163,0.1163,0.1175,0.1162,0.126,0.1556,0.0728999999999997,0.0728999999999996,0.0749999999999996,0.0727999999999999,0.0875999999999992,0.126,0.0686999999999999,0.0686999999999998,0.0710999999999999,0.0685999999999999,0.0843999999999996,0.1238
27.7,0.5073,0.0399,0.0801999999999995,0.1414,0.2419,0.2328,0.2779,0.1121,0.2877,0.3559,0.0473000000000002,0.1325,0.2265,0.118,0.118,0.1195,0.118,0.1276,0.1567,0.0726999999999995,0.0725999999999994,0.0751999999999994,0.0725999999999994,0.0880000000000001,0.1255,0.0682999999999996,0.0681999999999995,0.0710999999999996,0.0681999999999995,0.0849999999999999,0.1234
27.8,0.5069,0.0399,0.0806999999999995,0.140600000000001,0.242,0.2322,0.2787,0.1106,0.2876,0.3556,0.0483,0.1323,0.2255,0.1164,0.1165,0.1177,0.1165,0.1261,0.1556,0.0716000000000001,0.0717,0.0736000000000003,0.0716000000000001,0.0864999999999996,0.125400000000001,0.0659999999999995,0.0660999999999996,0.0684999999999997,0.0659999999999996,0.0827999999999999,0.122300000000001
27.9,0.5059,0.0395000000000002,0.0801999999999994,0.1395,0.2414,0.2323,0.2786,0.1094,0.288,0.3557,0.0470999999999998,0.131,0.225,0.1169,0.117,0.1182,0.1168,0.127,0.156999999999999,0.0726999999999992,0.0727999999999993,0.0747999999999996,0.0725999999999994,0.0878999999999998,0.1269,0.0678999999999994,0.0679999999999994,0.0704999999999997,0.0677999999999994,0.0844999999999999,0.1239
28,0.5033,0.0397000000000003,0.0800999999999995,0.1391,0.2416,0.2325,0.2779,0.109,0.2829,0.3504,0.0461,0.1308,0.2239,0.1166,0.1165,0.1176,0.1164,0.1261,0.1565,0.0724999999999995,0.0723999999999996,0.0741999999999998,0.0723999999999994,0.0873000000000002,0.1262,0.0680999999999996,0.0679999999999997,0.0703999999999998,0.0679999999999995,0.0846000000000002,0.124
28.1,0.5053,0.0396000000000001,0.0790999999999998,0.1391,0.2414,0.2321,0.2785,0.1094,0.2813,0.3505,0.0464,0.1304,0.2228,0.117,0.117,0.1178,0.117,0.1265,0.1565,0.0724999999999996,0.0724999999999996,0.0739999999999995,0.0723999999999996,0.0867999999999997,0.1259,0.0679999999999995,0.0679999999999997,0.0699999999999996,0.0678999999999997,0.0835999999999996,0.124
28.2,0.5042,0.0395,0.0781999999999999,0.1378,0.2411,0.2314,0.2783,0.1098,0.2824,0.351,0.0451000000000001,0.1302,0.2229,0.1158,0.1157,0.1168,0.1157,0.124999999999999,0.1544,0.0706999999999991,0.070599999999999,0.0724999999999995,0.0705999999999992,0.0844000000000004,0.1238,0.0659999999999994,0.0657999999999994,0.0682999999999994,0.0657999999999993,0.0812,0.1215
28.3,0.5055,0.0397,0.0777,0.137,0.2426,0.2316,0.2779,0.1096,0.2823,0.3514,0.0445000000000003,0.1304,0.2222,0.1173,0.1174,0.1185,0.1175,0.1256,0.155,0.0715999999999992,0.0716999999999993,0.0734999999999999,0.0717999999999993,0.0848999999999998,0.1232,0.0666999999999998,0.0666999999999998,0.069,0.0667999999999997,0.0816999999999996,0.1208
28.4,0.5068,0.039,0.0780999999999996,0.137,0.2424,0.2311,0.2782,0.1098,0.2828,0.3518,0.0439000000000006,0.1308,0.2235,0.1156,0.1155,0.1163,0.1156,0.1238,0.1546,0.0710999999999996,0.0709999999999996,0.0725999999999998,0.0710999999999996,0.0845999999999993,0.124,0.0660999999999996,0.0658999999999997,0.0680999999999995,0.0659999999999996,0.0809999999999992,0.1212
28.5,0.5043,0.0390000000000001,0.0780999999999998,0.1364,0.2417,0.2317,0.2781,0.1096,0.2819,0.3513,0.0451000000000001,0.1296,0.2228,0.116,0.1159,0.1169,0.1158,0.124600000000001,0.1557,0.0705999999999998,0.0704999999999997,0.0719999999999996,0.0703999999999997,0.0847,0.1247,0.0657,0.0655,0.0674999999999997,0.0653999999999999,0.0809999999999996,0.1215
28.6,0.5027,0.0390000000000001,0.0770999999999995,0.1368,0.2407,0.2314,0.2774,0.1087,0.2825,0.3517,0.0449000000000004,0.1289,0.2222,0.1169,0.1168,0.1177,0.1169,0.1248,0.1545,0.0726999999999995,0.0725999999999994,0.0738999999999996,0.0726999999999994,0.0858,0.1243,0.0676999999999996,0.0675999999999997,0.0693999999999998,0.0676999999999996,0.0822999999999997,0.1214
28.7,0.5022,0.0389999999999999,0.0770999999999996,0.1368,0.2413,0.2309,0.2776,0.1081,0.2827,0.3521,0.0448000000000005,0.1283,0.2216,0.117400000000001,0.1172,0.118,0.1173,0.125,0.1542,0.0718999999999995,0.0717999999999995,0.0731999999999994,0.0717999999999995,0.0853999999999996,0.1233,0.0668999999999995,0.0666999999999994,0.0683999999999998,0.0666999999999994,0.0814999999999994,0.1203
28.8,0.5033,0.0389,0.0758999999999996,0.1356,0.241,0.2308,0.2776,0.1076,0.2825,0.3508,0.0440000000000005,0.1276,0.2196,0.1166,0.1165,0.1173,0.1165,0.1246,0.1528,0.0715999999999996,0.0714999999999997,0.0725999999999993,0.0714999999999997,0.0843999999999998,0.1223,0.0668999999999998,0.0667999999999997,0.0680999999999998,0.0667999999999997,0.0810999999999997,0.1197
28.9,0.5031,0.0387000000000002,0.0763999999999997,0.1358,0.2415,0.2304,0.2779,0.1079,0.283,0.3517,0.0434000000000004,0.1269,0.2191,0.116399999999999,0.1162,0.117199999999999,0.1162,0.1246,0.1522,0.0715999999999992,0.0713999999999992,0.0727999999999993,0.0713999999999992,0.0845999999999997,0.121900000000001,0.0669999999999993,0.0666999999999994,0.0683999999999996,0.0666999999999993,0.0810999999999996,0.1193
29,0.5022,0.0387999999999999,0.0768999999999999,0.135,0.2402,0.2308,0.2772,0.1069,0.2809,0.3529,0.0434000000000004,0.1259,0.2199,0.1165,0.1164,0.1175,0.1163,0.1245,0.1517,0.0715999999999992,0.0714999999999993,0.0730999999999993,0.0713999999999992,0.0845999999999999,0.121,0.0680999999999993,0.0679999999999993,0.0697999999999993,0.0678999999999994,0.0821,0.119
29.1,0.5015,0.0387000000000001,0.0765999999999997,0.1343,0.24,0.2308,0.2768,0.1072,0.2807,0.3532,0.0434000000000004,0.126,0.2198,0.1155,0.1153,0.1165,0.1153,0.1231,0.1503,0.0697999999999993,0.0695999999999993,0.0713999999999992,0.0695999999999993,0.0826999999999997,0.1188,0.0661999999999995,0.0658999999999995,0.0678999999999995,0.0658999999999995,0.0794999999999996,0.1165
29.2,0.5021,0.0384,0.0759999999999996,0.1343,0.2401,0.2307,0.2763,0.1063,0.2821,0.354,0.0430000000000004,0.1275,0.2209,0.1135,0.1133,0.114,0.1133,0.1209,0.1488,0.0678999999999995,0.0676999999999995,0.0690999999999997,0.0676999999999995,0.0801999999999998,0.1175,0.0641999999999997,0.0638999999999998,0.0655999999999998,0.0638999999999997,0.0769,0.1151
29.3,0.5044,0.0384,0.0751999999999997,0.1333,0.2406,0.2308,0.2767,0.1067,0.282,0.3528,0.0419000000000004,0.1256,0.2195,0.1147,0.1144,0.1152,0.1144,0.1225,0.149,0.0694,0.0690999999999999,0.0704000000000002,0.0690999999999999,0.0820999999999998,0.1179,0.0657999999999995,0.0654999999999997,0.0668999999999997,0.0654999999999997,0.0790999999999998,0.1157
29.4,0.5032,0.0387000000000001,0.0748999999999996,0.1338,0.2399,0.2304,0.2768,0.1054,0.2812,0.3535,0.0419000000000005,0.1257,0.2188,0.1153,0.1152,0.1158,0.1152,0.1224,0.1501,0.0695999999999998,0.0694999999999998,0.0705999999999999,0.0694999999999998,0.0818999999999991,0.1196,0.0658999999999996,0.0657999999999997,0.0671999999999998,0.0657999999999995,0.0789999999999993,0.1172
29.5,0.4994,0.0382000000000002,0.0742999999999996,0.1329,0.2402,0.2302,0.2768,0.1048,0.2799,0.3527,0.0417000000000004,0.1254,0.2178,0.1154,0.1154,0.1161,0.1154,0.123,0.149499999999999,0.0694000000000001,0.0694000000000001,0.0705000000000001,0.0694000000000001,0.0819,0.1178,0.0654999999999998,0.0654999999999998,0.0669999999999997,0.0654999999999998,0.0788999999999999,0.1154
29.6,0.5003,0.0380000000000003,0.0732999999999997,0.134,0.2403,0.2299,0.2763,0.1034,0.2794,0.3527,0.0409999999999999,0.1257,0.2183,0.1159,0.1157,0.1165,0.1158,0.1233,0.1517,0.0699000000000001,0.0697,0.0710999999999999,0.0698000000000001,0.0815999999999995,0.1186,0.0659000000000001,0.0657,0.0674999999999997,0.0658,0.0783999999999995,0.116
29.7,0.4997,0.0382000000000002,0.0728999999999997,0.1328,0.2398,0.2295,0.2754,0.1028,0.2788,0.353,0.041,0.1243,0.2177,0.1149,0.1147,0.1155,0.1146,0.1217,0.1498,0.0676999999999999,0.0674999999999999,0.0691999999999999,0.0673999999999998,0.0794999999999996,0.1167,0.0636999999999999,0.0634999999999999,0.0655999999999999,0.0633999999999999,0.0763999999999997,0.1142
29.8,0.5,0.0378000000000002,0.0736999999999998,0.1322,0.2398,0.229,0.275,0.1021,0.2784,0.3525,0.0407000000000002,0.1233,0.2172,0.1152,0.115,0.1161,0.1151,0.1213,0.1503,0.0672999999999998,0.0670999999999996,0.0689999999999997,0.0671999999999997,0.0788999999999999,0.1166,0.0634999999999996,0.0632999999999996,0.0655999999999994,0.0633999999999996,0.0758999999999999,0.114300000000001
29.9,0.5,0.0377000000000003,0.073,0.1321,0.2399,0.2285,0.2743,0.1012,0.279,0.3525,0.0413000000000002,0.1235,0.2161,0.1141,0.1139,0.1149,0.114,0.12,0.1488,0.0668999999999995,0.0666999999999994,0.0684999999999998,0.0667999999999995,0.0784999999999999,0.1162,0.0625999999999993,0.0623999999999993,0.0644999999999999,0.0624999999999993,0.0749999999999997,0.1132
30,0.5012,0.0376000000000002,0.073,0.1315,0.2387,0.229,0.2749,0.1002,0.2764,0.3469,0.0414,0.1228,0.2161,0.1142,0.1142,0.115,0.1141,0.1199,0.1487,0.0659999999999998,0.0658999999999998,0.0676999999999996,0.0658999999999997,0.0771999999999998,0.1143,0.0618,0.0616999999999999,0.0638999999999997,0.0616999999999999,0.0737000000000001,0.1116


==> dataMS/pfs_results_scenario8_final.csv <==
T,pcs_hill (tau =0.8,pcs_aqd (nu =0.95,pcs_aqd (nu =0.99,pcs_aqd (nu =0.995,pcs_ber (nu =1.4247,pcs_ber (nu =1.8493,pcs_ber (nu =2.274,pcs_cvar_ea (nu =0.95,pcs_cvar_ea (nu =0.99,pcs_cvar_ea (nu =0.995,pcs_eel_ea (nu =1.4247,pcs_eel_ea (nu =1.8493,pcs_eel_ea (nu =2.274,alg2_0.95_mu+sigma,alg2_0.95_mu+2sigma,alg2_0.95_mu+3sigma,alg2_0.95_95%VaR,alg2_0.95_99%VaR,alg2_0.95_99.5%VaR,alg2_0.99_mu+sigma,alg2_0.99_mu+2sigma,alg2_0.99_mu+3sigma,alg2_0.99_95%VaR,alg2_0.99_99%VaR,alg2_0.99_99.5%VaR,alg2_0.995_mu+sigma,alg2_0.995_mu+2sigma,alg2_0.995_mu+3sigma,alg2_0.995_95%VaR,alg2_0.995_99%VaR,alg2_0.995_99.5%VaR
1,0.6777,0.6072,0.763,0.7971,0.7542,0.7397,0.8061,0.6448,0.6807,0.7045,0.6272,0.6614,0.7224,0.6011,0.6247,0.6504,0.6136,0.6407,0.6668,0.6006,0.6247,0.6504,0.6132,0.6407,0.6668,0.6006,0.6246,0.6504,0.6131,0.6406,0.6668
1.1,0.6586,0.5785,0.752,0.7896,0.7319,0.7066,0.747,0.6336,0.6736,0.6976,0.6108,0.6483,0.7019,0.5634,0.5892,0.6196,0.5878,0.6383,0.6606,0.5621,0.5887,0.6199,0.5869,0.6387,0.6611,0.5619,0.5887,0.6199,0.5868,0.6387,0.661
1.2,0.6469,0.5577,0.7391,0.7837,0.6983,0.6523,0.7101,0.6156,0.6679,0.6935,0.5981,0.6384,0.6884,0.5324,0.5582,0.5951,0.5535,0.6114,0.6304,0.5307,0.558,0.5951,0.5526,0.6118,0.6307,0.5305,0.558,0.595,0.5526,0.6118,0.6308
1.3,0.6367,0.5362,0.7271,0.7759,0.6607,0.616,0.6747,0.6067,0.6624,0.6881,0.5802,0.6235,0.6729,0.4964,0.5246,0.5587,0.5217,0.5851,0.6008,0.4939,0.5234,0.5579,0.5202,0.584,0.6006,0.4937,0.5234,0.5579,0.5202,0.584,0.6006
1.4,0.6252,0.5142,0.7139,0.7676,0.6367,0.578,0.6435,0.6004,0.6608,0.6842,0.5713,0.6182,0.6647,0.4749,0.5011,0.5385,0.4978,0.5661,0.586,0.4727,0.5003,0.5376,0.4968,0.5652,0.5859,0.4723,0.5002,0.5374,0.4967,0.5651,0.5859
1.5,0.6167,0.4954,0.7014,0.7609,0.6134,0.5495,0.6104,0.5891,0.6561,0.6799,0.5587,0.6067,0.6557,0.4514,0.4836,0.5238,0.4761,0.5483,0.5817,0.4483,0.4822,0.5231,0.4749,0.5479,0.5813,0.4476,0.4819,0.5229,0.4746,0.5478,0.5813
1.6,0.6093,0.4812,0.6905,0.753,0.5843,0.5239,0.5894,0.5779,0.6492,0.6739,0.5428,0.5959,0.6427,0.4334,0.4669,0.5071,0.4632,0.5414,0.5719,0.4268,0.4648,0.5057,0.4609,0.5402,0.5717,0.4263,0.4645,0.5055,0.4607,0.5401,0.5717
1.7,0.6012,0.4678,0.6751,0.7444,0.5651,0.5039,0.5671,0.5683,0.6442,0.6708,0.5328,0.5832,0.6309,0.4179,0.4499,0.4919,0.4441,0.5174,0.5544,0.412,0.4475,0.4898,0.4421,0.5152,0.5543,0.4119,0.4475,0.4898,0.4419,0.5151,0.5541
1.8,0.5923,0.4537,0.6644,0.7394,0.5493,0.4859,0.5436,0.5573,0.6381,0.6638,0.5225,0.5767,0.6221,0.4004,0.4348,0.4778,0.4312,0.5047,0.5417,0.3949,0.4318,0.4767,0.4278,0.503,0.5414,0.3943,0.4316,0.4766,0.4277,0.5029,0.5415
1.9,0.5873,0.4381,0.6528,0.7325,0.5301,0.4686,0.5215,0.5533,0.6365,0.6607,0.5139,0.5711,0.6156,0.3842,0.4151,0.4609,0.4082,0.4884,0.5266,0.3755,0.4107,0.4588,0.4033,0.4873,0.5256,0.375,0.4107,0.4585,0.4031,0.4872,0.5256
2,0.5805,0.4235,0.6392,0.7233,0.518,0.4528,0.5024,0.5428,0.6147,0.6334,0.5014,0.5594,0.6094,0.3779,0.4041,0.4519,0.398,0.4845,0.5242,0.3669,0.3993,0.4494,0.3928,0.4819,0.5226,0.3663,0.3989,0.4491,0.3925,0.4815,0.5227
2.1,0.5821,0.4158,0.6278,0.7168,0.5079,0.4398,0.4942,0.5407,0.6119,0.6318,0.4936,0.5545,0.6044,0.3623,0.3888,0.441,0.3825,0.4725,0.5134,0.3513,0.3835,0.4377,0.3764,0.4688,0.5111,0.3504,0.3833,0.4374,0.3762,0.4681,0.5109
2.2,0.5751,0.4023,0.6201,0.7075,0.4977,0.4261,0.48,0.5218,0.6062,0.6292,0.4846,0.5431,0.5963,0.3572,0.3788,0.4291,0.3746,0.4604,0.5069,0.3451,0.3731,0.4266,0.3684,0.4579,0.5053,0.3438,0.3727,0.4263,0.3681,0.4576,0.505
2.3,0.5747,0.3926,0.6088,0.6999,0.4863,0.418,0.4704,0.5186,0.6069,0.63,0.4745,0.5396,0.5914,0.3413,0.3626,0.4136,0.359,0.4516,0.4903,0.3288,0.3565,0.4092,0.3521,0.4479,0.4882,0.3282,0.3562,0.4093,0.3519,0.4478,0.488
2.4,0.5671,0.3812,0.6002,0.6925,0.4747,0.4062,0.4636,0.5111,0.6068,0.6292,0.4704,0.5328,0.5899,0.3333,0.351,0.4017,0.3482,0.4451,0.4836,0.3178,0.3427,0.3967,0.3381,0.4402,0.4798,0.3167,0.3422,0.3966,0.3376,0.4398,0.4797
2.5,0.5687,0.373,0.5873,0.6856,0.4685,0.3968,0.4525,0.5095,0.6059,0.6275,0.4614,0.5299,0.5861,0.33,0.3479,0.3976,0.3444,0.439,0.4823,0.3137,0.3391,0.3931,0.3338,0.4339,0.4792,0.3123,0.3385,0.3927,0.3332,0.4332,0.4787
2.6,0.5673,0.3607,0.5784,0.6764,0.4633,0.3929,0.4455,0.4988,0.6044,0.6257,0.4551,0.5223,0.5822,0.3202,0.3401,0.387,0.3344,0.4302,0.4718,0.3046,0.3309,0.3823,0.3234,0.4262,0.4688,0.3038,0.3304,0.3821,0.3228,0.4261,0.4689
2.7,0.5657,0.356,0.5695,0.6695,0.4569,0.3861,0.4341,0.4942,0.604,0.6238,0.447,0.5137,0.5775,0.3156,0.3324,0.3825,0.3287,0.4236,0.4639,0.3005,0.3228,0.378,0.319,0.4188,0.4603,0.2989,0.3224,0.3778,0.3186,0.4182,0.4599
2.8,0.5633,0.3475,0.5588,0.662,0.4524,0.3822,0.4271,0.4886,0.6026,0.6224,0.4412,0.5072,0.5738,0.3066,0.322,0.3711,0.3167,0.4136,0.4581,0.2895,0.3114,0.3654,0.3047,0.408,0.4532,0.2881,0.3107,0.3654,0.3041,0.4079,0.4531
2.9,0.5655,0.3378,0.5515,0.6539,0.4448,0.375,0.4237,0.4843,0.602,0.6197,0.4356,0.502,0.5678,0.3035,0.317,0.3657,0.3112,0.4048,0.4527,0.2866,0.3067,0.3596,0.2998,0.4003,0.4489,0.2846,0.306,0.3594,0.2989,0.4002,0.449
3,0.561,0.3295,0.5403,0.6465,0.4397,0.3685,0.4181,0.4787,0.5832,0.619,0.435,0.4966,0.5634,0.2938,0.3087,0.3562,0.3023,0.4023,0.4465,0.2756,0.2973,0.3496,0.2897,0.3977,0.4438,0.2737,0.2961,0.3491,0.2886,0.3974,0.4439
3.1,0.5621,0.3217,0.5302,0.6434,0.4342,0.3629,0.4136,0.4763,0.5785,0.6148,0.4255,0.4947,0.5582,0.2908,0.3061,0.3541,0.3023,0.3963,0.4476,0.2705,0.2914,0.3464,0.2873,0.3896,0.4424,0.268,0.2902,0.3455,0.2859,0.3891,0.4425
3.2,0.5565,0.3138,0.5211,0.6363,0.43,0.3602,0.4084,0.4722,0.5786,0.6141,0.4202,0.4906,0.5535,0.2818,0.2954,0.3416,0.293,0.39,0.4372,0.2611,0.2814,0.3335,0.2774,0.3838,0.4333,0.2592,0.2804,0.3331,0.2763,0.3837,0.433
3.3,0.5566,0.3077,0.5112,0.6319,0.4236,0.3572,0.4076,0.4707,0.5771,0.6118,0.4128,0.4877,0.5503,0.2803,0.2912,0.337,0.2871,0.3835,0.4313,0.2585,0.276,0.3278,0.2702,0.3766,0.4268,0.2571,0.275,0.3273,0.2691,0.3765,0.4268
3.4,0.5521,0.3029,0.5021,0.6244,0.4192,0.3524,0.4002,0.4649,0.5718,0.6081,0.4069,0.4824,0.5446,0.2757,0.2872,0.3319,0.2827,0.3803,0.4267,0.2538,0.2718,0.3231,0.2658,0.3743,0.4219,0.2516,0.2708,0.3227,0.2645,0.3739,0.4216
3.5,0.5536,0.2965,0.4962,0.6203,0.4151,0.3485,0.3966,0.4606,0.5682,0.6055,0.4036,0.4765,0.5373,0.2695,0.2787,0.3241,0.275,0.3742,0.4219,0.2477,0.2623,0.3156,0.2574,0.368,0.4168,0.2452,0.2613,0.3152,0.2561,0.3678,0.4168
3.6,0.552,0.289299999999999,0.4872,0.6142,0.4135,0.3464,0.3936,0.4545,0.5685,0.607,0.3981,0.4737,0.5351,0.2711,0.273799999999999,0.3182,0.272,0.3698,0.4195,0.2481,0.2562,0.3082,0.2532,0.363,0.4142,0.2457,0.2555,0.3078,0.2525,0.3626,0.4138
3.7,0.5496,0.2812,0.4787,0.6075,0.4084,0.3454,0.3882,0.4523,0.5669,0.6058,0.3934,0.4707,0.5308,0.2658,0.2723,0.3148,0.2697,0.3622,0.4134,0.2426,0.2547,0.3034,0.2511,0.3549,0.4078,0.2395,0.2532,0.3027,0.2489,0.3543,0.4069
3.8,0.5475,0.2763,0.4689,0.599,0.4038,0.3431,0.3839,0.444,0.5629,0.6012,0.3868,0.4643,0.5246,0.263,0.2681,0.3067,0.2674,0.3552,0.4073,0.2409,0.2498,0.2958,0.248,0.3473,0.4021,0.2375,0.2485,0.2951,0.2459,0.3466,0.4012
3.9,0.5473,0.2721,0.462,0.5916,0.401,0.339,0.3821,0.4401,0.5596,0.5994,0.3783,0.4566,0.5186,0.26,0.2632,0.3041,0.2625,0.354,0.407,0.2366,0.2429,0.2913,0.2412,0.3454,0.4012,0.234,0.2418,0.2907,0.2397,0.3448,0.4009
4,0.546,0.2658,0.4553,0.5849,0.3977,0.3361,0.3782,0.4322,0.5445,0.5771,0.3733,0.4537,0.5159,0.2582,0.2629,0.3008,0.2604,0.3495,0.4042,0.2335,0.2429,0.288,0.2396,0.3413,0.398,0.2303,0.2411,0.2872,0.2373,0.3409,0.3975
4.1,0.5428,0.2618,0.4477,0.5812,0.3954,0.3327,0.3741,0.4301,0.5416,0.5742,0.3659,0.4482,0.512,0.256,0.2601,0.2981,0.2586,0.3457,0.4,0.2304,0.2392,0.2855,0.2363,0.3363,0.3934,0.2276,0.2377,0.2848,0.2343,0.3356,0.3927
4.2,0.5437,0.255,0.4405,0.5736,0.3931,0.3306,0.3705,0.4244,0.5384,0.5727,0.3626,0.4455,0.5098,0.2463,0.2496,0.2907,0.2488,0.3371,0.3938,0.2223,0.2302,0.2791,0.2277,0.3275,0.3868,0.2191,0.2284,0.2782,0.2256,0.3268,0.3865
4.3,0.5423,0.2508,0.4347,0.5679,0.3911,0.3296,0.3694,0.4271,0.5399,0.5717,0.3608,0.4442,0.5085,0.2444,0.2464,0.2883,0.2452,0.3374,0.3912,0.22,0.2262,0.2757,0.2235,0.3278,0.3838,0.217,0.2242,0.2744,0.2212,0.3269,0.3833
4.4,0.5425,0.247800000000001,0.4269,0.5623,0.3921,0.3274,0.3661,0.4226,0.5399,0.5718,0.3554,0.4401,0.506,0.245,0.2474,0.2826,0.2477,0.3308,0.3855,0.2183,0.2255,0.2694,0.2238,0.3208,0.3782,0.2146,0.2223,0.2679,0.2205,0.3196,0.3774
4.5,0.5397,0.2416,0.4224,0.5575,0.3882,0.3249,0.3651,0.4175,0.5354,0.5669,0.3518,0.4353,0.4997,0.2429,0.2454,0.2777,0.2423,0.3281,0.3834,0.2166,0.2222,0.264,0.217499999999999,0.3174,0.3761,0.213,0.2201,0.2627,0.214999999999999,0.3169,0.3756
4.6,0.5419,0.2372,0.4149,0.5522,0.3861,0.3228,0.3616,0.4112,0.5355,0.5681,0.3443,0.4302,0.497,0.2352,0.2374,0.2717,0.2346,0.3221,0.3791,0.2084,0.2137,0.2585,0.2097,0.3117,0.3724,0.2056,0.2118,0.2576,0.2077,0.3111,0.3721
4.7,0.5413,0.2329,0.4109,0.5439,0.3843,0.3217,0.3597,0.4103,0.5333,0.5652,0.3444,0.4271,0.4915,0.2351,0.2357,0.2696,0.2338,0.3181,0.3773,0.2077,0.2116,0.2536,0.2089,0.3067,0.3682,0.2041,0.2091,0.2522,0.2063,0.3059,0.3676
4.8,0.5407,0.2308,0.4048,0.5382,0.3833,0.3207,0.3592,0.4037,0.5312,0.5632,0.3403,0.4205,0.489,0.2333,0.2322,0.2646,0.2323,0.3127,0.3702,0.2068,0.2084,0.2486,0.2075,0.3016,0.3617,0.2031,0.2059,0.2473,0.205,0.3008,0.3612
4.9,0.5423,0.2281,0.3983,0.5324,0.3831,0.3204,0.3556,0.4004,0.5319,0.5628,0.3343,0.4167,0.4864,0.2321,0.2332,0.2647,0.2327,0.311399999999999,0.3675,0.205,0.2086,0.2471,0.2076,0.2995,0.3576,0.2022,0.2067,0.2463,0.2056,0.2991,0.3573
5,0.5406,0.2221,0.389,0.5281,0.3813,0.3177,0.354,0.3954,0.5185,0.5649,0.333,0.4131,0.4862,0.2243,0.2256,0.2575,0.2254,0.3056,0.3632,0.196199999999999,0.1998,0.2399,0.1992,0.294,0.3547,0.192899999999999,0.1975,0.2391,0.1967,0.2935,0.3542
5.1,0.5369,0.2176,0.3846,0.5226,0.3783,0.3165,0.3531,0.3892,0.5166,0.5649,0.3265,0.4075,0.4825,0.2268,0.2284,0.2574,0.2282,0.3036,0.3599,0.198,0.2025,0.24,0.2011,0.292,0.3519,0.1944,0.1998,0.238799999999999,0.1985,0.2912,0.3509
5.2,0.5352,0.2143,0.381,0.5177,0.3761,0.3151,0.3501,0.3846,0.5156,0.5634,0.3217,0.4067,0.4798,0.2202,0.2216,0.2515,0.221,0.298,0.3568,0.1928,0.1958,0.2352,0.1945,0.2874,0.3489,0.189,0.1927,0.2342,0.1914,0.2869,0.3486
5.3,0.5362,0.2111,0.3755,0.5112,0.3743,0.3138,0.3496,0.3835,0.5138,0.5622,0.3174,0.4031,0.4769,0.217,0.2154,0.2483,0.2159,0.2935,0.3504,0.1895,0.1892,0.2309,0.1891,0.2826,0.3424,0.1861,0.1869,0.2297,0.1867,0.2819,0.3421
5.4,0.5393,0.2078,0.3708,0.5061,0.3729,0.3125,0.3468,0.3788,0.5109,0.5594,0.3155,0.4018,0.4724,0.2176,0.2152,0.2476,0.2157,0.2922,0.3506,0.1917,0.1905,0.2306,0.1902,0.2807,0.342,0.1869,0.1866,0.2288,0.1866,0.2795,0.3414
5.5,0.5402,0.2057,0.3679,0.5017,0.3721,0.3124,0.3467,0.3752,0.5102,0.56,0.3097,0.3958,0.4694,0.2193,0.2176,0.2471,0.2185,0.2913,0.3486,0.19,0.19,0.2283,0.1895,0.278600000000001,0.3389,0.1862,0.1866,0.2264,0.1863,0.277800000000001,0.3383
5.6,0.5349,0.2016,0.3621,0.4968,0.3703,0.3109,0.3448,0.3738,0.5133,0.5593,0.3071,0.3933,0.4688,0.2138,0.2128,0.2421,0.2121,0.2864,0.3414,0.1849,0.1857,0.2234,0.1842,0.2737,0.331,0.1816,0.1831,0.2219,0.1813,0.2729,0.3308
5.7,0.5326,0.2001,0.356,0.4916,0.3676,0.3097,0.3442,0.3707,0.5133,0.5601,0.3042,0.3887,0.4635,0.2146,0.2114,0.2399,0.2116,0.286,0.3393,0.1852,0.183,0.2204,0.1823,0.2727,0.329,0.1814,0.1799,0.2187,0.179,0.2714,0.3286
5.8,0.5323,0.1989,0.3542,0.4898,0.3659,0.308,0.3417,0.3661,0.5107,0.5598,0.2986,0.3863,0.4605,0.2126,0.210199999999999,0.2351,0.2106,0.2809,0.339,0.1839,0.1829,0.2156,0.1821,0.2681,0.3288,0.1802,0.1801,0.2142,0.1794,0.2672,0.3279
5.9,0.532,0.1955,0.3487,0.4839,0.3664,0.3067,0.3409,0.364,0.5088,0.5613,0.2934,0.3819,0.458,0.2078,0.206,0.2302,0.2054,0.2746,0.333,0.1789,0.1782,0.2109,0.1765,0.2623,0.3246,0.1749,0.1753,0.209,0.1733,0.2614,0.3241
6,0.5297,0.1908,0.3459,0.4798,0.3676,0.3053,0.3395,0.3598,0.4955,0.5419,0.2915,0.3788,0.4564,0.2053,0.2053,0.2293,0.2045,0.277,0.3314,0.1773,0.1786,0.2095,0.1767,0.2638,0.3216,0.1733,0.1752,0.2074,0.1733,0.2626,0.3211
6.1,0.532,0.1875,0.3403,0.4767,0.3648,0.3041,0.3377,0.3586,0.494,0.5389,0.2889,0.3752,0.4522,0.2032,0.203,0.2246,0.202,0.2704,0.3268,0.1744,0.1755,0.2036,0.1733,0.2555,0.3158,0.171,0.172600000000001,0.2019,0.1705,0.2547,0.3155
6.2,0.5311,0.1842,0.3342,0.4716,0.364,0.3027,0.3365,0.3522,0.4952,0.5392,0.2842,0.3718,0.4504,0.2027,0.2013,0.2215,0.201,0.2674,0.3268,0.1736,0.1733,0.2007,0.1726,0.2536,0.3163,0.1714,0.1712,0.1996,0.1706,0.2531,0.3161
6.3,0.5328,0.1816,0.3308,0.4675,0.3621,0.3026,0.3344,0.35,0.4947,0.5368,0.2802,0.3701,0.4476,0.2018,0.2028,0.2209,0.2019,0.2648,0.3246,0.1722,0.173700000000001,0.2004,0.1723,0.2494,0.3145,0.1692,0.1709,0.1984,0.1695,0.2485,0.3138
6.4,0.5341,0.1809,0.3263,0.4625,0.3617,0.3038,0.3336,0.3447,0.4953,0.5354,0.277,0.3664,0.4475,0.1993,0.199900000000001,0.2194,0.1991,0.2589,0.3214,0.1689,0.1702,0.1977,0.1688,0.2433,0.3095,0.1647,0.1666,0.1955,0.165,0.2414,0.3084
6.5,0.5316,0.1764,0.3237,0.4591,0.362,0.3023,0.3338,0.3437,0.4974,0.5354,0.2737,0.3615,0.4472,0.1996,0.1996,0.217,0.198800000000001,0.2613,0.32,0.1691,0.1696,0.1942,0.1683,0.2452,0.3081,0.1639,0.1648,0.1913,0.1634,0.2433,0.3073
6.6,0.5297,0.1727,0.3189,0.456,0.3615,0.3011,0.3324,0.3385,0.4969,0.5345,0.2707,0.3595,0.4451,0.1965,0.1966,0.2144,0.1957,0.259,0.315,0.164,0.1648,0.1915,0.162999999999999,0.2425,0.3026,0.1598,0.1611,0.1896,0.1593,0.2412,0.302
6.7,0.528,0.1703,0.3153,0.4504,0.3595,0.3009,0.3306,0.337,0.4932,0.5327,0.2666,0.3554,0.4399,0.1967,0.1957,0.2129,0.1947,0.253,0.3124,0.163,0.1628,0.188,0.1611,0.2358,0.3,0.1597,0.1596,0.1865,0.1578,0.2346,0.2995
6.8,0.5278,0.1693,0.3107,0.4478,0.3585,0.3006,0.33,0.3317,0.4909,0.5326,0.2648,0.3531,0.4368,0.196900000000001,0.1956,0.212,0.1947,0.2542,0.3115,0.1656,0.1645,0.1881,0.1631,0.2375,0.2995,0.1618,0.1609,0.1868,0.1594,0.2367,0.2989
6.9,0.5236,0.1662,0.3082,0.4435,0.3564,0.3004,0.328,0.3314,0.4912,0.5333,0.2613,0.3504,0.4349,0.1942,0.1933,0.209000000000001,0.1927,0.2509,0.3112,0.1628,0.1625,0.1857,0.1614,0.2344,0.2987,0.1588,0.1592,0.1841,0.1579,0.2336,0.2981
7,0.5238,0.1649,0.3028,0.4395,0.3565,0.2993,0.3267,0.3276,0.4771,0.5317,0.2575,0.3455,0.4324,0.1931,0.1915,0.2084,0.1923,0.2493,0.3087,0.1608,0.1602,0.1839,0.1606,0.2316,0.2964,0.157,0.1568,0.182,0.157,0.2306,0.2956
7.1,0.5227,0.1611,0.2987,0.4368,0.3561,0.2988,0.3275,0.3266,0.4767,0.5303,0.2569,0.3445,0.4297,0.1913,0.19,0.206200000000001,0.190300000000001,0.244,0.3059,0.1589,0.1579,0.1813,0.1577,0.2263,0.294,0.156,0.1556,0.1797,0.1552,0.2252,0.2934
7.2,0.5201,0.1592,0.2973,0.4308,0.3555,0.2972,0.327,0.3218,0.4728,0.5294,0.2562,0.342,0.4282,0.1921,0.1902,0.2053,0.1902,0.2438,0.3021,0.1604,0.1592,0.180700000000001,0.1581,0.2253,0.2904,0.1571,0.1562,0.1792,0.155,0.2244,0.2901
7.3,0.5217,0.1581,0.2946,0.429,0.3543,0.2968,0.3262,0.321,0.4728,0.528,0.2506,0.3391,0.4253,0.1889,0.1874,0.2035,0.1865,0.2409,0.3012,0.1582,0.157,0.179,0.1555,0.2222,0.2887,0.155,0.1542,0.1776,0.1525,0.2213,0.288
7.4,0.5199,0.1551,0.2904,0.4248,0.3533,0.2972,0.3257,0.3182,0.4722,0.5276,0.2485,0.3378,0.4243,0.1869,0.1861,0.1982,0.185,0.2386,0.2994,0.1557,0.1547,0.1733,0.1532,0.2202,0.2868,0.1528,0.152,0.1721,0.1502,0.2195,0.2866
7.5,0.5188,0.1516,0.2863,0.4224,0.3536,0.296,0.3245,0.316,0.4723,0.5275,0.2467,0.3345,0.4215,0.1881,0.1877,0.1988,0.1858,0.238,0.2971,0.1552,0.155,0.1725,0.1528,0.2187,0.2846,0.1527,0.1525,0.1713,0.1501,0.2181,0.2843
7.6,0.5187,0.1501,0.2839,0.4206,0.3526,0.2945,0.3235,0.3094,0.473,0.5263,0.2428,0.3313,0.4179,0.1902,0.1893,0.2012,0.1886,0.2394,0.2964,0.1569,0.1556,0.175,0.1544,0.2202,0.2836,0.1542,0.1529,0.1735,0.1517,0.219,0.2832
7.7,0.5197,0.1463,0.281,0.4141,0.3528,0.2949,0.3232,0.3108,0.4732,0.5273,0.2407,0.3303,0.4159,0.1875,0.1866,0.198,0.1862,0.2355,0.2893,0.1544,0.153,0.172,0.1524,0.2171,0.2765,0.1515,0.1502,0.1701,0.1494,0.2159,0.2758
7.8,0.5204,0.1462,0.2766,0.412,0.3518,0.2943,0.3228,0.3069,0.4731,0.5279,0.2367,0.3273,0.4132,0.1866,0.1852,0.1963,0.1854,0.2357,0.2918,0.1523,0.151,0.169999999999999,0.1507,0.2175,0.2785,0.1495,0.148,0.167799999999999,0.1476,0.2158,0.2779
7.9,0.5172,0.1426,0.2754,0.4078,0.351,0.2944,0.3221,0.3082,0.4718,0.5272,0.2368,0.3268,0.4122,0.1858,0.185,0.1983,0.1852,0.2341,0.2902,0.149899999999999,0.1486,0.1695,0.1488,0.215,0.2756,0.147,0.1456,0.1673,0.1457,0.2134,0.2748
8,0.5168,0.138800000000001,0.2716,0.4037,0.3501,0.2933,0.3213,0.304,0.4606,0.5104,0.2343,0.3238,0.4098,0.1851,0.1833,0.1962,0.1841,0.2335,0.2858,0.15,0.1477,0.1679,0.1485,0.214,0.2715,0.1466,0.1444,0.1659,0.1451,0.2127,0.2702
8.1,0.5195,0.1376,0.2706,0.3992,0.3506,0.293,0.3209,0.3059,0.4615,0.5102,0.2337,0.3242,0.4088,0.1843,0.1822,0.194,0.1829,0.2298,0.2834,0.1506,0.1482,0.1661,0.1486,0.2098,0.2696,0.1474,0.1449,0.1642,0.1453,0.2084,0.2686
8.2,0.522,0.1365,0.2683,0.3957,0.348,0.2921,0.3196,0.3,0.4603,0.5089,0.2294,0.3203,0.4095,0.1809,0.1784,0.1893,0.1796,0.2258,0.2796,0.1473,0.1444,0.1612,0.1455,0.2062,0.2666,0.1442,0.1411,0.1593,0.1421,0.2048,0.2657
8.3,0.518,0.1346,0.2655,0.393,0.3483,0.2924,0.3198,0.3004,0.4598,0.5077,0.2286,0.3174,0.4075,0.1799,0.178,0.1912,0.1781,0.2244,0.2773,0.1464,0.1446,0.163,0.1446,0.2039,0.2631,0.1422,0.1403,0.1602,0.1402,0.2019,0.262
8.4,0.518,0.1349,0.2634,0.3898,0.347,0.2916,0.3191,0.2937,0.4586,0.5079,0.2264,0.3143,0.4039,0.1772,0.1771,0.188,0.1768,0.2209,0.2743,0.1422,0.1425,0.159,0.1419,0.199,0.2603,0.1381,0.1385,0.156,0.1378,0.1969,0.259
8.5,0.5224,0.1326,0.2611,0.3877,0.3468,0.2913,0.3185,0.2926,0.4574,0.5076,0.2233,0.3119,0.4017,0.1738,0.1726,0.1832,0.1714,0.2173,0.2687,0.140699999999999,0.14,0.1565,0.138399999999999,0.1964,0.2545,0.1359,0.1352,0.1538,0.1335,0.1947,0.2535
8.6,0.525,0.1317,0.2609,0.3847,0.3463,0.2905,0.3176,0.2909,0.4577,0.5091,0.2212,0.3108,0.4013,0.1762,0.1754,0.1858,0.1749,0.2189,0.2699,0.14,0.1393,0.1557,0.1386,0.196,0.2542,0.1356,0.135,0.1535,0.1342,0.1942,0.2529
8.7,0.5226,0.1296,0.2581,0.3807,0.3452,0.2905,0.3166,0.2918,0.4576,0.5083,0.2195,0.311,0.3998,0.1748,0.1737,0.1832,0.1726,0.2165,0.2681,0.14,0.1389,0.1544,0.1375,0.1946,0.254,0.1356,0.1347,0.1512,0.1332,0.1927,0.2528
8.8,0.5205,0.1286,0.2566,0.3773,0.3442,0.2899,0.3165,0.2873,0.457,0.5077,0.2184,0.3078,0.3964,0.1733,0.1724,0.1822,0.1718,0.2149,0.2671,0.138,0.1364,0.1525,0.1359,0.1923,0.2526,0.1346,0.1331,0.1502,0.1324,0.1911,0.2518
8.9,0.5148,0.1265,0.254,0.374,0.3446,0.2889,0.3158,0.2881,0.4555,0.5054,0.2167,0.3067,0.3964,0.173700000000001,0.1715,0.1806,0.1713,0.2124,0.2673,0.1409,0.138,0.1522,0.1378,0.1919,0.2534,0.1362,0.1333,0.1491,0.1332,0.1898,0.2519
9,0.5132,0.1255,0.2526,0.3732,0.3446,0.2889,0.3154,0.2839,0.4471,0.5063,0.2142,0.3033,0.3942,0.1755,0.173,0.1804,0.1738,0.2132,0.2677,0.1419,0.1389,0.1517,0.14,0.1921,0.2532,0.136999999999999,0.134,0.1483,0.1352,0.19,0.2517
9.1,0.5159,0.1241,0.2502,0.3697,0.3431,0.2882,0.3153,0.2848,0.4479,0.5053,0.2139,0.3003,0.3928,0.1735,0.1709,0.179,0.171,0.2105,0.2644,0.142,0.1382,0.1508,0.1384,0.1911,0.251,0.1373,0.1335,0.1475,0.1336,0.1891,0.2497
9.2,0.5186,0.1212,0.2492,0.3643,0.3434,0.2878,0.3155,0.2811,0.4459,0.5045,0.2097,0.2997,0.3913,0.176,0.1729,0.179,0.1733,0.2106,0.2639,0.142,0.1381,0.149,0.1384,0.1889,0.2496,0.1374,0.133499999999999,0.1459,0.1337,0.1869,0.2481
9.3,0.5221,0.1197,0.2451,0.3625,0.3426,0.2884,0.3166,0.2806,0.4436,0.5049,0.2075,0.2975,0.3898,0.1725,0.1703,0.1779,0.1706,0.2075,0.2598,0.1391,0.1366,0.1483,0.136599999999999,0.1857,0.2449,0.1332,0.1307,0.1438,0.1307,0.1831,0.2425
9.4,0.5189,0.119400000000001,0.2421,0.3591,0.3418,0.2887,0.3162,0.2776,0.4422,0.5033,0.2056,0.2948,0.3871,0.1716,0.1699,0.1767,0.1704,0.2063,0.2559,0.1366,0.134,0.146,0.1344,0.183900000000001,0.2398,0.1317,0.1292,0.1424,0.1295,0.1819,0.2385
9.5,0.5191,0.1169,0.2404,0.3557,0.3411,0.2877,0.3155,0.2766,0.4413,0.5008,0.2025,0.2941,0.3856,0.1683,0.1666,0.1724,0.1668,0.2005,0.2562,0.1349,0.132999999999999,0.143,0.1325,0.1796,0.2418,0.1296,0.1277,0.1392,0.1273,0.1774,0.2404
9.6,0.5161,0.117,0.2372,0.3512,0.3418,0.2864,0.314,0.2731,0.442,0.5009,0.2007,0.291999999999999,0.3844,0.166,0.1645,0.1711,0.1651,0.1996,0.2542,0.1322,0.1304,0.1413,0.1306,0.1772,0.2399,0.128,0.1262,0.1386,0.1264,0.1751,0.2383
9.7,0.5155,0.1151,0.2332,0.3482,0.3408,0.2865,0.3135,0.2732,0.4415,0.5014,0.2001,0.2936,0.3825,0.1693,0.1667,0.1729,0.1674,0.2007,0.2511,0.1339,0.1311,0.142,0.131599999999999,0.177,0.2354,0.1282,0.125499999999999,0.138,0.1261,0.1742,0.2336
9.8,0.5169,0.113299999999999,0.2326,0.3476,0.341,0.2868,0.3133,0.2714,0.4416,0.5001,0.1986,0.2919,0.3798,0.1672,0.1653,0.1704,0.1657,0.1985,0.2481,0.1307,0.1292,0.1387,0.1289,0.1738,0.2327,0.1254,0.1239,0.1348,0.1235,0.1713,0.2307
9.9,0.5206,0.1109,0.2311,0.3426,0.3405,0.2862,0.3126,0.2722,0.4403,0.5002,0.1971,0.2882,0.3799,0.1682,0.1662,0.1711,0.1667,0.1989,0.2501,0.1312,0.1288,0.1388,0.1291,0.1741,0.2323,0.1268,0.124199999999999,0.1354,0.124499999999999,0.1721,0.2305
10,0.5196,0.1097,0.2276,0.3423,0.3402,0.2853,0.3125,0.2672,0.4316,0.4878,0.1947,0.2861,0.379,0.1664,0.164,0.1688,0.1643,0.197,0.2483,0.13,0.1274,0.1365,0.1274,0.1721,0.2303,0.1243,0.1216,0.1322,0.1216,0.1692,0.2286
10.1,0.5184,0.108,0.2246,0.3399,0.34,0.284,0.3117,0.266400000000001,0.4321,0.4874,0.1945,0.2843,0.3771,0.1649,0.1632,0.1674,0.1629,0.1949,0.2444,0.1304,0.1284,0.1368,0.1278,0.1722,0.2276,0.124,0.1219,0.1319,0.1213,0.169,0.2257
10.2,0.5167,0.1063,0.2215,0.3377,0.3389,0.2844,0.3115,0.263,0.431,0.4866,0.1919,0.2849,0.3755,0.165,0.164,0.1681,0.1639,0.196,0.2449,0.1294,0.1281,0.1367,0.128,0.1716,0.227300000000001,0.1229,0.1215,0.1309,0.1214,0.1681,0.2244
10.3,0.5133,0.1047,0.221200000000001,0.334,0.3385,0.2841,0.3118,0.2624,0.4316,0.486,0.1936,0.2823,0.3757,0.166,0.1643,0.1693,0.1646,0.1951,0.2457,0.1311,0.129,0.1379,0.129,0.1707,0.2288,0.1248,0.1224,0.1323,0.1225,0.1671,0.2263
10.4,0.5099,0.1054,0.2188,0.3335,0.3378,0.2842,0.3112,0.26,0.4306,0.4858,0.1922,0.2796,0.3735,0.1609,0.1587,0.1644,0.1598,0.1895,0.2401,0.1275,0.1254,0.1349,0.1262,0.1667,0.2233,0.1222,0.1201,0.1305,0.1209,0.1632,0.2213
10.5,0.5071,0.103,0.218,0.3309,0.3375,0.285,0.311,0.2609,0.4312,0.487,0.1899,0.2783,0.372,0.1614,0.1602,0.166,0.1605,0.1896,0.2387,0.1264,0.1252,0.134299999999999,0.1251,0.1656,0.2209,0.1216,0.1202,0.130299999999999,0.1202,0.1624,0.2188
10.6,0.511,0.1007,0.2157,0.3292,0.3375,0.2843,0.3094,0.2581,0.4323,0.4881,0.189,0.2775,0.3699,0.164,0.1628,0.1679,0.1637,0.1923,0.2407,0.1276,0.1264,0.1348,0.1271,0.1681,0.2233,0.124,0.1225,0.1317,0.1232,0.1656,0.2215
10.7,0.5115,0.1022,0.2151,0.3266,0.3367,0.284,0.31,0.2572,0.4311,0.488,0.1891,0.2745,0.367,0.1633,0.1617,0.1675,0.1627,0.1895,0.2402,0.1255,0.123899999999999,0.1334,0.124999999999999,0.1636,0.220800000000001,0.1216,0.1198,0.1299,0.1209,0.1612,0.2186
10.8,0.5129,0.0995999999999997,0.213599999999999,0.3251,0.336,0.2828,0.3099,0.2547,0.4315,0.4885,0.1883,0.2727,0.3647,0.1616,0.1608,0.1657,0.1605,0.1872,0.239,0.1234,0.1227,0.1316,0.1223,0.160400000000001,0.219299999999999,0.1193,0.1184,0.1284,0.1179,0.1583,0.2178
10.9,0.5144,0.0992999999999996,0.2093,0.3211,0.3355,0.2827,0.3097,0.2541,0.4312,0.489,0.1857,0.2708,0.3635,0.1635,0.1618,0.1671,0.161,0.189,0.2372,0.1257,0.124,0.1331,0.1234,0.163,0.2166,0.1206,0.1189,0.1292,0.1182,0.1606,0.2151
11,0.5142,0.0990999999999995,0.2084,0.3201,0.3353,0.2823,0.3093,0.2502,0.4234,0.4876,0.1827,0.2692,0.3613,0.1631,0.1615,0.1682,0.1609,0.191,0.2369,0.1257,0.1237,0.1343,0.1234,0.1654,0.2169,0.1214,0.1194,0.1307,0.1191,0.1629,0.2152
11.1,0.51,0.0967999999999996,0.2081,0.3174,0.3345,0.2826,0.3087,0.2481,0.4227,0.4874,0.18,0.2667,0.3596,0.1599,0.158,0.1641,0.158,0.1856,0.2335,0.1224,0.1204,0.1303,0.120499999999999,0.1595,0.2143,0.1174,0.1153,0.1264,0.1154,0.1564,0.211900000000001
11.2,0.5128,0.0954,0.2066,0.314,0.3337,0.2831,0.3081,0.2477,0.4225,0.4872,0.1797,0.2658,0.3589,0.1581,0.1557,0.1618,0.1563,0.1857,0.2337,0.1215,0.119,0.1288,0.1199,0.161,0.2145,0.1162,0.1136,0.1241,0.1144,0.1576,0.2122
11.3,0.5105,0.0943999999999996,0.2054,0.3135,0.3336,0.2806,0.308,0.2466,0.421,0.487,0.1771,0.264,0.3571,0.1603,0.1586,0.1631,0.1589,0.187600000000001,0.2319,0.1227,0.1209,0.1286,0.1215,0.1612,0.2122,0.117200000000001,0.1155,0.1241,0.116,0.1585,0.2102
11.4,0.5111,0.0919,0.2057,0.311,0.3343,0.2804,0.3077,0.2442,0.4215,0.4864,0.1748,0.2622,0.3557,0.1571,0.1557,0.1601,0.1558,0.1829,0.2326,0.1206,0.119,0.1262,0.1194,0.1562,0.2129,0.1148,0.1132,0.1215,0.1135,0.153600000000001,0.2107
11.5,0.5117,0.0923999999999999,0.2027,0.3079,0.3335,0.2797,0.3066,0.2435,0.4209,0.486,0.1739,0.2609,0.3534,0.1614,0.1588,0.1628,0.1589,0.1852,0.2322,0.124,0.1215,0.1285,0.1218,0.1582,0.2105,0.1178,0.1154,0.1233,0.1157,0.1552,0.2085
11.6,0.5121,0.0909999999999997,0.2026,0.306,0.3325,0.2808,0.3068,0.2423,0.42,0.4867,0.1738,0.2608,0.352,0.1598,0.157,0.1606,0.1574,0.1839,0.2306,0.1197,0.117,0.1237,0.1173,0.1551,0.2082,0.1147,0.1122,0.12,0.1124,0.153,0.2066
11.7,0.5113,0.0897999999999999,0.2013,0.3043,0.3314,0.2793,0.306,0.2424,0.4193,0.4874,0.1722,0.2602,0.3513,0.158,0.1553,0.1582,0.1553,0.1814,0.2266,0.1179,0.1151,0.1216,0.1154,0.1519,0.2037,0.113,0.1102,0.1182,0.1104,0.1501,0.2023
11.8,0.514,0.0884,0.1987,0.3005,0.3317,0.2791,0.3057,0.2408,0.42,0.4878,0.1698,0.259,0.3513,0.1571,0.1548,0.1581,0.1548,0.1806,0.2261,0.1174,0.115,0.1215,0.1153,0.1518,0.2046,0.1125,0.1101,0.1176,0.1104,0.1493,0.2031
11.9,0.5115,0.0883999999999997,0.1975,0.2982,0.3312,0.2793,0.3058,0.2394,0.4182,0.4872,0.1669,0.2573,0.3499,0.1578,0.1557,0.1589,0.155,0.1811,0.225599999999999,0.1172,0.1149,0.1212,0.1144,0.1506,0.2033,0.1129,0.1106,0.1178,0.1101,0.1482,0.2015
12,0.5102,0.0879000000000001,0.1978,0.2966,0.3309,0.2783,0.3063,0.236999999999999,0.4094,0.4728,0.1664,0.2573,0.3486,0.1568,0.1547,0.1597,0.1545,0.1806,0.2253,0.1161,0.1139,0.1219,0.1139,0.1502,0.2026,0.112,0.1097,0.1185,0.1098,0.1483,0.2012
12.1,0.5109,0.0866999999999999,0.1952,0.2966,0.3296,0.2788,0.3054,0.2362,0.4087,0.4714,0.1653,0.2554,0.3449,0.1565,0.1546,0.1586,0.1553,0.1799,0.2252,0.1168,0.1147,0.1218,0.1156,0.1495,0.2035,0.1111,0.1091,0.1172,0.1101,0.1469,0.2018
12.2,0.5099,0.0867999999999999,0.1939,0.2939,0.3303,0.2778,0.3054,0.2329,0.4081,0.4707,0.164,0.2536,0.3431,0.157,0.1549,0.1589,0.1549,0.1787,0.2261,0.1169,0.1144,0.1216,0.1147,0.149,0.2045,0.1118,0.1094,0.1174,0.1098,0.147,0.2032
12.3,0.511,0.0852000000000001,0.1925,0.2944,0.3293,0.2775,0.3048,0.2336,0.408,0.4707,0.1646,0.2518,0.3423,0.1538,0.1524,0.1562,0.1522,0.1762,0.2198,0.1137,0.1121,0.1189,0.111899999999999,0.1459,0.1987,0.1091,0.107599999999999,0.1151,0.107399999999999,0.1441,0.1974
12.4,0.5086,0.0839999999999997,0.1908,0.2919,0.3292,0.2773,0.3044,0.2318,0.4067,0.4696,0.164,0.2496,0.3386,0.1506,0.1492,0.1537,0.1488,0.1722,0.2179,0.1114,0.109599999999999,0.1169,0.1095,0.1426,0.1969,0.106,0.1043,0.1126,0.1042,0.1399,0.1951
12.5,0.5086,0.0834999999999994,0.1889,0.2891,0.3292,0.2768,0.3044,0.2317,0.408,0.4698,0.1641,0.2492,0.3394,0.1516,0.1491,0.1537,0.1492,0.1722,0.2174,0.1108,0.1079,0.1157,0.1083,0.1414,0.194499999999999,0.1052,0.1025,0.1112,0.102899999999999,0.1387,0.192599999999999
12.6,0.5114,0.0828999999999995,0.186800000000001,0.2859,0.3294,0.2764,0.3036,0.2281,0.4085,0.47,0.1614,0.2472,0.3401,0.1502,0.1478,0.1523,0.1484,0.1718,0.2166,0.1097,0.1071,0.1139,0.1077,0.1411,0.1942,0.1053,0.1027,0.1107,0.1033,0.1391,0.1924
12.7,0.5133,0.0816999999999994,0.1854,0.2849,0.3293,0.276,0.3038,0.2255,0.4082,0.4698,0.1593,0.2451,0.3385,0.1477,0.1465,0.151,0.1463,0.169,0.2153,0.1061,0.1047,0.1122,0.1042,0.1378,0.1922,0.1014,0.1001,0.1082,0.0995999999999998,0.1354,0.1907
12.8,0.5106,0.0803999999999996,0.1849,0.2821,0.3284,0.2757,0.3045,0.2228,0.4073,0.4704,0.1602,0.2431,0.3387,0.1484,0.1468,0.1515,0.1469,0.1689,0.2154,0.1066,0.1051,0.1121,0.1048,0.1377,0.1915,0.1024,0.1009,0.1086,0.1006,0.1356,0.1905
12.9,0.5107,0.0796999999999999,0.1822,0.2804,0.3295,0.2751,0.3026,0.2223,0.4074,0.4688,0.1583,0.242,0.3346,0.1475,0.1457,0.1503,0.1459,0.1676,0.2131,0.1059,0.1041,0.1113,0.104,0.136,0.1889,0.1018,0.0999999999999999,0.1075,0.0997999999999994,0.1341,0.1875
13,0.5094,0.0790999999999995,0.181,0.2778,0.3283,0.2748,0.3034,0.2213,0.3981,0.47,0.1574,0.2388,0.3341,0.1467,0.1449,0.1491,0.1448,0.1667,0.2099,0.1065,0.1044,0.1106,0.1044,0.136100000000001,0.187,0.1026,0.100499999999999,0.1071,0.1005,0.1342,0.1855
13.1,0.5114,0.0775,0.1793,0.2764,0.3276,0.275,0.3035,0.2213,0.3971,0.4701,0.1569,0.2372,0.3316,0.1441,0.143,0.147,0.1433,0.1649,0.2073,0.1052,0.1038,0.1095,0.1041,0.1354,0.1855,0.1007,0.0992999999999998,0.106,0.0996999999999999,0.1334,0.184
13.2,0.5114,0.0782999999999996,0.178800000000001,0.2722,0.3274,0.2749,0.303,0.2176,0.3976,0.4696,0.1551,0.2368,0.3305,0.1453,0.1442,0.1479,0.1448,0.1646,0.2091,0.105,0.1037,0.1092,0.1043,0.1341,0.1854,0.0999999999999999,0.0987999999999997,0.1053,0.0993999999999997,0.1314,0.1837
13.3,0.5116,0.0776,0.1784,0.2704,0.3269,0.2745,0.3025,0.216,0.3976,0.4683,0.1569,0.2343,0.3296,0.147,0.1459,0.1497,0.1452,0.165,0.2081,0.1033,0.1021,0.1078,0.1015,0.1322,0.183,0.0986999999999999,0.0976000000000002,0.104,0.0969000000000001,0.1295,0.181
13.4,0.5166,0.0757000000000002,0.1767,0.2686,0.3261,0.2739,0.303,0.2153,0.3972,0.4693,0.1539,0.2316,0.3283,0.1489,0.1479,0.1509,0.1468,0.167400000000001,0.2079,0.1053,0.1042,0.1098,0.1031,0.134,0.1821,0.1009,0.0998,0.1065,0.0986999999999999,0.1316,0.1803
13.5,0.511,0.0747999999999998,0.1745,0.266,0.326,0.2736,0.3026,0.2144,0.3964,0.4677,0.1537,0.2303,0.3256,0.1484,0.1468,0.1501,0.1462,0.1649,0.2082,0.1048,0.103,0.1088,0.1024,0.1317,0.182,0.1001,0.0982999999999998,0.1051,0.0976999999999997,0.1294,0.1801
13.6,0.5131,0.0748999999999999,0.1741,0.2638,0.3268,0.2734,0.3019,0.2139,0.3965,0.4671,0.1521,0.2301,0.3242,0.1487,0.147,0.1506,0.1468,0.1661,0.2072,0.1057,0.1039,0.1098,0.1036,0.1321,0.1814,0.1009,0.0991,0.1057,0.0988,0.1299,0.1794
13.7,0.5117,0.0746999999999999,0.1728,0.2639,0.3269,0.273,0.3019,0.2129,0.3949,0.466,0.151,0.23,0.3228,0.1483,0.1472,0.1504,0.1465,0.1661,0.2062,0.1073,0.106,0.1112,0.1053,0.133,0.1809,0.1015,0.1002,0.1062,0.0994999999999996,0.13,0.1784
13.8,0.5123,0.0747999999999998,0.1695,0.2619,0.3256,0.2728,0.3021,0.2119,0.3954,0.4653,0.1489,0.2287,0.3221,0.1462,0.1447,0.1479,0.1444,0.1622,0.2036,0.1071,0.1053,0.11,0.105,0.1306,0.18,0.1019,0.1001,0.1056,0.0996999999999997,0.1281,0.1779
13.9,0.511,0.0736999999999997,0.1692,0.2587,0.3255,0.2727,0.3016,0.2111,0.3942,0.4641,0.147,0.2268,0.3193,0.1468,0.1452,0.1486,0.145,0.162,0.2036,0.1059,0.104,0.1088,0.1038,0.1287,0.178,0.1017,0.0997999999999999,0.1052,0.0995000000000001,0.1265,0.1765
14,0.5111,0.0732999999999997,0.1682,0.2589,0.3262,0.2718,0.3022,0.2089,0.3868,0.4533,0.1461,0.2243,0.3201,0.1458,0.1443,0.1477,0.1443,0.1611,0.2022,0.1038,0.1021,0.1068,0.102100000000001,0.1276,0.1767,0.0991999999999998,0.0975999999999998,0.103,0.0974999999999998,0.1253,0.1746
14.1,0.5123,0.0724999999999996,0.167,0.2578,0.3248,0.2717,0.3015,0.2095,0.3859,0.4533,0.1435,0.2255,0.3184,0.1458,0.1446,0.1474,0.1447,0.1597,0.2004,0.1033,0.1018,0.1058,0.1018,0.1249,0.1739,0.0982000000000001,0.0968000000000003,0.1017,0.0967,0.1228,0.1721
14.2,0.5103,0.0713999999999999,0.1651,0.2568,0.3237,0.2715,0.3011,0.206299999999999,0.3847,0.4524,0.1431,0.225,0.3159,0.1457,0.1437,0.1459,0.1442,0.1587,0.1999,0.1023,0.1001,0.1038,0.1006,0.1242,0.1729,0.0977999999999999,0.0956,0.1001,0.0960999999999999,0.1218,0.1712
14.3,0.5098,0.0716999999999995,0.1639,0.2556,0.3243,0.2706,0.3007,0.2043,0.3829,0.4519,0.1409,0.2222,0.3147,0.1467,0.1453,0.1479,0.1451,0.1594,0.1983,0.103,0.1014,0.1047,0.1013,0.1234,0.17,0.0991,0.0975,0.1013,0.0973000000000002,0.1212,0.1686
14.4,0.512,0.0711999999999996,0.1629,0.2541,0.3236,0.2719,0.2998,0.2037,0.3845,0.4515,0.1399,0.2209,0.3145,0.1449,0.1422,0.1449,0.1427,0.157400000000001,0.1955,0.1023,0.0994999999999996,0.1034,0.0999999999999995,0.1217,0.1675,0.0976999999999998,0.0949999999999992,0.0995999999999997,0.0953999999999994,0.1192,0.1663
14.5,0.5107,0.0710999999999997,0.1606,0.2516,0.3243,0.271,0.3003,0.2021,0.383,0.4523,0.1382,0.2192,0.3128,0.1437,0.1413,0.1444,0.1417,0.1564,0.1934,0.101699999999999,0.0990999999999995,0.1034,0.0995999999999995,0.1214,0.1664,0.0973999999999995,0.0947999999999998,0.0998,0.0952999999999997,0.1191,0.1652
14.6,0.5097,0.0690999999999999,0.161,0.2499,0.3238,0.2703,0.2993,0.2022,0.3836,0.4516,0.1386,0.2169,0.3133,0.1437,0.1419,0.1434,0.142,0.1562,0.1919,0.101399999999999,0.0993999999999999,0.1022,0.0995999999999999,0.120499999999999,0.1649,0.0966,0.0947,0.0982999999999994,0.0948,0.1184,0.1631
14.7,0.5106,0.0682999999999997,0.1612,0.2475,0.3226,0.2706,0.2991,0.2005,0.3835,0.4503,0.1366,0.2157,0.3102,0.1439,0.1428,0.1448,0.1431,0.1565,0.1945,0.1007,0.0991999999999997,0.102399999999999,0.0996999999999996,0.1195,0.1663,0.0958999999999997,0.0944999999999999,0.0984999999999991,0.0948999999999995,0.117,0.1644
14.8,0.5094,0.0675999999999998,0.1602,0.2451,0.3223,0.2696,0.2986,0.1994,0.3837,0.4489,0.1343,0.2151,0.3088,0.1434,0.1422,0.1447,0.1426,0.1561,0.1943,0.1017,0.1,0.1033,0.1004,0.1198,0.1669,0.0961000000000003,0.0945000000000004,0.0985999999999998,0.0948000000000003,0.1168,0.1646
14.9,0.5103,0.0677999999999999,0.1588,0.2445,0.3225,0.2695,0.299,0.1987,0.3817,0.45,0.1332,0.2133,0.3068,0.1427,0.1405,0.1421,0.1407,0.1546,0.1943,0.1014,0.0991000000000001,0.1014,0.0992000000000001,0.1192,0.1673,0.0952999999999996,0.093,0.0960000000000001,0.0930000000000001,0.1156,0.1642
15,0.5101,0.0659000000000001,0.158,0.2431,0.3221,0.269,0.2992,0.1963,0.373,0.4497,0.1336,0.2134,0.3049,0.1459,0.1433,0.1451,0.1433,0.1567,0.1941,0.1039,0.1014,0.1044,0.1014,0.1206,0.1664,0.0978999999999998,0.0952999999999998,0.0990000000000001,0.0952999999999998,0.1171,0.1638
15.1,0.511,0.0654999999999998,0.1564,0.2428,0.321600000000001,0.2688,0.2996,0.1938,0.3726,0.4499,0.1314,0.211199999999999,0.3044,0.145,0.1428,0.1447,0.1429,0.1568,0.1939,0.1031,0.1007,0.1037,0.1008,0.1209,0.1648,0.0975999999999996,0.0951999999999997,0.0989,0.0952999999999997,0.1173,0.1627
15.2,0.5089,0.0653999999999995,0.1569,0.2412,0.3211,0.2688,0.2986,0.190900000000001,0.3722,0.45,0.1303,0.2081,0.3024,0.1425,0.1401,0.1421,0.1398,0.1533,0.192299999999999,0.1006,0.0981000000000001,0.1011,0.0978000000000001,0.1171,0.1646,0.0952999999999997,0.0927999999999998,0.0964000000000002,0.0924999999999998,0.1137,0.1619
15.3,0.511,0.0642999999999999,0.1558,0.2406,0.320900000000001,0.2679,0.2984,0.1889,0.3722,0.4513,0.129,0.2061,0.3011,0.145699999999999,0.1442,0.1452,0.1439,0.1558,0.1942,0.1039,0.1022,0.104,0.1019,0.1197,0.1664,0.0980000000000001,0.0963000000000001,0.0986999999999999,0.0959999999999998,0.1158,0.1634
15.4,0.5098,0.0635999999999999,0.154,0.2387,0.3211,0.2672,0.2978,0.1871,0.3731,0.4504,0.1269,0.2055,0.2992,0.1409,0.1393,0.1409,0.139199999999999,0.151,0.19,0.1002,0.0982999999999996,0.1006,0.0981999999999998,0.1161,0.1626,0.0951000000000002,0.0930999999999998,0.0959999999999996,0.0929999999999999,0.1128,0.1599
15.5,0.507,0.0638,0.1525,0.2375,0.321800000000001,0.2672,0.2975,0.1858,0.3724,0.4497,0.1272,0.2043,0.2989,0.1435,0.1425,0.1437,0.1425,0.1544,0.1901,0.1017,0.1005,0.1023,0.1005,0.1176,0.1622,0.0956999999999995,0.0943999999999997,0.0964999999999995,0.0942999999999998,0.1132,0.1591
15.6,0.5071,0.0637000000000002,0.1518,0.2357,0.321900000000001,0.2674,0.2972,0.1835,0.3714,0.4494,0.1283,0.2036,0.298,0.1393,0.1377,0.1391,0.1376,0.1482,0.1872,0.0975999999999998,0.0957999999999999,0.0978999999999997,0.0956999999999998,0.1123,0.1595,0.0922999999999997,0.0904000000000003,0.0928999999999998,0.0903999999999998,0.1089,0.1569
15.7,0.5067,0.0630000000000002,0.152,0.2364,0.3217,0.2671,0.2978,0.1821,0.3711,0.4491,0.1268,0.2012,0.2953,0.1403,0.1396,0.1403,0.1393,0.1498,0.187,0.0975999999999998,0.0966,0.0979999999999999,0.0963999999999998,0.1123,0.1586,0.0919999999999999,0.0909000000000002,0.0927999999999998,0.0906,0.1089,0.156
15.8,0.5102,0.0621000000000004,0.1505,0.2355,0.320700000000001,0.2662,0.2978,0.1814,0.371,0.4487,0.1273,0.1991,0.2945,0.141,0.1398,0.1402,0.1395,0.1508,0.1864,0.0983000000000003,0.0970000000000003,0.0982000000000002,0.0968000000000002,0.1134,0.158700000000001,0.0926000000000003,0.0911999999999999,0.0927000000000001,0.0910000000000002,0.1093,0.155
15.9,0.5116,0.0605000000000002,0.1495,0.2342,0.3195,0.2666,0.2963,0.18,0.3704,0.4482,0.1254,0.1974,0.2928,0.1397,0.1385,0.1393,0.1383,0.1501,0.1852,0.0965000000000004,0.0953999999999999,0.0969000000000004,0.0952000000000003,0.113,0.1571,0.0912999999999999,0.0899999999999995,0.0919000000000004,0.0899000000000001,0.1093,0.1541
16,0.5141,0.0612,0.1494,0.2307,0.3198,0.2665,0.296,0.1778,0.3627,0.4342,0.1251,0.1966,0.2933,0.1389,0.1375,0.1386,0.1378,0.149,0.1839,0.0961999999999996,0.0946999999999997,0.0964999999999996,0.0950999999999996,0.112,0.1551,0.0910999999999998,0.0895,0.0913999999999998,0.0899,0.1082,0.1524
16.1,0.5112,0.0598000000000003,0.1493,0.2305,0.3202,0.2662,0.2955,0.1782,0.3639,0.4332,0.1236,0.1943,0.2912,0.1406,0.1389,0.1401,0.1389,0.1503,0.1851,0.0986,0.0967,0.0986999999999999,0.0969,0.1141,0.1565,0.0924999999999998,0.0904999999999996,0.0926999999999998,0.0906999999999993,0.1092,0.1527
16.2,0.511,0.0587000000000006,0.1489,0.2294,0.320600000000001,0.266,0.2957,0.1758,0.3634,0.4331,0.1224,0.1937,0.2894,0.14,0.1384,0.1397,0.1384,0.1501,0.1829,0.0982999999999998,0.0964999999999998,0.0982999999999998,0.0965999999999997,0.1135,0.1548,0.0924,0.0904,0.0925999999999998,0.0905,0.1089,0.1515
16.3,0.5082,0.0585000000000002,0.1477,0.2282,0.3194,0.2658,0.295,0.176,0.3623,0.4326,0.1222,0.1939,0.2891,0.1414,0.1399,0.1408,0.1398,0.1508,0.1823,0.0996999999999999,0.0980999999999997,0.0994000000000003,0.0980999999999996,0.114199999999999,0.1543,0.0943999999999999,0.0926999999999998,0.0942000000000001,0.0926999999999997,0.11,0.1513
16.4,0.5083,0.0577000000000001,0.1472,0.2271,0.3197,0.265,0.2949,0.1744,0.3616,0.4325,0.1223,0.1914,0.287,0.1405,0.1398,0.141,0.1392,0.1498,0.1823,0.0975999999999996,0.0964999999999996,0.0982,0.096,0.1122,0.1532,0.0922999999999999,0.0908999999999999,0.0929999999999995,0.0904,0.1078,0.1501
16.5,0.5056,0.0581000000000002,0.1465,0.2258,0.3194,0.2658,0.2945,0.1746,0.3622,0.433,0.1211,0.190700000000001,0.2845,0.1383,0.1382,0.1392,0.1379,0.1495,0.1822,0.0950000000000002,0.0945999999999999,0.0960000000000002,0.0942999999999999,0.1117,0.1524,0.0894999999999996,0.0889999999999995,0.0906999999999997,0.0886999999999998,0.1071,0.1491
16.6,0.5068,0.0576999999999995,0.145,0.2241,0.3191,0.2649,0.2958,0.1714,0.3603,0.433,0.1193,0.1905,0.2819,0.1377,0.1371,0.1376,0.1368,0.1479,0.178,0.0965999999999997,0.0956999999999998,0.0968999999999999,0.0954999999999998,0.1117,0.1501,0.0915999999999992,0.0904999999999994,0.0918999999999994,0.0902999999999995,0.1074,0.1472
16.7,0.5064,0.0573999999999999,0.1446,0.2243,0.3193,0.2651,0.2948,0.1721,0.3591,0.4342,0.1185,0.1893,0.2812,0.1379,0.1377,0.138200000000001,0.1376,0.1481,0.1807,0.0955000000000001,0.095,0.0962000000000001,0.0948999999999998,0.1106,0.1525,0.0910000000000001,0.0903999999999999,0.0917,0.0902999999999997,0.107,0.1499
16.8,0.5093,0.0569,0.1428,0.2222,0.3186,0.2652,0.2944,0.1723,0.3591,0.4335,0.116,0.1893,0.2796,0.1374,0.1368,0.1371,0.1368,0.1468,0.1801,0.0951000000000002,0.0943999999999999,0.0950999999999995,0.0943999999999999,0.1095,0.1518,0.09,0.0891000000000001,0.0897999999999998,0.0891,0.1055,0.1484
16.9,0.5079,0.0566000000000001,0.1413,0.222200000000001,0.3189,0.2645,0.2938,0.1723,0.3594,0.4339,0.1165,0.1879,0.2799,0.1349,0.135,0.1351,0.1349,0.144000000000001,0.1768,0.0917999999999999,0.0918999999999996,0.0923999999999998,0.0917999999999999,0.1065,0.1471,0.0874999999999995,0.0872999999999996,0.0877999999999998,0.0871999999999998,0.1026,0.1444
17,0.5108,0.0549000000000003,0.1393,0.2216,0.3183,0.2642,0.294,0.1693,0.3542,0.4339,0.1151,0.1868,0.2801,0.1348,0.1344,0.1345,0.1341,0.1433,0.1758,0.0913999999999998,0.0910000000000002,0.0914,0.0908000000000001,0.1049,0.1459,0.0861,0.0856000000000001,0.0862000000000002,0.0854000000000003,0.1007,0.1426
17.1,0.5075,0.0544999999999998,0.1395,0.221,0.3181,0.2644,0.2938,0.1689,0.3544,0.4336,0.1142,0.1858,0.2794,0.1351,0.1347,0.1347,0.1343,0.1433,0.1745,0.0920999999999998,0.0915999999999998,0.0917999999999997,0.0913999999999998,0.1056,0.1456,0.0868999999999999,0.0861999999999999,0.0864999999999998,0.086,0.1017,0.1423
17.2,0.5077,0.0535000000000003,0.1389,0.2181,0.3181,0.2646,0.2931,0.1681,0.3547,0.4343,0.114,0.1847,0.2808,0.1345,0.1335,0.1347,0.1344,0.1427,0.1758,0.0919000000000004,0.0908000000000001,0.0922999999999999,0.0918000000000002,0.1052,0.1466,0.0864,0.0851999999999998,0.0866999999999999,0.0861999999999999,0.1005,0.1428
17.3,0.5116,0.054,0.1388,0.2171,0.3176,0.2641,0.2931,0.1674,0.3554,0.4341,0.1117,0.1838,0.2793,0.1341,0.1335,0.1338,0.1333,0.1404,0.173,0.0919000000000003,0.0911,0.0916000000000001,0.0910000000000002,0.1035,0.1443,0.0864000000000001,0.0856000000000001,0.0862000000000001,0.0855000000000001,0.0989999999999995,0.1408
17.4,0.5105,0.0531000000000003,0.1381,0.2152,0.3181,0.2638,0.2935,0.1664,0.3546,0.4347,0.1119,0.1846,0.2775,0.1343,0.1341,0.1344,0.134,0.1422,0.1717,0.0900999999999995,0.0895999999999993,0.0902999999999997,0.0896999999999996,0.1027,0.1409,0.0852000000000001,0.0846000000000001,0.0853999999999998,0.0847000000000001,0.0985999999999998,0.1377
17.5,0.5105,0.0526000000000004,0.1376,0.2131,0.3176,0.2636,0.2937,0.166,0.3555,0.4355,0.1119,0.1829,0.2783,0.1341,0.1338,0.1339,0.1341,0.1422,0.1739,0.0904999999999996,0.0898999999999996,0.0904999999999994,0.0901999999999997,0.1029,0.144,0.0854999999999996,0.0848999999999996,0.0855999999999996,0.0851999999999997,0.0989999999999996,0.141
17.6,0.5104,0.0521000000000003,0.1374,0.213,0.3171,0.2635,0.2933,0.165,0.3547,0.4353,0.1118,0.1818,0.278,0.1332,0.1326,0.133500000000001,0.1325,0.1414,0.1727,0.0901,0.0893999999999997,0.0907000000000002,0.0895,0.1022,0.1421,0.0841999999999996,0.0833999999999995,0.0850999999999996,0.0834999999999995,0.0977999999999999,0.1383
17.7,0.5086,0.0511000000000001,0.1359,0.2113,0.3163,0.263,0.2936,0.1649,0.3528,0.4334,0.1109,0.1818,0.2762,0.1332,0.1323,0.1326,0.1321,0.141,0.1712,0.0913999999999997,0.0903999999999998,0.0908999999999999,0.0903,0.1025,0.142,0.0848999999999996,0.0837999999999991,0.0845999999999993,0.0836999999999993,0.0976999999999998,0.1376
17.8,0.5106,0.0512,0.1352,0.2106,0.3177,0.2633,0.2936,0.1635,0.3544,0.4334,0.1098,0.181,0.2773,0.1346,0.1341,0.134599999999999,0.1339,0.1421,0.1717,0.0907000000000001,0.0901000000000001,0.0909999999999996,0.0899,0.1015,0.1408,0.0848,0.0842000000000001,0.0853000000000002,0.0840000000000002,0.0971999999999995,0.137
17.9,0.5095,0.0519000000000002,0.1338,0.2095,0.3172,0.2632,0.2941,0.1641,0.3537,0.4338,0.1091,0.1795,0.2769,0.1355,0.1344,0.135,0.1344,0.1433,0.1697,0.0901999999999995,0.0888999999999993,0.0899999999999999,0.0888999999999994,0.1015,0.139,0.0839999999999995,0.0826999999999997,0.0839,0.0826999999999992,0.0966000000000001,0.1349
18,0.5069,0.0504000000000003,0.1334,0.2068,0.3171,0.2628,0.2936,0.1628,0.3452,0.4208,0.1084,0.179299999999999,0.2742,0.1344,0.1334,0.1338,0.1337,0.1419,0.169,0.0882999999999998,0.0871999999999998,0.0880999999999997,0.0874999999999999,0.0994999999999999,0.1379,0.0819,0.0808,0.0817999999999995,0.0810999999999998,0.0941999999999998,0.1335
18.1,0.5058,0.0494000000000002,0.1329,0.2064,0.3169,0.2622,0.293,0.1616,0.3446,0.4203,0.1065,0.1787,0.2711,0.1348,0.1346,0.1344,0.1345,0.142,0.1692,0.0891,0.0888,0.0891999999999998,0.0889000000000002,0.100399999999999,0.1383,0.0821000000000004,0.0818000000000001,0.0823,0.0819000000000001,0.0948,0.1341
18.2,0.5047,0.0489000000000002,0.1316,0.206,0.3171,0.2622,0.2923,0.1607,0.3441,0.4197,0.1076,0.1766,0.2695,0.1344,0.1336,0.1339,0.134,0.141,0.1682,0.0894000000000001,0.0886000000000002,0.0896000000000003,0.0891000000000005,0.1,0.1366,0.0834,0.0826,0.0837000000000002,0.0831000000000001,0.0950000000000004,0.1335
18.3,0.5048,0.0481,0.132,0.2053,0.3168,0.2623,0.2926,0.1596,0.3431,0.42,0.1076,0.1746,0.2685,0.1342,0.1338,0.1338,0.1338,0.142,0.1687,0.0877000000000001,0.0873000000000002,0.0879000000000002,0.0875000000000001,0.0992999999999999,0.1365,0.0820999999999996,0.0816000000000001,0.0821999999999999,0.0818000000000001,0.0945,0.1334
18.4,0.5054,0.0476000000000003,0.1306,0.2043,0.3164,0.262,0.2926,0.1596,0.3429,0.42,0.1083,0.1737,0.2677,0.1341,0.1342,0.1341,0.134,0.1413,0.1686,0.0881000000000002,0.0881999999999998,0.0887000000000002,0.0880999999999996,0.0986999999999998,0.1367,0.0814999999999994,0.0815999999999996,0.0821999999999997,0.0814999999999995,0.0935000000000001,0.1327
18.5,0.5063,0.0477000000000001,0.1309,0.2021,0.3165,0.262,0.2921,0.1579,0.3422,0.4193,0.1066,0.1718,0.2667,0.1377,0.1374,0.1379,0.137,0.1441,0.1702,0.0899999999999997,0.0896999999999999,0.0909999999999996,0.0892999999999999,0.1001,0.137,0.0847999999999999,0.0845000000000001,0.0857999999999999,0.0841000000000003,0.0962999999999999,0.134
18.6,0.5047,0.0471000000000004,0.1304,0.2002,0.3156,0.2617,0.2923,0.1557,0.3415,0.4186,0.1048,0.1699,0.2656,0.1342,0.1344,0.135,0.1343,0.1415,0.1671,0.0876000000000003,0.0878000000000001,0.0888,0.0876000000000003,0.0986999999999998,0.135,0.0819000000000001,0.0821,0.0830999999999998,0.0819000000000001,0.0944000000000002,0.1314
18.7,0.5059,0.0467000000000004,0.1303,0.1992,0.3154,0.2612,0.2921,0.1549,0.3412,0.4197,0.1028,0.168,0.2627,0.1347,0.1348,0.1352,0.1344,0.1409,0.1678,0.0864999999999995,0.0865999999999993,0.0874999999999992,0.0861999999999997,0.0968999999999993,0.1342,0.0808000000000001,0.0809000000000001,0.0817999999999998,0.0805000000000001,0.0921999999999996,0.1304
18.8,0.5048,0.0456000000000002,0.1299,0.1983,0.3153,0.2616,0.2927,0.1538,0.3406,0.4185,0.1038,0.1676,0.2612,0.1366,0.1367,0.1374,0.1363,0.142,0.1702,0.0889999999999996,0.0891000000000001,0.0901999999999998,0.0886999999999999,0.0985999999999991,0.1368,0.0828999999999996,0.0829999999999999,0.0840999999999995,0.0825999999999998,0.0936999999999992,0.1327
18.9,0.5065,0.0459000000000001,0.1282,0.1963,0.3151,0.2613,0.2926,0.1532,0.3434,0.4203,0.1022,0.166,0.2618,0.1369,0.1363,0.1365,0.1363,0.1424,0.1695,0.0878999999999999,0.0873000000000004,0.0879000000000005,0.0872000000000004,0.0982999999999999,0.1347,0.0815000000000002,0.0809000000000002,0.0816000000000001,0.0808000000000004,0.0931999999999996,0.1306
19,0.5076,0.0447000000000002,0.1289,0.196,0.3149,0.2611,0.2921,0.1514,0.3372,0.4206,0.1023,0.1663,0.2612,0.1365,0.136,0.1359,0.1361,0.1414,0.1678,0.0897,0.0891999999999996,0.0893999999999998,0.0891999999999997,0.0982999999999999,0.134,0.0828000000000003,0.0822999999999997,0.0825999999999999,0.0823000000000002,0.0927999999999999,0.1299
19.1,0.5026,0.0447,0.1278,0.1944,0.3142,0.2606,0.2914,0.15,0.3379,0.4206,0.1025,0.1656,0.2603,0.1371,0.1367,0.1368,0.1363,0.1415,0.1669,0.0901000000000002,0.0896000000000001,0.0902000000000001,0.0892000000000003,0.0985,0.1335,0.0843000000000003,0.0838000000000001,0.0844000000000003,0.0834000000000004,0.0938000000000001,0.13
19.2,0.504,0.0438000000000003,0.1269,0.1944,0.3145,0.2604,0.291,0.1486,0.3369,0.4205,0.1021,0.1643,0.2597,0.1387,0.1383,0.1385,0.1376,0.1434,0.167,0.0897,0.0893,0.0899,0.0883999999999999,0.0985999999999998,0.1322,0.0836999999999992,0.0832999999999994,0.0838999999999994,0.0824999999999992,0.0934999999999998,0.1284
19.3,0.5061,0.0438000000000006,0.1262,0.1919,0.3137,0.2607,0.2903,0.1495,0.3359,0.4218,0.1005,0.1647,0.258,0.1366,0.1362,0.1364,0.1359,0.142,0.1649,0.0896000000000003,0.0891,0.09,0.0886999999999999,0.0990999999999999,0.1308,0.0833999999999999,0.0829000000000001,0.0839000000000002,0.0825999999999999,0.0936,0.1268
19.4,0.5059,0.0436000000000003,0.1251,0.1912,0.3137,0.2597,0.291,0.1476,0.3346,0.4212,0.0987999999999998,0.1642,0.257,0.1356,0.1359,0.1359,0.1351,0.1404,0.164,0.0866999999999999,0.0868000000000001,0.0871999999999998,0.086,0.0963999999999998,0.1288,0.0809000000000002,0.0810000000000004,0.0816000000000006,0.0802000000000004,0.0914999999999999,0.1247
19.5,0.5068,0.0434000000000003,0.124,0.1902,0.3135,0.2594,0.2907,0.1466,0.3366,0.4206,0.0975999999999996,0.1639,0.2568,0.134,0.134,0.1343,0.1337,0.1388,0.1628,0.0852999999999996,0.0850999999999996,0.0858999999999999,0.0847999999999997,0.0947,0.126799999999999,0.0799,0.0796999999999997,0.0806,0.0793999999999998,0.0906999999999998,0.1238
19.6,0.5074,0.0428000000000004,0.1242,0.1903,0.3132,0.2597,0.2904,0.1484,0.3367,0.4206,0.0980999999999999,0.1631,0.2563,0.1358,0.1358,0.1361,0.1354,0.1408,0.1653,0.0872999999999995,0.0871999999999997,0.0879999999999996,0.0867999999999997,0.0971000000000001,0.1305,0.0814999999999998,0.0814000000000002,0.0822000000000004,0.0810000000000001,0.0925,0.1268
19.7,0.5053,0.0421000000000002,0.1239,0.1904,0.3131,0.2595,0.2898,0.1498,0.3372,0.4194,0.0970999999999996,0.1627,0.2553,0.1358,0.1358,0.1357,0.1353,0.1409,0.1648,0.0868999999999999,0.0869,0.0870999999999998,0.0862999999999999,0.0959999999999998,0.1292,0.0813999999999999,0.0813999999999999,0.0815999999999996,0.0808,0.0920000000000003,0.1261
19.8,0.5052,0.0417000000000001,0.1225,0.1901,0.3125,0.2595,0.2896,0.1476,0.3365,0.4196,0.0937999999999996,0.162,0.2536,0.1326,0.132699999999999,0.1328,0.1325,0.137899999999999,0.1615,0.0851,0.0851000000000001,0.0854999999999998,0.0847000000000001,0.0937999999999997,0.1269,0.0798000000000002,0.0798000000000002,0.0803000000000001,0.0794000000000001,0.0896000000000001,0.1236
19.9,0.506,0.0412999999999997,0.1211,0.1877,0.3124,0.2593,0.2888,0.1474,0.337,0.4199,0.0933999999999997,0.1627,0.2535,0.1343,0.1338,0.1336,0.1334,0.1393,0.1619,0.0853,0.0847999999999999,0.0849999999999997,0.0842999999999996,0.0938,0.1254,0.0791999999999998,0.0786999999999994,0.0789999999999995,0.0781999999999996,0.0893999999999997,0.1217
20,0.5065,0.0407999999999998,0.1209,0.1869,0.3128,0.2588,0.289,0.1467,0.3315,0.4097,0.0933000000000003,0.1612,0.2528,0.1331,0.1323,0.1326,0.1322,0.1381,0.1618,0.0840999999999993,0.0831999999999994,0.0838999999999994,0.0830999999999993,0.0920999999999996,0.1255,0.0790999999999997,0.0781999999999998,0.0788999999999999,0.0780999999999997,0.0883000000000002,0.1224

